Resonant Multi-Scalar Production in the Generic Complex Singlet Model in the Multi-TeV Region

We develop benchmarks for resonant di-scalar production in the generic complex singlet scalar extension of the Standard Model (SM), which contains two new scalars. These benchmarks maximize di-scalar resonant production: $pp\rightarrow h_2 \rightarrow h_1 h_1/h_1h_3/h_3h_3$, where $h_1$ is the observed SM-like Higgs boson and $h_{2,3}$ are new scalars. The decays $h_2\rightarrow h_1h_3$ and $h_2\rightarrow h_3h_3$ may be the only way to discover $h_3$, leading to a discovery of two new scalars at once. Current LHC and projected future collider (HL-LHC, FCC-ee, ILC500) constraints are used to produce benchmarks at the HL-LHC for $h_2$ masses between 250 GeV and 1 TeV and a future $pp$ collider for $h_2$ masses between 250 GeV and 12 TeV. We update the current LHC bounds on the singlet-Higgs boson mixing angle. As the mass of $h_2$ increases, certain limiting behaviors of the maximum rates are uncovered due to theoretical constraints on the parameters. These limits, which can be derived analytically, are ${\rm BR}(h_2\rightarrow h_1h_1)\rightarrow 0.25$, ${\rm BR}(h_2\rightarrow h_3h_3)\rightarrow 0.5$, and ${\rm BR}(h_2\rightarrow h_1h_3) \rightarrow 0$. It can also be shown that the maximum rates of $pp\rightarrow h_2\rightarrow h_1h_1/h_3h_3$ approach the same value. Hence, all three $h_2\rightarrow h_ih_j$ decays are promising discovery modes for $h_2$ masses below $\mathcal{O}(1\,{\rm TeV})$, while above $\mathcal{O}(1\,{\rm TeV})$ the decays $h_2\rightarrow h_1h_1/h_3h_3$ are more encouraging. Masses for $h_3$ are chosen to produce a large range of signatures including multi-b, multi-vector boson, and multi-$h_1$ production. The behavior of the maximum rates imply that in the multi-TeV region this model may be discovered in the Higgs quartet production mode before Higgs triple production is observed. The maximum di- and four Higgs production rates are similar in the multi-TeV range.

==> Benchmarks_Figs_data/Figs1a.dat <==
#(1) m2 (GeV)	(2)sin theta1

#Higgs Precision
200 0.286495
1000 0.286495

#Hard Cuts
200 0.212
210 0.155
220 0.1658
230 0.1774
240 0.1833
250 0.1775
260 0.1685
270 0.1725
280 0.1282
290 0.1468
300 0.1698
310 0.1423
320 0.1187
330 0.1116
340 0.1038
350 0.1051
360 0.1096
370 0.121
380 0.1349
390 0.135
400 0.1355
410 0.1267
420 0.1185
430 0.1232
440 0.1281
450 0.1343
460 0.1408
470 0.1454
480 0.1502
490 0.14
500 0.1306
510 0.1382
520 0.1467
530 0.162
540 0.1795
550 0.1636
560 0.1469
570 0.1566
580 0.1675
590 0.195
600 0.1981
610 0.1996
620 0.2016
630 0.2042
640 0.2057
650 0.21
660 0.2117
670 0.2138
680 0.2165
690 0.2198
700 0.2239
710 0.2347
720 0.2465
730 0.2384
740 0.2225
750 0.2217
760 0.2183
770 0.2423
780 0.2696
790 0.2802
800 0.2765
810 0.2855
820 0.2954
830 0.3063
840 0.3185
850 0.3237
860 0.3262
870 0.3305
880 0.3343
890 0.3383
900 0.3333
910 0.3356
920 0.338
930 0.3405
940 0.3433
950 0.3462
960 0.3483
970 0.353
980 0.3579
990 0.3553

#\Delta\Chi^2 Scalar fits
200 0.21927989
210 0.14504658
220 0.14501773
230 0.15554469
240 0.18838435
250 0.16275063
260 0.16665877
270 0.18252814
280 0.1224589
290 0.14229739
300 0.15804153
310 0.13678877
320 0.1170346
330 0.10787963
340 0.10020808
350 0.10019898
360 0.10267526
370 0.10937363
380 0.11832932
390 0.11562549
400 0.11319534
410 0.10911098
420 0.10595303
430 0.10992558
440 0.11398701
450 0.119246
460 0.12478411
470 0.12947529
480 0.13487973
490 0.1295664
500 0.12562381
510 0.13097995
520 0.1364739
530 0.14746981
540 0.1601678
550 0.14739741
560 0.13610645
570 0.14183132
580 0.17129199
590 0.18128884
600 0.19337582
610 0.19378549
620 0.19521095
630 0.18958828
640 0.18403062
660 0.20450856
670 0.1973688
680 0.19394402
690 0.19541708
700 0.19756442
710 0.19448511
720 0.1908273
730 0.18703544
740 0.18286338
750 0.18429735
760 0.18371837
770 0.19576621
780 0.20760397
790 0.2170019
800 0.22736791
810 0.22806959
820 0.2283158
830 0.23382354
840 0.23964055
850 0.24004189
860 0.24007969
870 0.24497149
880 0.24773577
890 0.24871596
900 0.25056562
910 0.25916162
920 0.27014188
930 0.27900981
940 0.28776452
950 0.2968269
960 0.30321388
970 0.30997283
980 0.316043
990 0.32144611

#\Delta\Chi^2 Scalar+Higgs Precision fits
200 0.20652221
210 0.14379569
220 0.14376924
230 0.1536204
240 0.18478682
250 0.1605749
260 0.16408663
270 0.17885404
280 0.1221463
290 0.14120657
300 0.15605696
310 0.13596591
320 0.11683518
330 0.10784818
340 0.10025104
350 0.10024191
360 0.10269821
370 0.10932243
380 0.1180752
390 0.11542431
400 0.11303756
410 0.10905067
420 0.1059431
430 0.10986617
440 0.11386391
450 0.11900033
460 0.12438792
470 0.12893434
480 0.13415701
490 0.12902612
500 0.12520288
510 0.13038769
520 0.13566676
530 0.14619965
540 0.15833334
550 0.14605541
560 0.13531327
570 0.14076429
580 0.16826647
590 0.17726373
600 0.18809917
610 0.18840028
620 0.18965072
630 0.18456469
640 0.17942343
650 0.18953083
660 0.19718869
670 0.19048356
680 0.18763574
690 0.18881662
700 0.19053488
710 0.18772065
720 0.18438109
730 0.18116836
740 0.17765307
750 0.17886413
760 0.17839234
770 0.1883815
780 0.19789394
790 0.20525724
800 0.21347873
810 0.21387493
820 0.21393361
830 0.21807845
840 0.2223537
850 0.22228695
860 0.22279859
870 0.22610079
880 0.22786579
890 0.22839982
900 0.22965414
910 0.23593247
920 0.2427686
930 0.24883404
940 0.25496463
950 0.26268263
960 0.26726715
970 0.27198721
980 0.27616686
990 0.28008042



==> Benchmarks_Figs_data/Figs1b.dat <==
#(1) m2 (GeV)	(2)sin theta1

#Higgs Precision
200 0.286495
1000 0.286495

#Hard Cuts
200 0.22
210 0.16
220 0.17
230 0.18
240 0.19
250 0.18
260 0.17
270 0.16
280 0.16
290 0.15
300 0.14
310 0.14
320 0.14
330 0.15
340 0.16
350 0.13
360 0.12
370 0.12
380 0.11
390 0.1
400 0.08
410 0.08
420 0.08
430 0.08
440 0.08
450 0.08
460 0.09
470 0.09
480 0.09
490 0.1
500 0.1
510 0.1
520 0.1
530 0.09
540 0.09
550 0.09
560 0.09
570 0.09
580 0.09
590 0.09
600 0.09
610 0.09
620 0.09
630 0.1
640 0.1
650 0.11
660 0.11
670 0.12
680 0.12
690 0.13
700 0.13
710 0.14
720 0.14
730 0.14
740 0.15
750 0.16
760 0.16
770 0.16
780 0.17
790 0.18
800 0.18
810 0.19
820 0.2
830 0.2
840 0.21
850 0.22
860 0.22
870 0.22
880 0.21
890 0.21
900 0.21
910 0.21
920 0.21
930 0.21
940 0.21
950 0.21
960 0.2
970 0.2
980 0.2
990 0.2

#\Delta\Chi^2 Scalar fits
200 0.21927989
210 0.14504658
220 0.14501773
230 0.15554469
240 0.18838435
250 0.1794466
260 0.16838694
270 0.16161668
280 0.12793312
290 0.12492364
300 0.12052164
310 0.1247572
320 0.11846208
330 0.11753207
340 0.12231383
350 0.11180359
360 0.10664925
370 0.10218017
380 0.094156575
390 0.083460047
400 0.073249023
410 0.072393686
420 0.071655693
430 0.070994578
440 0.070991541
450 0.07475779
460 0.078915147
470 0.081501578
480 0.082014845
490 0.082359267
500 0.084652238
510 0.083834852
520 0.08366903
530 0.083844313
540 0.084666286
550 0.085777692
560 0.084478292
570 0.083516649
580 0.084508452
590 0.082815977
600 0.082464642
610 0.086733918
620 0.092209604
630 0.097164625
640 0.1034916
650 0.11098053
660 0.11470473
670 0.11831902
680 0.1245082
690 0.13063395
700 0.13679961
710 0.13794107
720 0.1405314
730 0.14258093
740 0.14528103
750 0.14870105
760 0.15183728
770 0.1556451
780 0.15880926
790 0.16310983
800 0.16729553
810 0.17124912
820 0.17561199
830 0.18079645
840 0.18708083
850 0.19416922
860 0.19837911
870 0.20282827
880 0.20742277
890 0.21219294
900 0.21689382
910 0.21478376
920 0.21288004
930 0.21149272
940 0.21050776
950 0.21012295
960 0.20832697
970 0.20650485
980 0.20502566
990 0.20353597

#\Delta\Chi^2 Scalar+Higgs Precision fits
200 0.20652221
210 0.14379569
220 0.14376924
230 0.1536204
240 0.18478682
250 0.17775408
260 0.16640404
270 0.15962387
280 0.12745368
290 0.12453488
300 0.12025895
310 0.12438031
320 0.11823995
330 0.11732732
340 0.12199202
350 0.11166506
360 0.10658136
370 0.10216385
380 0.094203866
390 0.083546522
400 0.073344541
410 0.072489356
420 0.071752042
430 0.071092787
440 0.071092185
450 0.074838816
460 0.078984864
470 0.081568091
480 0.082091885
490 0.08244102
500 0.08471493
510 0.083912604
520 0.083753132
530 0.083924795
540 0.084738455
550 0.085841198
560 0.084544271
570 0.083584299
580 0.084565711
590 0.082881881
600 0.082533064
610 0.086788793
620 0.092236767
630 0.097162095
640 0.1034354
650 0.11084052
660 0.11451377
670 0.11807036
680 0.12414049
690 0.13012443
700 0.13612617
710 0.13721251
720 0.13970993
730 0.1416696
740 0.14424811
750 0.1475043
760 0.15048023
770 0.15407905
780 0.15703133
790 0.16105043
800 0.16493558
810 0.16861371
820 0.17265387
830 0.17744133
840 0.18324272
850 0.18974219
860 0.19362499
870 0.19770684
880 0.20189837
890 0.2062199
900 0.21043195
910 0.20832402
920 0.20639693
930 0.20492555
940 0.20380673
950 0.20320425
960 0.20147893
970 0.19972342
980 0.19826959
990 0.19679292



==> Benchmarks_Figs_data/Figs1c.dat <==
#(1) m2 (GeV)	(2)sin theta1

#Higgs Precision
200 0.286495
1000 0.286495

#Hard Cuts
200 0.22
210 0.16
220 0.17
230 0.18
240 0.19
250 0.26
260 0.24
270 0.24
280 0.2
290 0.21
300 0.22
310 0.2
320 0.19
330 0.19
340 0.19
350 0.16
360 0.17
370 0.17
380 0.18
390 0.17
400 0.16
410 0.15
420 0.15
430 0.15
440 0.16
450 0.16
460 0.17
470 0.17
480 0.18
490 0.17
500 0.19
510 0.2
520 0.21
530 0.21
540 0.21
550 0.21
560 0.21
570 0.21
580 0.21
590 0.21
600 0.22
610 0.22
620 0.22
630 0.23
640 0.23
650 0.24
660 0.24
670 0.25
680 0.25
690 0.26
700 0.26
710 0.27
720 0.29
730 0.28
740 0.27
750 0.3
760 0.3
770 0.32
780 0.33
790 0.33
800 0.33
810 0.34
820 0.36
830 0.37
840 0.39
850 0.4
860 0.4
870 0.4
880 0.4
890 0.4
900 0.39
910 0.39
920 0.39
930 0.4
940 0.4
950 0.4
960 0.41
970 0.41
980 0.41
990 0.41

#\Delta\Chi^2 Scalar fits
200 0.22878927
210 0.15153014
220 0.15246599
230 0.16020078
240 0.19184977
250 0.22913151
260 0.21403338
270 0.22524473
280 0.15941213
290 0.16550379
300 0.17953163
310 0.16508807
320 0.14153554
330 0.141389
340 0.13728814
350 0.13214054
360 0.12812648
370 0.13323998
380 0.1342885
390 0.12724922
400 0.1221046
410 0.11937708
420 0.11821585
430 0.11716286
440 0.12083041
450 0.13053427
460 0.13389684
470 0.14202128
480 0.1484419
490 0.13752315
500 0.13649803
510 0.14449855
520 0.1446532
530 0.15920551
540 0.18130665
550 0.18031514
560 0.14438532
570 0.17531037
580 0.18157649
590 0.18738703
600 0.20247874
610 0.20589218
620 0.21115974
630 0.20475782
640 0.19969783
650 0.20660249
660 0.21985333
670 0.21083946
680 0.20974095
690 0.2195424
700 0.22228744
710 0.22081399
720 0.21973694
730 0.21652625
740 0.20935247
750 0.21102875
760 0.21299246
770 0.22511906
780 0.24644105
790 0.24919379
800 0.26624204
810 0.26464489
820 0.26404906
830 0.27023271
840 0.27801957
850 0.27873999
860 0.28213948
870 0.29136894
880 0.28661147
890 0.28481018
900 0.2915345
910 0.30198792
920 0.31065611
930 0.31832446
940 0.3263927
950 0.32916637
960 0.33286758
970 0.3397352
980 0.34577694
990 0.35021624

#\Delta\Chi^2 Scalar+Higgs Precision fits
200 0.21022791
210 0.14587462
220 0.14662232
230 0.16239759
240 0.18923564
250 0.22346421
260 0.20874132
270 0.21911557
280 0.15480544
290 0.16883069
300 0.17002679
310 0.16003708
320 0.14545953
330 0.13677618
340 0.14132494
350 0.13370517
360 0.12994112
370 0.13568159
380 0.13509301
390 0.12825978
400 0.12322536
410 0.12268691
420 0.11437491
430 0.12443692
440 0.12710303
450 0.13308701
460 0.13546848
470 0.14314746
480 0.14924854
490 0.14003955
500 0.13795867
510 0.14633908
520 0.14674216
530 0.15951259
540 0.18041244
550 0.18131932
560 0.14654678
570 0.17767136
580 0.17354504
590 0.18717515
600 0.20050907
610 0.19427195
620 0.19979946
630 0.19383992
640 0.18918638
650 0.20353631
660 0.2147318
670 0.2080571
680 0.20913275
690 0.20769503
700 0.21013905
710 0.20666521
720 0.20707537
730 0.20443098
740 0.19917271
750 0.20074885
760 0.20262153
770 0.21516404
780 0.21616438
790 0.23775356
800 0.24114936
810 0.23949097
820 0.24871043
830 0.24316108
840 0.24879788
850 0.25861048
860 0.25140523
870 0.25532188
880 0.26098435
890 0.25674067
900 0.2521981
910 0.2648873
920 0.27104833
930 0.27635672
940 0.28188789
950 0.28772667
960 0.29213297
970 0.2874227
980 0.29226799
990 0.29416104



==> Benchmarks_Figs_data/Figs1d.dat <==
#(1) m2 (GeV)	(2)sin theta1

#Higgs Precision
200 0.286495
1000 0.286495

#\Delta\Chi^2 Scalar+Higgs Precision fits, BR211=0
200 0.20652221
210 0.14379569
220 0.14376924
230 0.1536204
240 0.18478682
250 0.1605749
260 0.16408663
270 0.17885404
280 0.1221463
290 0.14120657
300 0.15605696
310 0.13596591
320 0.11683518
330 0.10784818
340 0.10025104
350 0.10024191
360 0.10269821
370 0.10932243
380 0.1180752
390 0.11542431
400 0.11303756
410 0.10905067
420 0.1059431
430 0.10986617
440 0.11386391
450 0.11900033
460 0.12438792
470 0.12893434
480 0.13415701
490 0.12902612
500 0.12520288
510 0.13038769
520 0.13566676
530 0.14619965
540 0.15833334
550 0.14605541
560 0.13531327
570 0.14076429
580 0.16826647
590 0.17726373
600 0.18809917
610 0.18840028
620 0.18965072
630 0.18456469
640 0.17942343
650 0.18953083
660 0.19718869
670 0.19048356
680 0.18763574
690 0.18881662
700 0.19053488
710 0.18772065
720 0.18438109
730 0.18116836
740 0.17765307
750 0.17886413
760 0.17839234
770 0.1883815
780 0.19789394
790 0.20525724
800 0.21347873
810 0.21387493
820 0.21393361
830 0.21807845
840 0.2223537
850 0.22228695
860 0.22279859
870 0.22610079
880 0.22786579
890 0.22839982
900 0.22965414
910 0.23593247
920 0.2427686
930 0.24883404
940 0.25496463
950 0.26268263
960 0.26726715
970 0.27198721
980 0.27616686
990 0.28008042

#\Delta\Chi^2 Scalar+Higgs Precision fits, BR211=0.25
200 0.20652221
210 0.14379569
220 0.14376924
230 0.1536204
240 0.18478682
250 0.20695701
260 0.19553301
270 0.20351358
280 0.13798273
290 0.15641185
300 0.16911612
310 0.15107246
320 0.13168034
330 0.12233528
340 0.11469442
350 0.11560496
360 0.11764871
370 0.12349867
380 0.13010455
390 0.12399941
400 0.11715992
410 0.11297462
420 0.11038015
430 0.11282748
440 0.11584901
450 0.12122712
460 0.12825459
470 0.1331055
480 0.13657229
490 0.13221455
500 0.13218381
510 0.13438616
520 0.13719303
530 0.14510832
540 0.15847734
550 0.15668705
560 0.15436935
570 0.15316013
580 0.15522877
590 0.15622172
600 0.15992639
610 0.16537459
620 0.1729435
630 0.17649085
640 0.17936326
650 0.19125694
660 0.19812904
670 0.19641869
680 0.20009279
690 0.20426965
700 0.20832851
710 0.20663005
720 0.20621222
730 0.20485749
740 0.20325271
750 0.20578897
760 0.20674525
770 0.21682661
780 0.22593999
790 0.23405394
800 0.24255246
810 0.24233592
820 0.24241659
830 0.24585961
840 0.24957705
850 0.2538316
860 0.25609693
870 0.26044414
880 0.26275285
890 0.26388046
900 0.26502332
910 0.26718307
920 0.26970565
930 0.27272933
940 0.27582129
950 0.2792814
960 0.28159699
970 0.28394255
980 0.28607214
990 0.28819115

#\Delta\Chi^2 Scalar+Higgs Precision fits, BR211=0.5
200 0.20652221
210 0.14379569
220 0.14376924
230 0.1536204
240 0.18478682
250 0.22195035
260 0.20668429
270 0.20755319
280 0.14810934
290 0.15700132
300 0.16116518
310 0.15398394
320 0.1400795
330 0.13326971
340 0.12944393
350 0.12723957
360 0.12599336
370 0.12638381
380 0.12539519
390 0.11361097
400 0.10168186
410 0.09876189
420 0.097468134
430 0.097838751
440 0.099126332
450 0.10265003
460 0.10876984
470 0.11282289
480 0.11465733
490 0.11286549
500 0.11553496
510 0.11517661
520 0.11552538
530 0.1187046
540 0.12288273
550 0.11969286
560 0.11625749
570 0.11558933
580 0.11746428
600 0.11624178
610 0.12153871
620 0.12914998
630 0.13718544
640 0.14473158
650 0.15442464
660 0.15891782
670 0.15954035
680 0.16783048
690 0.17502975
700 0.18199359
710 0.18277824
720 0.18484228
730 0.1867778
740 0.18931252
750 0.19363156
760 0.19735731
770 0.20456902
780 0.21103559
790 0.21862719
800 0.22497425
810 0.22630476
820 0.22817912
830 0.23057115
840 0.23425163
850 0.23900781
860 0.24136331
870 0.24453302
880 0.24619627
890 0.24719873
900 0.24766481
910 0.24734375
920 0.24735804
930 0.24791508
940 0.24874378
950 0.25009022
960 0.25044608
970 0.25079772
980 0.25133683
990 0.25187155

#\Delta\Chi^2 Scalar+Higgs Precision fits, BR211=0.75
200 0.20652221
210 0.14379569
220 0.14376924
230 0.1536204
240 0.18478682
250 0.20284927
260 0.1900562
270 0.18607896
280 0.14260622
290 0.14209877
300 0.13995017
310 0.14124637
320 0.13321321
330 0.13046737
340 0.1332893
350 0.12438411
360 0.11965486
370 0.11567566
380 0.10926795
390 0.096933719
400 0.085300069
410 0.08379697
420 0.083102318
430 0.082956626
440 0.083725241
450 0.086236983
460 0.091189254
470 0.094340956
480 0.095260205
490 0.094923035
500 0.097619052
510 0.097105855
520 0.096139357
530 0.096216468
540 0.09869327
550 0.097380157
560 0.096483714
570 0.095392334
580 0.09662359
590 0.093616285
600 0.092684096
610 0.097012143
630 0.11159322
640 0.11943125
650 0.12690146
660 0.12965547
670 0.13051246
680 0.13891558
690 0.14649337
700 0.15430399
710 0.15558521
720 0.15852345
730 0.16124588
740 0.16492944
750 0.16947739
760 0.17379061
770 0.17909151
780 0.18395661
790 0.18997136
800 0.1959047
810 0.197053
820 0.19874674
830 0.20118747
840 0.20486113
860 0.2099237
870 0.21350455
880 0.21488047
890 0.21581281
900 0.21597227
910 0.21469446
920 0.21366268
930 0.23848434
940 0.23764972
950 0.23747958
960 0.2360157
970 0.23459131
980 0.23345089
990 0.23231784

#\Delta\Chi^2 Scalar+Higgs Precision fits, BR211=1
200 0.20652221
210 0.14379569
220 0.14376924
230 0.1536204
240 0.18478682
250 0.17775408
260 0.16640404
270 0.15962387
280 0.12745368
290 0.12453488
300 0.12025895
310 0.12438031
320 0.11823995
330 0.11732732
340 0.12199202
350 0.11166506
360 0.10658136
370 0.10216385
380 0.094203866
390 0.083546522
400 0.073344541
410 0.072489356
420 0.071752042
430 0.071092787
440 0.071092185
450 0.074838816
460 0.078984864
470 0.081568091
480 0.082091885
490 0.08244102
500 0.08471493
510 0.083912604
520 0.083753132
530 0.083924795
540 0.084738455
550 0.085841198
560 0.084544271
570 0.083584299
580 0.084565711
590 0.082881881
600 0.082533064
610 0.086788793
620 0.092236767
630 0.097162095
640 0.1034354
650 0.11084052
660 0.11451377
670 0.11807036
680 0.12414049
690 0.13012443
700 0.13612617
710 0.13721251
720 0.13970993
730 0.1416696
740 0.14424811
750 0.1475043
760 0.15048023
770 0.15407905
780 0.15703133
790 0.16105043
800 0.16493558
810 0.16861371
820 0.17265387
830 0.17744133
840 0.18324272
850 0.18974219
860 0.19362499
870 0.19770684
880 0.20189837
890 0.2062199
900 0.21043195
910 0.20832402
920 0.20639693
930 0.20492555
940 0.20380673
950 0.20320425
960 0.20147893
970 0.19972342
980 0.19826959
990 0.19679292

#\Delta\Chi^2 Scalar+Higgs Precision fits, BR211 Float
200 0.21022791
210 0.14587462
220 0.14662232
230 0.16239759
240 0.18923564
250 0.22346421
260 0.20874132
270 0.21911557
280 0.15480544
290 0.16883069
300 0.17002679
310 0.16003708
320 0.14545953
330 0.13677618
340 0.14132494
350 0.13370517
360 0.12994112
370 0.13568159
380 0.13509301
390 0.12825978
400 0.12322536
410 0.12268691
420 0.11437491
430 0.12443692
440 0.12710303
450 0.13308701
460 0.13546848
470 0.14314746
480 0.14924854
490 0.14003955
500 0.13795867
510 0.14633908
520 0.14674216
530 0.15951259
540 0.18041244
550 0.18131932
560 0.14654678
570 0.17767136
580 0.17354504
590 0.18717515
600 0.20050907
610 0.19427195
620 0.19979946
630 0.19383992
640 0.18918638
650 0.20353631
660 0.2147318
670 0.2080571
680 0.20913275
690 0.20769503
700 0.21013905
710 0.20666521
720 0.20707537
730 0.20443098
740 0.19917271
750 0.20074885
760 0.20262153
770 0.21516404
780 0.21616438
790 0.23775356
800 0.24114936
810 0.23949097
820 0.24871043
830 0.24316108
840 0.24879788
850 0.25861048
860 0.25140523
870 0.25532188
880 0.26098435
890 0.25674067
900 0.2521981
910 0.2648873
920 0.27104833
930 0.27635672
940 0.28188789
950 0.28772667
960 0.29213297
970 0.2874227
980 0.29226799
990 0.29416104



==> Benchmarks_Figs_data/Figs2a.dat <==
# (1) m2 (GeV) (2) xsect (pb)

#SM h2 single production
250 12.48
260 11.76
270 11.14
280 10.62
290 10.18
300 9.823
310 9.559
320 9.392
330 9.349
340 9.521
350 10.25
360 10.63
370 10.64
380 10.4
390 10
400 9.516
410 8.976
420 8.415
430 7.853
440 7.301
450 6.771
460 6.266
470 5.788
480 5.341
490 4.924
500 4.538
510 4.232
520 3.926
530 3.62
540 3.314
550 3.008
560 2.8076
570 2.6072
580 2.4068
590 2.2064
600 2.006
610 1.8752
620 1.7444
630 1.6136
640 1.4828
650 1.352
660 1.2663
670 1.1806
680 1.0949
690 1.0092
700 0.9235
710 0.86676
720 0.81002
730 0.75328
740 0.69654
750 0.6398
760 0.60166
770 0.56352
780 0.52538
790 0.48724
800 0.4491
810 0.42318
820 0.39726
830 0.37134
840 0.34542
850 0.3195
860 0.30162
870 0.28374
880 0.26586
890 0.24798
900 0.2301
910 0.21758
920 0.20506
930 0.19254
940 0.18002
950 0.1675
960 0.15866
970 0.14982
980 0.14098
990 0.13214

#SM h1 h1 production
250 0.03669
1000 0.03669

#Hard Cuts
250 0.39949561
260 0.30405398
270 0.28345212
280 0.23971214
290 0.21724708
300 0.18140927
310 0.18045674
320 0.17730408
330 0.20334985
340 0.23053528
350 0.15143602
360 0.14832522
370 0.14409815
380 0.11950723
390 0.086183101
400 0.058579885
410 0.05525568
420 0.0518022
430 0.048342564
440 0.047940787
450 0.044460631
460 0.043716173
470 0.042756668
480 0.041646547
490 0.042436559
500 0.040972267
510 0.036472689
520 0.032224272
530 0.02971265
540 0.025840977
550 0.023454936
560 0.020740086
570 0.019259707
580 0.016791587
590 0.015393451
600 0.013995315
610 0.013852333
620 0.014317886
630 0.013906505
640 0.0139963
650 0.01442623
660 0.014551155
670 0.014535396
680 0.014828295
690 0.014910169
700 0.015160018
710 0.014940013
720 0.014959293
730 0.014838859
740 0.014578709
750 0.014441415
760 0.014568203
770 0.014338504
780 0.014230504
790 0.014197246
800 0.014191771
810 0.014414715
820 0.014673042
830 0.014782446
840 0.015026442
850 0.015210086
860 0.013987542
870 0.012809025
880 0.011674535
890 0.010584073
900 0.0096320697
910 0.009018684
920 0.0084155747
930 0.0078227416
940 0.0073140643
950 0.006805387
960 0.0063811117
970 0.0059026067
980 0.0055543285
990 0.0051518206

#\Delta\Chi^2 Scalar fits
250 0.0624
260 0.3396288
270 0.2995546
280 0.1799028
290 0.1623201
300 0.14685385
310 0.15241825
320 0.1404104
330 0.13046529
340 0.15181235
350 0.13284
360 0.12718795
370 0.1167208
380 0.093392
390 0.0699
400 0.05704842
410 0.05381112
420 0.050447925
430 0.047078735
440 0.043769495
450 0.040592145
460 0.04379934
470 0.04045812
480 0.03733359
490 0.03441876
500 0.03623593
510 0.03379252
520 0.02744274
530 0.0289057
540 0.02646229
550 0.02401888
560 0.022418686
570 0.018224328
580 0.019218298
590 0.015422736
600 0.01402194
610 0.014973472
620 0.015664712
630 0.01609566
640 0.016266316
650 0.01752192
660 0.016411248
670 0.016475273
680 0.016368755
690 0.017095848
700 0.017481855
710 0.016407767
720 0.016139648
730 0.015758618
740 0.015264674
750 0.014657818
760 0.014382682
770 0.014031648
780 0.013604715
790 0.014071491
800 0.013863717
810 0.013484631
820 0.01265869
830 0.012202232
840 0.011694194
850 0.01177038
860 0.012012017
870 0.012146909
880 0.011910528
890 0.011356244
900 0.011224278
910 0.01039706
920 0.0097987921
930 0.0090089466
940 0.0082440159
950 0.007504
960 0.0067922346
970 0.0059665815
980 0.0053339783
990 0.004605079

#\Delta\Chi^2 Scalar+Higgs Precision fits
250 0.3976752
260 0.3279276
270 0.2884703
280 0.1799028
290 0.1623201
300 0.14685385
310 0.15241825
320 0.1404104
330 0.13046529
340 0.14233895
350 0.13284
360 0.12718795
370 0.1167208
380 0.093392
390 0.0699
400 0.05704842
410 0.05381112
420 0.050447925
430 0.047078735
440 0.043769495
450 0.040592145
460 0.04379934
470 0.04045812
480 0.03733359
490 0.03441876
500 0.03623593
510 0.03379252
520 0.02744274
530 0.0253038
540 0.02646229
550 0.02401888
560 0.022418686
570 0.018224328
580 0.019218298
590 0.015422736
600 0.01402194
610 0.014973472
620 0.015664712
630 0.01609566
640 0.016266316
650 0.01617668
660 0.016411248
670 0.015300576
680 0.016368755
690 0.017095848
700 0.017481855
710 0.016407767
720 0.016139648
730 0.015758618
740 0.014571617
750 0.014021217
760 0.013784031
770 0.013470946
780 0.013604715
790 0.013586687
800 0.012523154
810 0.012221438
820 0.012263416
830 0.011832749
840 0.011006808
850 0.011134575
860 0.011411793
870 0.011299946
880 0.010852405
890 0.011109504
900 0.01030848
910 0.009747584
920 0.0087786186
930 0.0082426374
940 0.0075275363
950 0.00683735
960 0.0063186345
970 0.0056684397
980 0.0051937032
990 0.004605079



==> Benchmarks_Figs_data/Figs2b.dat <==
# (1) m2 (GeV) (2) xsect (pb)

#SM h2 single production
250 1.669
260 1.573
270 1.485
280 1.403
290 1.326
300 1.256
310 1.19
320 1.128
330 1.071
340 1.017
350 0.9666
360 0.9194
370 0.8752
380 0.8337
390 0.7947
400 0.758
410 0.7235
420 0.6909
430 0.6602
440 0.6312
450 0.6038
460 0.5778
470 0.5533
480 0.5301
490 0.5081
500 0.4872
510 0.46926
520 0.45132
530 0.43338
540 0.41544
550 0.3975
560 0.38348
570 0.36946
580 0.35544
590 0.34142
600 0.3274
610 0.3163
620 0.3052
630 0.2941
640 0.283
650 0.2719
660 0.26302
670 0.25414
680 0.24526
690 0.23638
700 0.2275
710 0.2203
720 0.2131
730 0.2059
740 0.1987
750 0.1915
760 0.18564
770 0.17978
780 0.17392
790 0.16806
800 0.1622
810 0.15736
820 0.15252
830 0.14768
840 0.14284
850 0.138
860 0.134
870 0.13
880 0.126
890 0.122
900 0.118
910 0.11466
920 0.11132
930 0.10798
940 0.10464
950 0.1013
960 0.098504
970 0.095708
980 0.092912
990 0.090116

#SM h1 h1 production
150 0.002055
1000 0.002055

#Hard Cuts
250 0.053426136
260 0.040669806
270 0.037785134
280 0.031668186
290 0.028297606
300 0.023195566
310 0.022465062
320 0.021294613
330 0.023295292
340 0.024624974
350 0.014280786
360 0.012828806
370 0.011852885
380 0.0095801136
390 0.0068489711
400 0.0046661994
410 0.0044538196
420 0.0042531361
430 0.0040641488
440 0.0041446685
450 0.003964751
460 0.004031153
470 0.0040872951
480 0.0041334647
490 0.0043789634
500 0.0043987855
510 0.0040442282
520 0.0037043959
530 0.003557146
540 0.0032394012
550 0.0030995137
560 0.0028328139
570 0.0027292465
580 0.0024798079
590 0.0023819942
600 0.0022841805
610 0.002336547
620 0.0025050555
630 0.002534645
640 0.0026712658
650 0.0029012515
660 0.0030223839
670 0.0031289391
680 0.0033215706
690 0.0034923363
700 0.0037346011
710 0.0037972275
720 0.0039354898
730 0.004056023
740 0.0041588271
750 0.0043224929
760 0.0044949658
770 0.0045744185
780 0.0047108176
790 0.0048969484
800 0.0051255963
810 0.0053601293
820 0.00563342
830 0.0058789023
840 0.006213818
850 0.0065696147
860 0.006214212
870 0.0058686588
880 0.0055329551
890 0.0052071009
900 0.0049395229
910 0.0047526533
920 0.0045685252
930 0.0043871385
940 0.004251437
950 0.0041157356
960 0.0039617108
970 0.0037707028
980 0.003660546
990 0.003513406

#\Delta\Chi^2 Scalar fits
250 0.008345
260 0.04542824
270 0.03993165
280 0.02376682
290 0.02114307
300 0.0187772
310 0.01897455
320 0.0168636
330 0.014945805
340 0.016216065
350 0.012527136
360 0.011000621
370 0.009600944
380 0.007486626
390 0.005554953
400 0.00454421
410 0.0043373825
420 0.0041419455
430 0.003957899
440 0.003784044
450 0.003619781
460 0.004038822
470 0.003867567
480 0.003705399
490 0.003551619
500 0.003890292
510 0.0037470411
520 0.0031547268
530 0.0034605393
540 0.0033172884
550 0.0031740375
560 0.0030620878
570 0.0025825254
580 0.0028381884
590 0.0023865258
600 0.002288526
610 0.0025256555
620 0.002740696
630 0.0029336475
640 0.00310451
650 0.003523824
660 0.0034087392
670 0.0035465237
680 0.003666637
690 0.0040042772
700 0.004306575
710 0.004170279
720 0.0042460175
730 0.004307428
740 0.0043545105
750 0.004387265
760 0.0044377242
770 0.004476522
780 0.0045036584
790 0.0048535728
800 0.005007114
810 0.0050142764
820 0.0048600498
830 0.0048527648
840 0.0048358482
850 0.00508392
860 0.00533655
870 0.0055653
880 0.0056448
890 0.00558699
900 0.00575604
910 0.0054790281
920 0.0053194262
930 0.0050523842
940 0.0047919888
950 0.00453824
960 0.0042169562
970 0.0038115711
980 0.0035153255
990 0.0031405426

#\Delta\Chi^2 Scalar+Higgs Precision fits
250 0.053182685
260 0.043863105
270 0.038454075
280 0.02376682
290 0.02114307
300 0.0187772
310 0.01897455
320 0.0168636
330 0.014945805
340 0.01520415
350 0.012527136
360 0.011000621
370 0.009600944
380 0.007486626
390 0.005554953
400 0.00454421
410 0.0043373825
420 0.0041419455
430 0.003957899
440 0.003784044
450 0.003619781
460 0.004038822
470 0.003867567
480 0.003705399
490 0.003551619
500 0.003890292
510 0.0037470411
520 0.0031547268
530 0.0030293262
540 0.0033172884
550 0.0031740375
560 0.0030620878
570 0.0025825254
580 0.0028381884
590 0.0023865258
600 0.002288526
610 0.0025256555
620 0.002740696
630 0.0029336475
640 0.00310451
650 0.0032532835
660 0.0034087392
670 0.0032936544
680 0.003666637
690 0.0040042772
700 0.004306575
710 0.004170279
720 0.0042460175
730 0.004307428
740 0.004156804
750 0.0041967225
760 0.0042530124
770 0.0042976409
780 0.0045036584
790 0.0046863531
800 0.004522947
810 0.0045445568
820 0.0047082924
830 0.0047058232
840 0.0045515966
850 0.0048093
860 0.00506989
870 0.00517725
880 0.00514332
890 0.0054656
900 0.0052864
910 0.005136768
920 0.0047656092
930 0.0046226238
940 0.0043755216
950 0.004135066
960 0.0039229218
970 0.0036211122
980 0.0034228781
990 0.0031405426



==> Benchmarks_Figs_data/Figs4a_4b_8a_Benchmarks_current_chi2Tot_h2toh1h1_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.16364455458208474	 0.06137563090966971	 0.06879974599363632	 21.58786361014063	 7.667910357783199	 0.05136993607540399	 -0.11982030508710098	 -3.842506811620745	 0.25623379390625195	 -1.8397422109581514	 -0.12864556495567622	 0.19316402717481157	 -0.6171054673640642	 0.7384584439638935	 0.0	 0.0	 0.2615415560361065	 0.0	 0.01959967976389642	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.16489924240554854	 0.0056375709257415795	 0.016922678150959016	 24.79708019169162	 0.009517931144150622	 0.08614199044864926	 -2.7289834301523572	 -0.8869290816478617	 0.0558229940296702	 -1849.9729577456071	 0.41404865831642684	 0.5375229680040805	 -0.04773700649396168	 0.8244431772958035	 0.0008529098591218065	 0.0	 0.17470391284507472	 0.0	 0.022215600887250688	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.16436061155816897	 0.0025000677672770435	 0.03709257587257018	 23.554252340134305	 0.17463439697036545	 0.002817471366379799	 -3.4141686267878284	 -0.20556690297352728	 0.016341825477112354	 -99.20521193982246	 2.3081943003392893	 -1.312278187898438	 -0.04942098531867992	 0.7960334749418357	 8.173502108580154e-05	 0.000201637680824897	 0.20368315235625364	 0.0	 0.02131142863642813	 5.398249169896594e-06	 5.398249169896594e-06	 125.0	 0.01	 
270.0	 130.0	 0.16068702010078867	 0.004790406942365351	 0.008476912813101324	 24.67520634134927	 0.10497866525410754	 0.003970329767572781	 3.3570487801938755	 3.463397008140794	 0.04352321089463695	 -1.2140497905383318	 -3.0402333308478173	 3.424694259913305	 0.19798519019545377	 0.7836445692656021	 0.0010812294442520218	 3.0493755365353847e-06	 0.21527115191460922	 0.0	 0.020060401722870092	 7.806051450611063e-08	 7.806051450611063e-08	 125.0	 0.01	 
280.0	 130.0	 0.12234298680107925	 0.846496159469109	 0.011873114026154217	 16.25177218835069	 14.896826534307008	 0.523204422335997	 3.6667934166073923	 4.141772140891635	 0.052719333128170114	 8.15586831874868	 -0.30043683181730385	 -4.903980107032367	 -10.047090586591715	 0.8329366227180444	 0.002159742242962792	 0.004362348971052283	 0.16054128606794055	 0.0	 0.012405155751271183	 6.496967110259928e-05	 6.496967110259928e-05	 125.0	 0.01	 
290.0	 130.0	 0.12461744271984167	 0.15498656709967357	 0.02305191634887511	 24.35328335154265	 0.04187294892982574	 0.00014762809222517028	 3.81057725594624	 3.8112022767786797	 0.022173797513801333	 -2.842749449850131	 0.19835794885466781	 0.37407856139247664	 0.06231108862100526	 0.8158335457299676	 0.00036423440458930483	 0.00010567596683750034	 0.18369654389860562	 0.0	 0.01260404477172258	 1.6326181048649658e-06	 1.6326181048649658e-06	 125.0	 0.01	 
300.0	 130.0	 0.1204973089761229	 8.283735158998885	 0.16771850891496434	 22.572306892139718	 0.5125515573466215	 0.02270605939128538	 3.8982655737960568	 4.418696866048098	 0.02053995318123058	 1.3079711273304209	 -0.10052392780858123	 -0.945976385526474	 2.5540860772094987	 0.8322744530027794	 0.0002728636551962469	 0.0017655331540395527	 0.16568715018798488	 0.0	 0.012025920106225413	 2.5511008512598094e-05	 2.5511008512598094e-05	 125.0	 0.01	 
325.0	 130.0	 0.11230128596393935	 0.22717053268393464	 0.0015718232104246117	 24.37016022051266	 0.16266427924079968	 0.024104586887673602	 4.162032008812097	 4.602801190347228	 0.0252280352676034	 -1.0464758944218986	 0.09108710828646104	 0.48343266596411527	 -1.0459161400151895	 0.8070194268639139	 0.0004714979702874175	 0.0006722017974591936	 0.19183687336833943	 0.0	 0.010135075003715712	 8.441947502250497e-06	 8.441947502250497e-06	 125.0	 0.01	 
350.0	 130.0	 0.10013330232047778	 6.424343618159608	 0.015378517611470752	 23.96245139147932	 0.008594709909710577	 0.07618237859727343	 5.6476194937950055	 4.411728619093115	 0.003987835147112831	 8.977240395628458	 11.477455558817311	 4.646380317821275	 -12.85521877354802	 0.810404348212113	 3.033998420794816e-08	 0.002328546331582133	 0.18726707511632049	 0.0	 0.008098542114741897	 2.326965615874245e-05	 2.326965615874245e-05	 125.0	 0.01	 
375.0	 130.0	 0.09802999997021375	 6.386705460859618	 0.20348074009749897	 23.815208875746833	 0.10445193113952746	 0.03733751192061635	 5.070803057115705	 5.884602576457093	 0.00021116948196533048	 -0.3823184861298739	 0.2392707473249138	 0.2982868036596561	 -0.7119983580807138	 0.7807064453813689	 2.668729837220024e-08	 0.0018266810018712075	 0.21746684692946153	 0.0	 0.007478494028297467	 1.749802764523746e-05	 1.749802764523746e-05	 125.0	 0.01	 
400.0	 130.0	 0.07331870008094077	 3.0876343503717614	 0.00019017316199624226	 23.749935351208222	 0.2537010105303899	 0.04702164047411406	 6.922712799173736	 5.472273957408361	 0.003617684473351023	 19.039529769898405	 -2.417027166086529	 -1.9669601503876322	 -2.593453247382443	 0.7767278633545798	 2.0938479135000852e-05	 1.8703945597486262e-05	 0.22323249422068778	 0.0	 0.004167926538739022	 1.0036548823961308e-07	 1.0036548823961308e-07	 125.0	 0.01	 
450.0	 130.0	 0.07516427667254912	 0.12824354634164556	 0.173531088917494	 22.707361142050793	 1.2858994623759772	 0.05562778315433026	 6.809981162099033	 7.51809505618154	 -0.02182507341672467	 -8.186169830181539	 -6.224077091255499	 2.4810120407229754	 -4.05426480928659	 0.7267229401047809	 0.00019942467478352348	 6.67518874156528e-07	 0.27307696770156137	 0.0	 0.004098017485853096	 3.764163572483362e-09	 3.764163572483362e-09	 125.0	 0.01	 
500.0	 130.0	 0.0849206522066633	 0.04354511470873454	 0.03639257580315361	 21.65244630999304	 2.1270048330562235	 0.10844965276576118	 8.026878778630875	 8.23923699277137	 -0.011686925695082992	 -5.856314778444493	 -21.751911291942065	 7.93917445689392	 -0.7102980921538142	 0.679651023901497	 2.4865153358281695e-07	 0.0001665965456486102	 0.3201821309013208	 0.0	 0.004889544379746923	 1.1985286195632547e-06	 1.1985286195632547e-06	 125.0	 0.01	 
550.0	 130.0	 0.08604057177407415	 0.25995875368873084	 0.06547208528405968	 22.48665527545441	 0.4857059408690644	 0.2245860724195181	 9.989588311688442	 8.684387645528597	 9.451496627591248e-05	 -0.8474509555221025	 -0.04070438846037735	 5.839074507947961	 0.4624527061561253	 0.6503515982204957	 3.60546784185589e-10	 0.002119002861318726	 0.3475293985576388	 0.0	 0.004802670942199168	 1.5648263948821672e-05	 1.5648263948821672e-05	 125.0	 0.01	 
600.0	 130.0	 0.08281839926974362	 3.6068940045517977	 0.010435865090980278	 18.720322786891924	 0.3487138010278045	 0.08779895690280673	 11.776378798526306	 9.816631973582284	 -0.0021070629427392905	 0.4682150903209447	 0.7177852900817654	 35.873734094622364	 -34.867041647641415	 0.6360726335655899	 1.9743118128801557e-06	 0.005349115690269655	 0.3585762764323278	 0.0	 0.004352785060807903	 3.660517625891222e-05	 3.660517625891222e-05	 125.0	 0.01	 
650.0	 130.0	 0.11123288153857637	 2.566928521095299	 0.5975674935487189	 21.895312184011708	 0.08088570994667663	 0.04076048055216777	 10.636072261053094	 11.088191772772005	 -0.0006017466799228853	 11.902738332390722	 -0.705599710744487	 -5.3535418711107186	 0.3318008754865275	 0.5303710729075162	 4.861435047655862e-09	 0.0009089860937383811	 0.46871993613731044	 0.0	 0.006535131428555894	 1.120035366322816e-05	 1.120035366322816e-05	 125.0	 0.01	 
700.0	 130.0	 0.1353932143567393	 0.009823231145788959	 0.13499831540563695	 21.16045659932167	 9.5885871752954	 0.04067339983618084	 -3.197558433330348	 -1.4510926529867032	 0.07329106787634238	 19.028222329629376	 76.44453290268578	 -3.3936932142051774	 7.538220584587039	 0.4239352320399354	 6.772374890565138e-06	 0.00422305017907667	 0.5718349454060973	 0.0	 0.007723923338569034	 7.694221516140869e-05	 7.694221516140869e-05	 125.0	 0.01	 
750.0	 130.0	 0.1479364732358283	 1.2430016478749428	 0.08028767086316042	 22.4911689584444	 7.195765668396975	 0.20961941829546019	 -0.2958811184807608	 -4.547192011137732	 0.10360321717830531	 20.188774910221355	 -10.91789125744688	 -5.343886587244381	 7.58965647629406	 0.40600929018427406	 0.0005150064590960073	 0.005739601099271563	 0.5877361022573583	 0.0	 0.008820962412580041	 0.00012469863814421295	 0.00012469863814421295	 125.0	 0.01	 
800.0	 130.0	 0.16535964605961131	 6.8419967169450455	 0.08487598469283454	 24.91781098310732	 0.33893915991074725	 0.10884881066428555	 0.030564590253101532	 -5.504841635776103	 0.023534347960418513	 -5.108863126463944	 4.041155616075773	 -0.337833147303643	 -15.120563790201594	 0.400493448628217	 1.540415979049653e-05	 0.012611777554385185	 0.5868793696576073	 0.0	 0.010851566789128632	 0.00034172231013968653	 0.00034172231013968653	 125.0	 0.01	 
850.0	 130.0	 0.1908351225745868	 0.0004241360182745084	 0.2674675329058899	 24.69805202096219	 0.7116237215463923	 0.23340770431510627	 -1.2632368146359532	 -4.36302785631249	 0.12083757033518616	 0.5515514679972718	 -0.04831724169147005	 44.99171536109172	 1.0754220321356183	 0.38479568571431505	 0.00022280160966993973	 0.0039864290048521244	 0.6109950836711628	 0.0	 0.013844215275720693	 0.00014342411667661974	 0.00014342411667661974	 125.0	 0.01	 
900.0	 130.0	 0.2009690034756711	 0.3136212642856288	 0.20906634612260727	 19.62652053712195	 10.351734259389307	 0.048433197058610336	 -1.2070170786562293	 -4.777735014854071	 0.24966423076114272	 -4.536663276744076	 0.23200297699806335	 -19.141440053782215	 0.69187094284952	 0.3770947389635118	 0.0006885541935788577	 0.0032264172070174354	 0.618990289635892	 0.0	 0.015026363812852824	 0.00012856535441981752	 0.00012856535441981752	 125.0	 0.01	 
950.0	 130.0	 0.2010926453139302	 7.691450716063694	 0.13996126405604595	 23.951956622871645	 1.1673563878246216	 0.08507024993879851	 -1.4479710100048127	 -4.784201688841854	 0.0906852904994444	 -15.572559270963708	 0.3092732702218478	 -5.929138079269112	 -5.078730866841704	 0.3689677676591859	 7.797138867433558e-05	 0.002973586302853932	 0.627980674649286	 0.0	 0.014720374371200402	 0.00011863449178985164	 0.00011863449178985164	 125.0	 0.01	 
1000.0	 130.0	 0.1965793142334992	 0.039574071012736675	 0.08373829876381042	 18.708096391524393	 12.774932605395792	 0.6562546385598776	 -1.3972991608704126	 -5.186270079760435	 0.06235904613135397	 -3.222148456750101	 -0.6198024390924556	 13.0760437214901	 1.5998230129313902	 0.36415096448942574	 3.108606930704038e-05	 0.002857128408365123	 0.6329608210329021	 0.0	 0.013891708552230628	 0.00010899434304933551	 0.00010899434304933551	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4a_4b_8a_Benchmarks_current_chi2Tot_h2toh1h1_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.1629719327096215	 7.999110915028019	 0.24014523904624513	 23.08779208646788	 0.0018040849427609072	 0.18058516551297718	 -0.7123133226620091	 -3.420018358987763	 0.01385984410661449	 0.704263591050491	 0.020320144302045394	 0.7293587695516391	 4.642755655823356	 0.7499099596833324	 0.0	 0.0	 0.25009004031666754	 0.0	 0.019741784708991697	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.16466975103117648	 8.274966852414146	 0.0010654708419728723	 22.386050997614923	 1.1497087490430662	 0.009893724387499166	 -0.15701530066495537	 -4.0625363529828125	 0.055390069048430746	 5.638059449537261	 -0.6991406843504362	 3.246688921990709	 -0.9116182424770235	 0.810444281452901	 0.0	 0.0	 0.18955571854709896	 0.0	 0.02177819109729696	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.16428466851243606	 7.638950595625267	 0.03121962269290992	 24.951080059361534	 0.016046486452061866	 0.002216531700610424	 -0.12866168641768916	 -4.079672164990459	 0.0052812547067444425	 2.714754674313622	 0.7055470217541103	 1.4130270011068722	 0.04876722659348978	 0.8255134870706509	 0.0	 0.0	 0.17448651292934905	 0.0	 0.022080433736132866	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.1599272816331402	 0.09021500216842966	 0.0007714907708391689	 21.6283188516122	 8.578425491127225	 0.0006923223723391098	 -1.5233199933795687	 -2.5785321781557613	 -3.5115429319566095e-05	 -9.724214832156532	 -0.3004383318671003	 -0.909925447636992	 -0.09202679909366428	 0.8286689660601241	 0.0	 0.0	 0.17133103393987587	 0.0	 0.02101456535548475	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.12171273896240488	 4.325740793886967	 0.030220676165119986	 22.682954843230174	 0.02395348401832729	 0.01057311105175876	 4.646781614635826	 2.9469061300873833	 0.00022793662064569384	 18.853391739920102	 0.42737211242033085	 -0.2558812197092892	 -0.2986052688202512	 0.8285899324276783	 0.0	 0.0	 0.17141006757232177	 0.0	 0.01221423070462495	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.12507769244315095	 7.429262205283299	 0.003236539123313037	 23.997050877700076	 0.0164760437265373	 0.0006685993854376133	 -0.2645729165812602	 -3.7896974057897	 0.007044043261168258	 -0.04940535232730574	 -0.18707944700427864	 3.626246126237473	 -0.33970347404909995	 0.8298647213552051	 0.0	 0.0	 0.17013527864479502	 0.0	 0.012915198277450171	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.12057281701362185	 0.10129522597888523	 0.02455037792703745	 21.32423726077199	 8.156990761061776	 0.2564038763529509	 5.9209983780088145	 2.3037404453845474	 0.19788301297820401	 7.522804838234382	 -7.418432812990802	 -0.8145074433811905	 -0.9501637057819705	 0.8299421035030413	 0.0	 0.0	 0.17005789649695868	 0.0	 0.01200718021798199	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.11289278835211314	 0.1074317725798895	 0.16325230922363732	 24.760911968224725	 0.0786560184615893	 0.0261411618417651	 3.0822496956571563	 5.788123880084631	 -5.318924925194637e-06	 -0.38880824122004193	 -2.9137689617899154	 152.7211685575738	 10.011341686940824	 0.8151270167976317	 0.0	 0.0	 0.18487298320236834	 0.0	 0.010344557236952361	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.10044212163501677	 7.985551429267567	 0.001094521758498053	 22.759154573022354	 0.006330085283883916	 0.1142226916573667	 5.8152374454582905	 4.261627268139459	 0.015676556430541572	 1.3181195842354267	 1.352394055586339	 -1.5492852693416195	 -0.7408009369351923	 0.8127437210691821	 8.27053758558276e-05	 0.0	 0.1871735735549619	 0.0	 0.008171925706731848	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.09837181613396588	 6.868936193801846	 0.5119535782508084	 23.45980923969395	 0.15172381384032016	 0.09457335732073169	 5.091746022717266	 5.840091412055262	 0.0013289756549081549	 -1.7388931487075179	 1.9123815007543188	 1.2000924623968752	 2.4819622491326427	 0.7810963151344387	 2.334621621677777e-08	 0.0	 0.21890366151934512	 0.0	 0.0075343297595230315	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.07297041580984942	 0.03377640216789122	 0.13461142045870989	 24.121484212044205	 0.15622442957149768	 0.01506896635781586	 6.3746545718895815	 5.837520562046753	 0.0008333998778648684	 -1.3286262186129953	 2.123911208942112	 -0.4349964336312219	 0.5843734713261635	 0.7696179514344856	 1.3815843889162542e-08	 0.0	 0.23038203474967042	 0.0	 0.004090702231450449	 0.0	 0.0	 125.0	 0.01	 
500.0	 200.0	 0.08516345742191926	 0.4039233781946693	 0.3997520476883624	 22.307752016173186	 0.3619536996062485	 0.14788191239510734	 8.419374325370624	 7.829868709494422	 0.000852408821195691	 3.1878827500808393	 20.87869631468658	 -0.5561486704439021	 8.28561683964858	 0.6790009541126832	 3.5346521508928534e-05	 0.00011758289420299274	 0.32084611647160477	 0.0	 0.004912773558491944	 8.507471603280744e-07	 8.507471603280744e-07	 125.0	 0.01	 
550.0	 200.0	 0.08627386201665742	 0.6732783447106421	 0.11827215127408995	 23.050241760611538	 0.3773776068886459	 0.048997115256828726	 8.360699111751723	 10.266319992098483	 0.003360831731152963	 -9.006388749054405	 -7.815926514820665	 -22.856854048856025	 1.1681568017736856	 0.6481532401058667	 1.1386582866611896e-05	 0.002453013163167611	 0.3493823601480992	 0.0	 0.004812363203119141	 1.8212961924353808e-05	 1.8212961924353808e-05	 125.0	 0.01	 
600.0	 200.0	 0.08259632991577241	 3.606820218021864	 0.01043563099332988	 18.719893934307652	 0.3487033211612642	 0.08780141908717255	 11.776778979945263	 9.817000133912089	 -0.002107146128815484	 0.46823085356796507	 0.7177632358401203	 35.87283292165941	 -34.867511836801455	 0.6367094665902551	 1.8138772073348771e-06	 0.004434303697611692	 0.358854415834926	 0.0	 0.0043338609697059945	 3.018277052769112e-05	 3.018277052769112e-05	 125.0	 0.01	 
650.0	 200.0	 0.11057030094003728	 0.1312074840545909	 1.2267312709319163	 21.533792535399108	 0.03936252354019543	 0.6761059855585116	 10.882802810349403	 10.833795439496432	 -0.00024431855177186717	 -2.8446365822296142	 0.5893823027724165	 -7.507931596527675	 -2.392636285927053	 0.5305225595440306	 1.2041602804044859e-09	 2.6053338320813048e-06	 0.46947483391797706	 0.0	 0.006459668824298406	 3.172267310639923e-08	 3.172267310639923e-08	 125.0	 0.01	 
700.0	 200.0	 0.1364156657299964	 6.711988876047423	 0.002960816551072943	 24.036935635310293	 1.6736247698404225	 1.0621959851686558	 0.4785273454210943	 -5.2984872913239025	 0.08957626749827709	 -0.8370721116869424	 1.4226401960565713	 -7.453561672355032	 -0.12463197510492105	 0.42437631177390717	 0.0004544369519650946	 0.017580170548084785	 0.557589080726043	 0.0	 0.007848451737960586	 0.00032512917489435395	 0.00032512917489435395	 125.0	 0.01	 
750.0	 200.0	 0.1476872486531522	 4.155548086822758	 0.1356355778585117	 24.045705496881077	 0.3416551277140502	 0.15208649855843645	 -0.19390940223957145	 -4.802541466778791	 0.010760852485329167	 13.543392536961152	 1.873588139220125	 -30.50556034519127	 13.849312672880702	 0.41156093876527605	 1.0256869572825528e-06	 0.006035693471429304	 0.5824023420763372	 0.0	 0.008911694878911835	 0.0001306933033085897	 0.0001306933033085897	 125.0	 0.01	 
800.0	 200.0	 0.16466049784711628	 0.06164644922826061	 0.46734829952207196	 20.665756113240107	 10.215371462989388	 0.013800488008763993	 -0.28525741720414205	 -5.295782087772363	 0.040286065514989464	 -14.186731663366158	 6.171778823475789	 -116.15623490794384	 6.751445688840908	 0.4080268826819016	 2.5391363038969693e-05	 0.00612951596729015	 0.5858182099877692	 0.0	 0.010963243292963542	 0.00016469349856513106	 0.00016469349856513106	 125.0	 0.01	 
850.0	 200.0	 0.18898028313586948	 4.451871307953565	 0.10199812571708784	 18.677123036406474	 8.480018787042761	 0.0923661333951731	 -0.06363394550003619	 -6.132299420311033	 0.41656879532703134	 -11.164824335049948	 -9.600478269440503	 44.26380156346529	 10.948409131547951	 0.3952155865447422	 0.0026155043475100752	 0.013399592967348418	 0.5887693161403993	 0.0	 0.013947321771988208	 0.0004728771867607532	 0.0004728771867607532	 125.0	 0.01	 
900.0	 200.0	 0.20057808232796645	 0.06625042230456486	 0.04094848926981031	 21.56196374539677	 8.337764700417933	 0.08862841750156558	 -0.05345581883057014	 -6.436734454593241	 0.10334722822690783	 -0.05791971323001283	 0.06677636218151393	 11.4040508784035	 1.4698689510846974	 0.38592977954788926	 0.00011108447081051295	 0.010027938468308894	 0.6039311975129913	 0.0	 0.015319454275632215	 0.0003980582815456166	 0.0003980582815456166	 125.0	 0.01	 
950.0	 200.0	 0.20109497149308767	 7.691357085595548	 0.1399617705357505	 23.951859646659823	 1.16734786798866	 0.08507152920079544	 -1.4479543775658918	 -4.784189462363169	 0.090683970302822	 -15.572607476591402	 0.3092771881160869	 -5.9291391284239054	 -5.078739261617828	 0.3690299494351379	 7.583055368453069e-05	 0.0028047043680285953	 0.628089515643149	 0.0	 0.01472319119862757	 0.0001118993152976299	 0.0001118993152976299	 125.0	 0.01	 
1000.0	 200.0	 0.19743346831665184	 4.290536946153973	 0.05731913044848395	 25.04798262511486	 0.42911535574045956	 0.08699527557638465	 -0.017174173424564926	 -6.565608540875947	 0.18775764116059512	 0.9537677048007556	 0.6098626573346846	 -1.6300070869425605	 2.258459052246913	 0.3624341151975226	 0.000265363161070939	 0.0071137245984578094	 0.6301867970429487	 0.0	 0.013945058496676791	 0.0002737085210664541	 0.0002737085210664541	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4a_4b_8a_Benchmarks_current_chi2Tot_h2toh1h1_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.16296764603383557	 0.024278136555586763	 0.08227901142681664	 16.426116548359143	 14.925867195383672	 0.13967687407816146	 -0.2893566849599523	 -3.8460810242169816	 0.10233068326078572	 -0.7851345269403932	 -0.22626187362089592	 0.2757653465886187	 -0.2119208579944699	 0.7501741020942074	 0.0	 0.0	 0.24982589790579257	 0.999978708065116	 0.0197477087195537	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.16471689715172746	 0.00563728171647511	 0.01692248912479411	 24.796845727264962	 0.00951828024996533	 0.0861438396426394	 -2.7290381499920056	 -0.8869249719753515	 0.05582353717196555	 -1849.9498030949396	 0.41405669272236867	 0.5375131675830159	 -0.047736164179719154	 0.8251243914392898	 0.0	 0.0	 0.17487560856071013	 0.9999012323084437	 0.022185256944580373	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.16448453630146795	 7.73701532653695	 0.04299948769022538	 24.142211492725004	 0.017784404719521623	 0.001520884378126312	 -0.030231073496644945	 -4.1334736831738015	 0.00885013449479722	 5.083769451584259	 0.7597223180082179	 1.9804308585136097	 0.044883970924242886	 0.8232206225397806	 0.0	 0.0	 0.17677937746021954	 0.9999796457506038	 0.02207223019874118	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.1592717733054662	 0.0902123792351624	 0.0007715029859052292	 21.628579967578865	 8.57818247000914	 0.000692321332629233	 -1.5233351776939208	 -2.578493463639374	 -3.51146861414617e-05	 -9.724554761488976	 -0.3004371345271882	 -0.9099328953595995	 -0.09202799869476698	 0.8287485636278946	 0.0	 0.0	 0.1712514363721053	 0.9999791918946477	 0.020846108214326472	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.12234315147216208	 0.8464811873053172	 0.011873205837818878	 16.251784239537066	 14.896980384333784	 0.5232101072867381	 3.6667634476084268	 4.141799106079987	 0.05271867052613272	 8.15588969715227	 -0.3004391687650835	 -4.904043421425711	 -10.046981280372343	 0.8384046202183411	 0.0	 0.0	 0.16159537978165903	 0.9999817335800631	 0.012486625597587517	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.12497922134974553	 0.3061599760337904	 0.08010804412337875	 20.24955795922888	 10.857228939461173	 0.10156714529779197	 -2.2114831907445525	 -1.8684768303948227	 -0.00013701116210618146	 -0.09575154191537238	 0.018977984345663942	 -0.5716395797000763	 -0.8221297424748796	 0.8311546257067148	 0.0	 0.0	 0.16884537429328517	 0.9999796879590412	 0.012915019862816082	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.12071013999297983	 9.268363276344015	 0.1711556519124251	 21.212068988582296	 0.41928071791406435	 0.030100910905782916	 5.159656493004987	 3.125424312199761	 0.021986923465924173	 3.3602279167088756	 -0.16869164984755144	 -0.6272743623659658	 3.6404955716205922	 0.8325773770130347	 0.0	 0.0	 0.16742262298696534	 0.9999841421204895	 0.01207262548916325	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.1125394120707055	 0.2476646956985726	 0.037795940344840906	 16.894560382927995	 12.630835671491962	 0.12503410972470158	 5.922961681710051	 3.105487477248106	 0.1356770084825935	 -2.595350796809419	 0.9375369357765588	 -3.8409649220361395	 1.3250284152646918	 0.819890107764615	 0.0	 0.0	 0.1801098922353849	 0.999987716016809	 0.010340241739568113	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.10013359937568651	 5.62412799603454	 0.014490103787942295	 24.586896501125757	 0.008711061142816582	 0.05705295279875789	 3.746112640335488	 6.3189831123802	 0.002372321442776443	 7.198002750543244	 11.049885335337542	 5.2573451555041295	 -14.334357315822778	 0.8125152535529326	 0.0	 0.0	 0.1874847464470673	 0.9999902442290615	 0.00811968485277098	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.09874567754003383	 6.786927393518649	 0.2914728758197835	 24.304157351269893	 0.07356633556217496	 0.11569552345461628	 4.842623107497889	 6.1216208541648385	 0.0032913713217100292	 -0.9411948009577739	 4.0596783538378824	 1.3515040813514778	 7.415668114216777	 0.7824313908116606	 0.0	 0.0	 0.21756860918833948	 0.9999920928800505	 0.007604495989536251	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07341544012900172	 0.01793114189721795	 0.9404459572562929	 22.02488447233104	 5.244393018622441	 0.5831890727570442	 8.108351935076648	 4.247332385287863	 0.0022686976781095386	 5.964776030580178	 -1.2509562145826092	 -3.6410430439084323	 0.17178023940712076	 0.7751475411602614	 1.2310855807357724e-06	 0.0	 0.22485122775415783	 0.9999941084474381	 0.004170410349309065	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.07488655449106014	 0.3157144479416773	 0.01040152135109143	 22.830566852566438	 3.0962387288180606	 0.12102166388937408	 7.179456054801257	 7.2878656824784915	 -0.0013584985848348547	 1.0431535788337372	 -2.7391396360567506	 -1.8175442240230557	 -2.2493728058397418	 0.7321582807013571	 7.579290002490301e-09	 0.0	 0.2678417117193528	 0.9999958975268539	 0.004098271111767428	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.08436963462934136	 0.33407836652703654	 2.347688985075578	 16.12663244093654	 11.35013154647397	 0.14080947155640194	 9.478371045482696	 7.010825654216699	 0.0010991899468071396	 -5.6418678751872635	 4.5658648036538105	 24.49242734945885	 -1.9867866815041082	 0.6882153070458206	 1.5370791027810046e-07	 0.0	 0.3117845392462691	 0.9999969183297713	 0.004887265693215923	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.08609402422230447	 0.2599544075360162	 0.06547145355840368	 22.485196925482622	 0.4857243713262806	 0.2245878397122548	 9.989801132725313	 8.684642719869535	 9.451342926550263e-05	 -0.847445827409827	 -0.04070604352673215	 5.838830934959835	 0.46248642062665724	 0.6514436986984963	 2.7264443761477536e-10	 0.0004571083189265805	 0.3480991927099328	 0.9999976662248387	 0.004816700196366938	 3.379806626318517e-06	 3.379806626318517e-06	 125.0	 0.01	 
600.0	 270.0	 0.08257027502845742	 0.6822157645465544	 0.19525027064393713	 21.97557298328133	 0.15198196148601426	 0.19568750392049228	 10.836430766823169	 10.7855927879745	 -3.394241281411598e-05	 -1.1695809350960185	 -0.39057461663247	 77.02177241837498	 0.6783429841719546	 0.6398952358835998	 3.2869190600328523e-10	 0.0012512384091555853	 0.35885352537855275	 0.9999982924773332	 0.004352804178451902	 8.511386661742032e-06	 8.511386661742032e-06	 125.0	 0.01	 
650.0	 270.0	 0.11110147130955794	 2.5669985231069843	 0.597564623454083	 21.894831061532756	 0.08088091327812044	 0.04075980534016276	 10.636110288035237	 11.088097961995814	 -0.0006017730383186287	 11.90247381230811	 -0.7055374472073381	 -5.353661896295691	 0.3318027095094726	 0.5305840652523521	 4.12367261848665e-09	 0.000552878551750021	 0.4688630520722252	 0.9999982976298151	 0.006522381203360549	 6.796443598358806e-06	 6.796443598358806e-06	 125.0	 0.01	 
700.0	 270.0	 0.13544614087188891	 0.10302476706221003	 0.558112019125558	 18.728279261197724	 13.058247168410132	 0.09952011313904247	 -0.46088610932096447	 -4.563622683549637	 0.20205707459152467	 1.758768782537359	 -3.3950748859511166	 -2.252615367920685	 -14.982829099592859	 0.4356410246444558	 0.00234715953352469	 0.006656757217151449	 0.5553550586048681	 0.9999838729333718	 0.007943366669882844	 0.00012137760315704425	 0.00012137760315704425	 125.0	 0.01	 
750.0	 270.0	 0.14793416096949022	 1.0897092460732063	 0.06273258609864335	 21.46694494806434	 7.7162335679266825	 0.1887071325422851	 -0.22849432108425993	 -4.86362984675607	 0.12487516632666429	 13.953684708775413	 -7.013048578876081	 -7.466075695415736	 4.797700670187423	 0.4141268114572253	 0.0006146208273805295	 0.00578437793374509	 0.579474189781649	 0.9999844652210196	 0.008997044569441563	 0.0001256675603621821	 0.0001256675603621821	 125.0	 0.01	 
800.0	 270.0	 0.16560323930817164	 0.07518520526137813	 0.0959982087636173	 23.72187970465307	 5.475346663006419	 0.015268745742126198	 -0.22638685074253873	 -5.268584865717142	 0.11246392301841537	 -1.7130954003849774	 -0.1397284919710593	 1.1451900991337183	 -1.9354576442353224	 0.40275693393111367	 0.0002965476907675366	 0.007928933577407772	 0.589017584800711	 0.9999859737207727	 0.01094477788626362	 0.00021546597853113147	 0.00021546597853113147	 125.0	 0.01	 
850.0	 270.0	 0.18950394895714784	 0.05374875818993154	 0.39950344218204414	 20.82055061564393	 9.889831452375342	 0.011560709031084502	 -0.567902747905157	 -5.330868893756542	 0.14713945740551373	 1.5275892913020304	 -3.1635557651269806	 -1.661951821278916	 10.610604620374927	 0.3920596356898466	 0.0003025160522372483	 0.005650275153435614	 0.6019875731044806	 0.9999870091622832	 0.013911810893458927	 0.00020049388479458197	 0.00020049388479458197	 125.0	 0.01	 
900.0	 270.0	 0.20110379611827137	 0.8953874670869207	 0.01236044189388782	 24.386034302210536	 2.199306608485196	 0.029215308995182883	 -0.46837412853077204	 -5.450673505806723	 0.018507019355911265	 -0.20804728948945733	 -10.299596031069578	 -3.0309693709085073	 1.0884720431989816	 0.37470504912350067	 9.64382295339435e-06	 0.00536453056798728	 0.6199207764855585	 0.9999873279012013	 0.014950905058206052	 0.00021404725501146643	 0.00021404725501146643	 125.0	 0.01	 
950.0	 270.0	 0.20012630243771953	 0.532808521165142	 0.32445661399365044	 17.59264742994712	 13.474882626805229	 0.350007502897648	 -1.1106229177623577	 -5.417360602546783	 0.16156152010618283	 10.06721719388177	 -1.9770879274102005	 -9.765755116613947	 -3.319784674777306	 0.37513846776996207	 0.00023328147547896428	 0.00281032726807798	 0.6218179234864809	 0.9999887630906018	 0.01482498538293995	 0.000111060486327096	 0.000111060486327096	 125.0	 0.01	 
1000.0	 270.0	 0.19749365482644954	 0.014712976143112117	 0.13347427392549638	 16.002990758428947	 15.025312025886578	 0.01265338379086414	 -1.2049160561331367	 -5.274760800660519	 0.054584050943777614	 0.3514148542865191	 0.2730229305833518	 0.507392283012553	 0.11628862109518064	 0.36216081849348186	 2.1856446854209426e-05	 0.00257073725666342	 0.6352465878030006	 0.9999889769768646	 0.013942929373067157	 9.897152363271344e-05	 9.897152363271344e-05	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4a_4b_8a_Benchmarks_current_chi2Tot_h2toh1h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.16207025166689382	 0.26084593615480134	 0.3318739894204181	 1.8001540930848994	 0.5844245801383869	 0.9555249727255819	 0.5835642750316793	 0.1748428611533271	 0.4706498862277023	 1.8123666126733982	 0.12066151207750919	 -2.3631664544709907	 -0.7705563085962256	 0.06225009194553123	 0.0	 0.0	 0.9377499080544689	 0.0	 0.0016208423345998603	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.16413393363293577	 0.32936162945046565	 0.0783452969542019	 7.549599401315815	 0.14985428085220331	 0.3098170214487121	 0.9644814500301181	 0.2174991097238495	 2.165680697688865	 1.5829358284902595	 -0.2703143660424011	 -1.2808596398209773	 1.4957341198275103	 0.0032591771649008523	 0.8798547384642091	 0.0	 0.11688608437089013	 0.0	 8.701642958501012e-05	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.16422263806114734	 1.162319123282668	 0.09891648276078414	 10.04065327841692	 2.0536149726622375	 0.007410504816934183	 0.3227154003712665	 0.04538784008012901	 2.2888742273437153	 -0.20957564648682603	 -0.31468677189261474	 -1.9547848033864967	 -0.31190999990164403	 0.02034292862402463	 0.8951307159998524	 0.00012426645912774103	 0.08440208891699538	 0.0	 0.0005437156513618671	 3.321331948600497e-06	 3.321331948600497e-06	 125.0	 0.01	 
270.0	 130.0	 0.16042564459033015	 0.057867276305479505	 0.039433964646500515	 2.7760142544992714	 0.22159309485571918	 0.060871294328468356	 1.3077894203224316	 0.8629797843981155	 1.4643293708957201	 3.846884194396661	 0.6564328773570784	 -1.0186290943361125	 0.2630743010548723	 0.0042808592413090115	 0.8300434514309731	 0.00039485041684363874	 0.1652808389108742	 0.0	 0.00010923193041433928	 1.0075143989912812e-05	 1.0075143989912812e-05	 125.0	 0.01	 
280.0	 130.0	 0.12228894905389079	 0.11162980198528902	 0.206207220880201	 0.9273465384215408	 0.5420522849862365	 0.21446244150922714	 1.6556207172880684	 0.36521049339252704	 1.7673097825252262	 3.642436159307179	 0.1073588795293794	 -0.1225910579777319	 -1.7003247262797843	 0.0003779780917713336	 0.9293378331327268	 0.002641306721777683	 0.06764288205372435	 0.0	 5.6243854380169955e-06	 3.9303143189288646e-05	 3.9303143189288646e-05	 125.0	 0.01	 
290.0	 130.0	 0.124299209905988	 0.006162372051217943	 0.05801566781888548	 1.907593284986707	 0.14573306075728384	 0.4514271850933529	 1.6886594802668626	 1.4653960583914207	 2.035448332380859	 -4.092807300094445	 -2.8831091389579875	 2.4923165818012447	 0.4107910442563979	 0.011353587884991169	 0.9336303351887812	 0.0003462682514094946	 0.054669808674818	 0.0	 0.00017451471411926046	 5.32245009378823e-06	 5.32245009378823e-06	 125.0	 0.01	 
300.0	 130.0	 0.12025133615732574	 0.10866985599742869	 0.24481891497269684	 3.3402411273786	 0.6384807596081425	 0.01862009969389763	 1.04910808438909	 0.36675531660689775	 2.0687852839661933	 -1.5324429712960368	 -2.4291166535719375	 3.873518363340108	 0.07046809014200986	 0.0024415904671045334	 0.9432353917802905	 0.0010603393276890668	 0.053262678424915874	 0.0	 3.513648207829892e-05	 1.5259149429938913e-05	 1.5259149429938913e-05	 125.0	 0.01	 
325.0	 130.0	 0.1122766467438918	 0.3465164383633756	 0.5546448324750547	 2.1240949760892844	 0.3817649200133056	 0.1963738626584412	 1.7623277086081144	 0.33713849175014005	 2.1986182457423857	 -7.479280515030354	 -0.14676206088338037	 2.848962360686199	 -1.953832580188878	 0.00016273558274502891	 0.9443230498007688	 0.004294502707137899	 0.05121971190934827	 0.0	 2.0428463878784426e-06	 5.390959490866996e-05	 5.390959490866996e-05	 125.0	 0.01	 
350.0	 130.0	 0.10036446178228452	 0.10103515155700997	 0.006488967017982799	 24.60774631650391	 0.2702724938242837	 0.34530329506767543	 1.7902550188024857	 0.14587567534479146	 5.100876624532517	 0.4559184133701404	 0.2958978920484758	 -1.1468146350834714	 0.8374445228784237	 0.00030060499372201017	 0.988934616668681	 0.0004950724239670898	 0.010269705913629938	 0.0	 3.0178482731788966e-06	 4.9701551570005685e-06	 4.9701551570005685e-06	 125.0	 0.01	 
375.0	 130.0	 0.09831922323944436	 0.10067648207117526	 0.11604811966206516	 24.637198938230952	 0.027446399771866744	 2.0715965190188714	 2.05749667050428	 0.19029930849591487	 5.498076584313141	 -0.4329398811959817	 -0.2521428151242695	 1.5047817897445925	 -0.1714551823804702	 0.0002372570974168755	 0.9873531834218225	 0.0005938006697979687	 0.01181575881096258	 0.0	 2.2861053795251013e-06	 5.721602937785032e-06	 5.721602937785032e-06	 125.0	 0.01	 
400.0	 130.0	 0.07340593870678074	 0.18340596382950702	 3.353855216346186	 23.527703159396967	 0.26855500832584034	 0.024640278160933476	 2.2127241694183963	 1.6185955804521106	 5.613949105194002	 -1.2760040011205382	 0.07067464124883573	 -7.9376343350422705	 0.5908265976201277	 0.00015039797315037073	 0.9913880658225528	 2.022848274821836e-05	 0.008441307721548476	 0.0	 8.089546605738743e-07	 1.0880416173659797e-07	 1.0880416173659797e-07	 125.0	 0.01	 
450.0	 130.0	 0.07484596637261372	 0.22339056081957048	 0.4118735330970364	 22.499209976022847	 0.022173555886264174	 0.031955813174236	 2.4575914432885897	 0.6978348760916644	 5.844227744959022	 0.8396512015002624	 -0.3864997025494139	 0.5550065503912633	 -0.14642684517484816	 0.00016881947546715933	 0.9861398067697168	 0.00023900856083928444	 0.013452365193976754	 0.0	 9.439483563117975e-07	 1.336408240366671e-06	 1.336408240366671e-06	 125.0	 0.01	 
500.0	 130.0	 0.08409569839822507	 0.09825599149371148	 0.25335986588993775	 20.86723494249265	 0.004714684321865756	 1.259995665436942	 3.4805642889096258	 2.9903072056830964	 6.035938091328545	 1.7721933171492106	 0.06880643123706502	 12.722369403773321	 -0.33062503796740667	 0.0012542509600155685	 0.9744437060953839	 4.181586447913354e-05	 0.02426022708012146	 0.0	 8.849280769335457e-06	 2.9502893534459875e-07	 2.9502893534459875e-07	 125.0	 0.01	 
550.0	 130.0	 0.08577165122100393	 0.04212102094387469	 0.08402954525447345	 23.51529877131874	 0.13603312541630375	 0.12377737932718923	 3.6742508580972033	 3.0177564287102525	 6.725005015591544	 0.40864053867497535	 0.5814765070591642	 0.5304539665912579	 -1.2476588992227875	 0.00042667315545763084	 0.9701236142284401	 3.313197557228797e-05	 0.029416580640530002	 0.0	 3.131248951530056e-06	 2.431473891568697e-07	 2.431473891568697e-07	 125.0	 0.01	 
600.0	 130.0	 0.08247549350027882	 0.5461408908494815	 0.2781058792684448	 19.12017690009462	 0.27974593567500544	 0.10511492403831199	 4.898893069726278	 4.082758322926745	 7.082497204242366	 0.7161417009649272	 -2.6291278072478543	 -0.826871501700797	 0.34755593075052615	 0.0016410943019694228	 0.9643569298082122	 3.7253211793523654e-05	 0.033964722678025035	 0.0	 1.1137774984094819e-05	 2.528300109830158e-07	 2.528300109830158e-07	 125.0	 0.01	 
650.0	 130.0	 0.11073574902686416	 0.4421345409166008	 0.21654365152696992	 22.97545851170314	 0.3943491456857856	 0.11251138245724462	 4.432705303618415	 4.212649341716201	 6.78154070532564	 -0.3415201655852446	 0.5312984653746291	 -0.9898629189224728	 0.525638201734726	 0.0005958812308049188	 0.9119437109297067	 6.17283273467119e-06	 0.08745423500675384	 0.0	 7.277119557240354e-06	 7.538489130857578e-08	 7.538489130857578e-08	 125.0	 0.01	 
700.0	 130.0	 0.136466918747897	 0.07745460067868801	 0.5040907553336083	 24.2518601926597	 0.701898540941543	 0.01839759429259416	 4.195171570308315	 4.418215640215222	 6.901986444648804	 -0.6207911616778066	 0.059966449462689184	 1.9840950326217868	 2.3011530949334222	 4.429648363572496e-06	 0.8397653996916239	 5.031914151565736e-06	 0.16022513874586114	 0.0	 8.19834822611041e-08	 9.31301563295153e-08	 9.31301563295153e-08	 125.0	 0.01	 
750.0	 130.0	 0.14749289114134773	 0.1371540264528473	 0.37555929434723734	 24.377849101654153	 0.032218219957992324	 0.034932055201800295	 4.616541937851242	 5.904015754951941	 7.055748511019538	 -1.3157362118340497	 0.6178054783455653	 -0.7031923327408037	 -0.8064762742420286	 0.00024895575151051135	 0.7805901819876657	 0.00028625274862044837	 0.21887460951220325	 0.0	 5.376663024253542e-06	 6.18216112606471e-06	 6.18216112606471e-06	 125.0	 0.01	 
800.0	 130.0	 0.16489242226276687	 0.14899151287158244	 0.05222380687811457	 24.603962612835723	 0.1602049506332907	 0.3063684604528666	 3.8557014932627176	 4.127344455733787	 7.477929487853936	 5.210343222539705	 -6.4261820607361475	 0.48007247623462035	 -0.1712331442956026	 0.007447928532646191	 0.7057172009464172	 3.765390272300112e-05	 0.28679721661821367	 0.0	 0.0002006768327241674	 1.0145459781246162e-06	 1.0145459781246162e-06	 125.0	 0.01	 
850.0	 130.0	 0.19089165184187226	 0.11050399501752219	 0.0011859019222402133	 22.896990743311942	 0.010424465801624018	 0.038963296229251945	 4.646824099161983	 6.234049926850969	 7.591310085116896	 4.164592851840096	 -0.31015415571186106	 -0.029624968641574653	 -3.0386863981201606	 0.0025090221265694295	 0.5895378326777928	 0.0006247882557864753	 0.4073283569398513	 0.0	 9.032266961909258e-05	 2.2491847565509827e-05	 2.2491847565509827e-05	 125.0	 0.01	 
900.0	 130.0	 0.20013448694130925	 0.0526380417832277	 0.10722244770233615	 23.99798934841246	 0.49728580507087344	 0.18095527646187493	 3.9374453655031387	 5.012761767392293	 7.872526551797308	 -0.11315067521506986	 0.44308822250348523	 0.7638568268422239	 0.4075532782222344	 0.019000124432392195	 0.5184983724126125	 0.00022069572338608186	 0.4622808074316092	 0.0	 0.0007509208532380425	 8.722312398571913e-06	 8.722312398571913e-06	 125.0	 0.01	 
950.0	 130.0	 0.20040992847198322	 0.48201929965431173	 0.3412721326582361	 24.15141321202479	 0.3624458468570025	 0.21561161474691704	 4.463138262005353	 5.438557007188728	 8.154834483074861	 0.7544452625628402	 -1.139181018827176	 -5.6677680782462465	 1.1913805720839055	 0.020648313817882992	 0.48349795607967555	 0.0001871071593799198	 0.49566662294306163	 0.0	 0.000818278045682961	 7.414924146401244e-06	 7.414924146401244e-06	 125.0	 0.01	 
1000.0	 130.0	 0.1976275439456597	 0.12416179042109807	 0.009303012775284824	 23.363383649866474	 0.09031328427958946	 0.16188414859816616	 4.7261688697381885	 6.383328649575329	 8.480061530157968	 -1.7753672102089586	 -0.5110241990105997	 -0.3606168526582331	 -0.175977098999995	 0.020406577660333807	 0.4623014127447171	 0.00037637221145803173	 0.5169156373834912	 0.0	 0.0007866901550158781	 1.4509454662313254e-05	 1.4509454662313254e-05	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4a_4b_8a_Benchmarks_current_chi2Tot_h2toh1h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.16273594007591285	 0.06257516728687924	 0.14259461753705985	 1.9736178366766017	 0.15924693602081408	 0.046027885803337866	 0.03245393752748605	 0.5146727845650748	 0.5420728389337014	 -1.5291556746974775	 0.07233241267895647	 -18.13590579209118	 0.8028693303740893	 0.09504159865437876	 0.0	 0.0	 0.9049584013456211	 0.0	 0.0024948445576522087	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.16353608626463542	 0.028527514970731107	 0.45494374580597047	 2.440279259317725	 0.09565288915830683	 0.24357914932050917	 1.1814670356851478	 0.5991816254474522	 2.173798645956246	 3.791192144641405	 1.4546915993572842	 3.0224161723505025	 2.8830165302957163	 0.0020277853831165912	 0.0	 0.0	 0.9979722146168833	 0.0	 5.374946341222317e-05	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.16325231530253873	 0.24360982552177296	 0.06393925251649461	 1.1331696271673712	 0.23731370883072672	 0.14567980191953397	 1.368457221371684	 0.3855103953392835	 1.9395924459274332	 0.028869943518140682	 0.7196180934154649	 0.25447816942964385	 1.1546003018099364	 0.0003988324556973303	 0.0	 0.0	 0.9996011675443026	 0.0	 1.0535316432284431e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.15914205355730537	 0.080559601331861	 0.3082966609671877	 1.101112874480684	 0.29048599500845407	 0.6587245336882273	 1.2374515666385086	 0.8560537591170531	 1.4469418395262172	 0.6143957745562794	 2.0971290149802635	 3.3644512844661483	 1.7793311143381596	 0.017207770702102602	 0.0	 0.0	 0.9827922292978974	 0.0	 0.0004321406132886335	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.12191049058239876	 0.18632207028518333	 0.3376366360427014	 2.0632677853295434	 0.35895867695520306	 0.4374977278037468	 1.502789480525334	 1.1314117957781757	 2.1633269467358422	 -0.7880712637996419	 1.4374923157128263	 5.895838166342554	 0.4434986313011153	 0.0869131512149141	 0.0	 0.0	 0.913086848785086	 0.0	 0.0012853312549982153	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.12424455074248864	 0.12024832140640666	 0.4192832976120489	 1.468352824711242	 0.008978771036901622	 0.02724429110721759	 1.4372617829134486	 0.5784132462751814	 2.196576408430334	 -2.498734779580715	 -1.6244427551858642	 0.7183833728824289	 -0.8684388440974797	 0.0012053493189036403	 0.0	 0.0	 0.9987946506810964	 0.0	 1.8511081097843684e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.11967508760111414	 0.4748800537653487	 0.5495999015355113	 1.465090056623451	 0.6586645363246139	 0.2908647171344079	 1.5883198426956766	 0.8238370151003808	 2.117418668587551	 0.3568992032209429	 0.5412186128941072	 5.58947952765603	 -0.7616294306565634	 0.019483011764685886	 0.0	 0.0	 0.9805169882353141	 0.0	 0.00027770856221515593	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.11153110508124241	 0.29439421691844203	 0.11039623755316609	 3.7575731333031235	 0.2459261193042436	 0.2843138626343212	 1.6550518451069982	 0.8361464998579321	 2.790058042881161	 3.6572335646926897	 1.0230668611285192	 9.736825854427842	 3.4662878031959443	 0.004792352787321011	 0.0	 0.0	 0.995207647212679	 0.0	 5.9366205021453164e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.10084038944886402	 0.19196107772744217	 0.1157913151480778	 24.24082510924206	 0.1048000773275179	 0.05210355543541918	 1.5927269417969845	 0.625743998100016	 5.004620282867775	 0.20646226160281436	 0.5611776976152035	 0.1476811589736103	 -0.4806244990070244	 0.00017370756024855973	 0.9796638611627233	 0.0	 0.020162431277028135	 0.0	 1.760415434295308e-06	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.09873797802691772	 0.02595266107038604	 0.00155228148174348	 24.412879146433692	 0.1934520128332149	 0.7001177323395786	 1.8515621948293004	 0.953880076157562	 5.180671531294932	 -0.21783934384536335	 -0.14182176119116216	 -1.10317538567603	 0.18696329857614952	 2.6343581318212204e-06	 0.9800094895142185	 0.0	 0.019987876127649733	 0.0	 2.5599499581035746e-08	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.0737165644190502	 0.05138194196208112	 0.3655808983221363	 24.444506651073436	 0.056711673259877506	 0.08366112772714407	 1.7689135527698039	 0.8453929276696731	 5.297841300717935	 -0.05936937369143335	 -0.005443446085351368	 -5.623487618123036	 -0.31855987570901245	 0.00016158162603237502	 0.9870329619993397	 0.0	 0.012805456374627967	 0.0	 8.764665250817647e-07	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.0752811908259987	 0.10480510280256568	 0.03391107383426625	 24.918518139879584	 0.0759009144042426	 0.017413883464057756	 2.635277506422945	 2.0505211374601067	 5.7550599821312485	 1.4913368586608586	 -0.017161523134503552	 -3.005952829712693	 0.23210620349055958	 0.00027130196902259144	 0.9828169819490944	 8.985721444350232e-06	 0.016902730360438788	 0.0	 1.534635823054985e-06	 5.0828271074379724e-08	 5.0828271074379724e-08	 125.0	 0.01	 
500.0	 200.0	 0.08505224689780544	 0.11672173242171845	 0.17258404620576032	 24.771679390579216	 0.0015912649757496666	 0.3059695605270436	 3.129143571069947	 2.604169216520328	 6.0245813310035	 1.2334298649654216	 0.4421204207817449	 -12.96476715508216	 0.6411626075385164	 0.0005094811000141829	 0.9710519214628266	 1.7955869797779387e-06	 0.028436801850179484	 0.0	 3.6766492089247443e-06	 1.295777890204828e-08	 1.295777890204828e-08	 125.0	 0.01	 
550.0	 200.0	 0.08588389456561767	 0.15425194827157027	 0.08532082799734937	 24.242555111609704	 0.20685561688492024	 0.31663210900958344	 4.1524044862959215	 2.4045888845450873	 7.406162463619937	 0.32256247689118694	 -0.4925684409701177	 0.6154918784521568	 -0.28780694905918386	 0.00030575339912424225	 0.972495849341589	 0.00017468037882514752	 0.02702371688046177	 0.0	 2.2497108340938046e-06	 1.285285271961466e-06	 1.285285271961466e-06	 125.0	 0.01	 
600.0	 200.0	 0.08254240961089122	 0.5189212620230957	 0.38429972425575937	 24.27226853471485	 0.21713585924531792	 0.055103078580414355	 5.3069027999561005	 4.1462418797759675	 7.982700085874112	 0.2576934702265528	 0.18985134356147831	 2.699701649932751	 0.2304452219397313	 0.0019961416540053424	 0.9687264797097244	 6.894800418085807e-05	 0.02920843063208933	 0.0	 1.3569351731085413e-05	 4.6869405185204693e-07	 4.6869405185204693e-07	 125.0	 0.01	 
650.0	 200.0	 0.11093081044715362	 0.30429432263622447	 0.045123074849674455	 23.626377549824745	 0.11678643240384445	 0.03870701130308292	 5.300268527635265	 4.471666661916128	 7.987608761429803	 1.3077741058054875	 -0.06920749631811754	 0.4168982259682058	 -0.06707584724563133	 0.0019245846926948858	 0.929109787048489	 5.071573021781455e-05	 0.06891491252859824	 0.0	 2.3586268779217566e-05	 6.21534011359457e-07	 6.21534011359457e-07	 125.0	 0.01	 
700.0	 200.0	 0.1357611891126811	 0.09130559970834821	 0.013928394209418951	 24.013523672182405	 0.29685034392676746	 0.02730885803346181	 3.9902019378681555	 0.9493568005297831	 8.271159386780809	 2.605577579550898	 -0.5696132017862527	 -0.7552327330930223	 0.08081460834109021	 0.007105139012741825	 0.8709152943525738	 0.0009986144224938484	 0.12098095221219053	 0.0	 0.00013015295404435296	 1.8292762014337335e-05	 1.8292762014337335e-05	 125.0	 0.01	 
750.0	 200.0	 0.14795499626955613	 0.04334142235302222	 0.11204214153966024	 24.052086819955218	 0.5264690133329347	 0.12754555188942943	 5.356154086578728	 5.25485323314462	 8.075690019399593	 0.38835947490163464	 -0.13625116292463488	 7.820761942352486	 -3.256851699610268	 0.0002805368741851469	 0.8154834536814806	 4.890557288633931e-06	 0.18423111888704585	 0.0	 6.096462519553087e-06	 1.0627871753574451e-07	 1.0627871753574451e-07	 125.0	 0.01	 
800.0	 200.0	 0.165614007577965	 0.025519108587519847	 0.01930390156186411	 23.709741213630195	 0.05960250382455581	 0.21920111157080613	 4.547267688130691	 4.927390328642556	 8.028745802964192	 5.18008565423732	 0.5651524637986725	 17.759093123489727	 -0.6899317182501437	 0.0020500125356555854	 0.7276066121925012	 2.054329344093528e-05	 0.27032283197840223	 0.0	 5.57155476296297e-05	 5.583287049568489e-07	 5.583287049568489e-07	 125.0	 0.01	 
850.0	 200.0	 0.1901891209814143	 0.012655885949712665	 0.20425244874298878	 24.194068122282854	 0.21111572757569677	 0.864294976844598	 4.301510223086194	 4.697936741427677	 8.140044600330931	 1.7185440304162736	 -2.093738771534493	 -3.7784598872431823	 -0.37378054427365476	 0.009706536062236116	 0.6122336901042102	 4.321983918482833e-05	 0.37801655399436884	 0.0	 0.00034689086831032597	 1.5445847464974937e-06	 1.5445847464974937e-06	 125.0	 0.01	 
900.0	 200.0	 0.2016046570986805	 0.006311610028313926	 0.06245276412154521	 23.7385036781202	 0.42561567549238444	 0.009698024444457191	 3.722447654136327	 4.968860591768071	 8.07960532842173	 -0.22038795529299865	 -0.22254056741557188	 1.085354613734516	 -0.1080109976742143	 0.020836226803021805	 0.5184156904958023	 0.0002744446507335101	 0.4604736380504425	 0.0	 0.0008354651123664279	 1.1004340331435829e-05	 1.1004340331435829e-05	 125.0	 0.01	 
950.0	 200.0	 0.20041272983859243	 0.17430822491874523	 0.37894789508824517	 22.329969266046085	 0.0061053760333957844	 0.33357256098951643	 4.8821997861346125	 6.2302408720678475	 8.074989379469585	 -0.5783376666585346	 -0.09720365599513826	 0.006669232427075734	 0.3411665223944075	 0.013382359804966283	 0.475230888545889	 0.0002924917353365825	 0.5110942599138081	 0.0	 0.0005303480639035723	 1.1591559919498327e-05	 1.1591559919498327e-05	 125.0	 0.01	 
1000.0	 200.0	 0.19752310970941528	 0.0536187074205586	 0.022238222630978768	 24.132931073548715	 0.02979065036907057	 0.24969532624131818	 4.3492819445301825	 5.925030053309032	 8.440829143842722	 -0.6262721441603761	 -0.17057501105104905	 -0.13157279043761844	 1.9152709583575012	 0.02643772934221551	 0.45138980079487195	 0.00033830879411156335	 0.5218341610688011	 0.0	 0.001018133113509182	 1.3028478407422794e-05	 1.3028478407422794e-05	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4a_4b_8a_Benchmarks_current_chi2Tot_h2toh1h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.16239471217017173	 1.0108554494790793	 0.985184531472964	 1.9757171133050362	 0.4109326746579306	 0.2692401698836659	 0.26494279000519777	 0.7081577074516134	 0.6667816140354988	 -0.03401368302281494	 0.12225018290380169	 -1.201918646700968	 0.2501045912593171	 0.03590913845960946	 0.0	 0.0	 0.9640908615403905	 0.9102541593699134	 0.0009387017928132042	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.16478918417969887	 0.1439139153156295	 0.31570593724587565	 3.546113602708015	 0.46186073324278115	 0.20840476390330887	 0.13866197165311525	 0.44824701591926563	 1.4172266063493975	 1.5715187567884987	 -2.417398826302806	 2.821314028525278	 0.06398162197036003	 0.123773767524269	 0.0	 0.0	 0.8762262324757311	 0.991813408223621	 0.0033308210119859932	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.16202761499100132	 0.15816775668299712	 0.3813336220162075	 1.4225745582091387	 0.39822195638304136	 0.22587194812792336	 0.8381135739617468	 0.5606099877613422	 1.4627186385530266	 1.2181459121491518	 1.3795509640033734	 -1.2859686975527955	 -1.7280217415102785	 0.01215204438574936	 0.0	 0.0	 0.9878479556142505	 0.9994698340094399	 0.0003162449440258567	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.15841756258036988	 0.03849878428755964	 0.06665163023910015	 2.66798635273495	 1.1985263308319996	 0.43590931690115226	 1.3200621756000444	 0.5450408207335415	 2.204392860913694	 0.17390761260763882	 0.3496652321011585	 -1.1187723021323928	 2.6761137105132864	 0.0020807254150608024	 0.0	 0.0	 0.9979192745849391	 0.9998756479316976	 5.178277803190525e-05	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.12173327887904471	 0.186327567455577	 0.3376394175352577	 2.0632939800024443	 0.35896843017922664	 0.4375095737471263	 1.5026691552200269	 1.1314494097455652	 2.163387573184925	 -0.7880676382211276	 1.4373946907815904	 5.895582385801088	 0.4434638739211938	 0.08691474674962371	 0.0	 0.0	 0.9130852532503764	 0.999928191173927	 0.0012816391918039531	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.12369717452711637	 0.33032213617979883	 0.48820852106971974	 1.381384507095748	 0.8683183400375198	 0.43516123154250874	 1.495282829037938	 0.07413943088181313	 2.0269026246788213	 -0.7946054728467284	 0.7212972529406487	 5.403262679448099	 -0.11301019804109995	 0.01647045407082561	 0.0	 0.0	 0.9835295459291743	 0.9998073260939285	 0.0002507315326841534	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.1201815673735988	 0.30076471178039854	 0.02267995045312741	 1.9448134107878858	 0.7303907780310653	 0.09210960144402176	 1.5666759402216635	 0.5856794837966871	 2.2536632434757635	 3.336837860653307	 2.132107978336979	 -2.8143991826507286	 0.1543175197002052	 0.0022762050950596705	 0.0	 0.0	 0.9977237949049403	 0.9999064352722754	 3.271863555467328e-05	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.11191962037419355	 0.21780465100852395	 0.5162574535077014	 1.5608915837408894	 0.251097452953614	 0.13437793431562242	 1.7064112261961115	 0.7036042197926523	 2.430101065541375	 1.6000161771568397	 1.3041256671843116	 -4.677451672702639	 0.852578302446349	 0.0017607208143825658	 0.0	 0.0	 0.9982392791856174	 0.9999311475315982	 2.196285897175514e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.10008994730073434	 0.06529989343260341	 0.14425485733370166	 2.115242962623833	 0.9251553219910559	 0.22062479200681154	 1.8463178209354958	 0.9733514646914124	 2.5124891035535946	 -0.4349476754144709	 3.1094328990492532	 -4.875239357946206	 -0.9749121513788516	 0.005343888881363368	 0.0	 0.0	 0.9946561111186366	 0.9999489070168239	 5.3356532958794836e-05	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.09811823778750203	 0.47160757151189014	 0.36144016045073957	 2.187535223676883	 1.2812947288927845	 0.11382310318381123	 2.4434409032548676	 1.82491257113631	 2.7277494722300526	 -1.3412063415354254	 2.4967375219151426	 -0.48120798074587284	 -0.20247980919031608	 0.09855850777045289	 0.0	 0.0	 0.9014414922295471	 0.9999759550285992	 0.0009458003554155092	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07377222119074205	 0.12042945344514923	 1.5131093973617764	 20.935822848603035	 0.5212426064337816	 0.015953934730482996	 2.4970251548516442	 1.2978782401250208	 5.72098067603799	 -0.9634720009227195	 0.012197071647914216	 -11.04146820944895	 0.37364633056256924	 0.0006601491511760023	 0.9577388248079334	 0.0	 0.041601026040890596	 0.9999891653128277	 3.586243599710997e-06	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.07518095337449837	 0.006659947214716471	 0.11018423943174928	 24.754258336700083	 0.9722248830805413	 0.42692256724867383	 2.907192785210718	 1.1378513769825747	 6.314774852758031	 4.789840491499808	 0.12299183578955046	 -0.5437693758750022	 0.6849258959892992	 1.5175389080732533e-05	 0.9790111549786491	 0.0	 0.020973669632270188	 0.9999911249250253	 8.561248472506022e-08	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.08514080367624392	 0.034809150326136296	 0.10644897485042101	 24.817398902139942	 0.0003402322527828348	 0.0684818380809534	 3.1871770429170567	 1.8297893511881373	 6.632711041545991	 0.05993384488815795	 0.24076159998022775	 -3.2555980380749334	 -4.286790655314785	 5.8615392234850814e-05	 0.9698801560830362	 0.0	 0.03006122852472893	 0.9999932736329679	 4.238747225688623e-07	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.08634250483005569	 0.10187688738423832	 0.5452389182607784	 24.57303927641534	 0.31844191239020714	 0.60493994305602	 3.5167946241985586	 2.100581513118144	 6.827418401675159	 0.7731171993961252	 4.219868573567369	 2.0340349313703068	 -9.452083482532199	 2.7782770572987276e-06	 0.962075722016071	 4.4459910027816865e-05	 0.037877039796843794	 0.9999942195236808	 2.0660714931389313e-08	 3.306270425934608e-07	 3.306270425934608e-07	 125.0	 0.01	 
600.0	 270.0	 0.08287427653389819	 0.10049141128076973	 0.28912297480550814	 24.07321300297652	 1.1952082063795637	 0.12261981727645509	 4.4978604805268905	 3.5216848487652785	 7.198888602243868	 -0.6418043165380911	 -0.07564017291307633	 -3.0220045152025623	 -1.0467154871537951	 0.0007444677171289661	 0.958320877221533	 3.5140894684322924e-05	 0.0408995141666536	 0.9999963566004285	 5.10141760499296e-06	 2.4080074215864665e-07	 2.4080074215864665e-07	 125.0	 0.01	 
650.0	 270.0	 0.11100383433548164	 0.4539737725981557	 0.08114191243053652	 23.298810682740125	 0.12341307513598371	 0.10179230780360313	 4.97742316829211	 4.574409875862335	 7.562644615775271	 0.1625304356021213	 -0.2436393810271642	 0.6353996821725032	 0.6987794154885291	 0.0019077637394546354	 0.913932863951534	 1.2185266301428879e-05	 0.08414718704271003	 0.9999971619787542	 2.3410788815695557e-05	 1.4952936264912508e-07	 1.4952936264912508e-07	 125.0	 0.01	 
700.0	 270.0	 0.13633204761207995	 0.17584245056319364	 0.06521849148842927	 24.100089750286184	 0.2780872530912249	 0.14394082930076618	 4.7048885475141375	 4.125943617379503	 7.521073619774958	 2.4113269939663065	 0.22064123751713155	 4.597952922394286	 0.15154943669868753	 1.2441726657111766e-05	 0.8439488735199715	 3.440200998264021e-05	 0.1560042827433887	 0.9999968143928744	 2.298181058845935e-07	 6.354588065406513e-07	 6.354588065406513e-07	 125.0	 0.01	 
750.0	 270.0	 0.14801599646774258	 0.059451627097496094	 0.139044357538617	 23.92849522573164	 0.060263658449403394	 0.09645953291056392	 4.304216501341665	 4.462163072027016	 7.386052749468605	 -10.434511155080415	 -1.8094240777768564	 -0.1830149974881706	 1.1640377699725408	 0.0009599313155534381	 0.7740774440764983	 8.216147722348689e-06	 0.22495440846022602	 0.999996713820879	 2.087774229532584e-05	 1.7869467536708898e-07	 1.7869467536708898e-07	 125.0	 0.01	 
800.0	 270.0	 0.16556956526607924	 0.1398428703958596	 0.36268648997646175	 23.42852604982171	 0.5046974587687392	 0.04390059311675013	 4.203040569416395	 3.9867002643012355	 7.804137377063176	 4.665521076749337	 -0.7300070262778059	 -0.6431161006794804	 2.432851050590571	 0.006675933243415888	 0.7005013313830404	 3.538206437781503e-07	 0.29282238155289986	 0.9999965974056083	 0.00018134303949944269	 9.611077379130439e-09	 9.611077379130439e-09	 125.0	 0.01	 
850.0	 270.0	 0.1910786008742187	 0.43225399571122614	 0.3477476248397211	 23.99279571033129	 0.08834509273173372	 0.4314466597776396	 4.253990706113801	 5.71526990632098	 7.3309527833737445	 -7.382702222697046	 -0.018966479528387134	 -0.4009632181574206	 -1.967583554144868	 0.0062338153149991745	 0.5482759235838597	 0.00029353417471483453	 0.44519672692642637	 0.9999970811269235	 0.00022484647118609644	 1.0587436428915505e-05	 1.0587436428915505e-05	 125.0	 0.01	 
900.0	 270.0	 0.20182874638401221	 0.0351793766883081	 0.07295114537365567	 24.857153932035914	 0.020545827281531138	 0.04599394073777282	 3.2040975063866917	 3.625307324623818	 7.975264048607334	 5.350097423738412	 -1.5661682128879724	 0.17179729229731272	 -1.2840951663827325	 0.03808461278431433	 0.4914375084066307	 5.375285327609555e-05	 0.47042412595577887	 0.999995857070725	 0.0015304198479700062	 2.1600438477514974e-06	 2.1600438477514974e-06	 125.0	 0.01	 
950.0	 270.0	 0.20162423798767887	 0.004570505726965439	 0.032349397701837194	 23.25677181868568	 0.756717348561621	 0.21332398482132506	 3.2988949649795893	 3.817748026072284	 7.892258268261758	 -0.9838256454485339	 0.15889467301332869	 -0.9589247705200228	 1.5452284017121065	 0.04692738983106736	 0.43516095766725293	 3.792786832244034e-05	 0.5178737246333573	 0.9999959845206139	 0.001881996682555485	 1.5210759135803922e-06	 1.5210759135803922e-06	 125.0	 0.01	 
1000.0	 270.0	 0.19731531308258687	 0.03341184637487947	 0.09493050061710086	 24.368436391912752	 0.5940850614102337	 0.0825759009670161	 2.963251924666335	 2.798927761915629	 8.545259533141916	 1.341192872297709	 -1.027102491137885	 -0.01338895265614163	 0.36082158935687303	 0.0679049607772012	 0.4301343020540891	 1.9405315415333333e-06	 0.5019587966371682	 0.999995565930243	 0.002609633836008703	 7.457594721603545e-08	 7.457594721603545e-08	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4a_4b_8a_Benchmarks_current_chi2Tot_h2toh3h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.16227585448790835	 1.0870505022153607	 1.232840467866436	 4.781664759886371	 3.746618071980923	 0.6010631777764449	 1.5960442511286743	 0.05747330309442804	 -4.22258299872102e-05	 690.077684957308	 0.008561240865285537	 0.11054121339921612	 -0.028245336735129602	 0.012309851670826485	 0.0	 0.0	 0.9876901483291735	 0.0	 0.000321325446404484	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.16459626420410062	 0.5294634479670437	 0.5466869509817974	 16.72501585506514	 2.7229448082772962	 13.609961842933988	 0.3482277068586643	 0.43088158633277324	 0.00011731018187272099	 901.0907725956332	 0.2625949017604273	 -0.09036684167820624	 0.009361767887998395	 0.023552674962542233	 3.212877121490004e-08	 0.0	 0.9764472929086865	 0.0	 0.0006323458606962765	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.16403154311698706	 2.1086363343558054	 3.295589672618741	 17.760075466551694	 3.716946836422807	 0.5056414821366618	 0.016716741390595057	 1.3007750392107058	 4.895312323556366e-05	 2462.7412623055006	 0.11904645860342913	 -0.08888856998852704	 -0.0846312270056858	 0.0005404281119465227	 1.9858583457059606e-11	 0.9933161276185563	 0.006143444249638681	 0.0	 1.4410998765019688e-05	 0.02648766259924251	 0.02648766259924251	 125.0	 0.01	 
270.0	 130.0	 0.16032239715377836	 6.41111616958629	 3.9200785630309234	 14.566081400616193	 5.064596833724193	 2.8494239356542157	 0.17765049632142088	 1.252522835454593	 -3.182993290713351e-05	 1940.6402885851978	 -0.05252182610374159	 0.08310833663335859	 -0.023026340332600866	 0.0003776192056424973	 1.1442361319544705e-11	 0.9922056066890032	 0.007416774093912034	 0.0	 9.62317419292705e-06	 0.025285174179955926	 0.025285174179955926	 125.0	 0.01	 
280.0	 130.0	 0.12278284459046114	 0.41860808002308403	 1.8961295951847676	 14.745781487546013	 1.784479859867584	 3.2818430407213866	 0.0813002474940896	 0.24860974284428028	 -0.0001097909582179573	 1554.4590772314987	 -0.05740966132510415	 -0.12044153570807084	 0.000373706944481474	 0.0007730156663884824	 1.2355558059614668e-10	 0.9931913284086759	 0.006035655801380082	 0.0	 1.1595251125870848e-05	 0.014897890650444194	 0.014897890650444194	 125.0	 0.01	 
290.0	 130.0	 0.125319336757101	 5.086189015297089	 1.5132643348537875	 20.144164610619715	 4.795152465759812	 2.898970603602953	 0.11509865308924065	 0.22409014863838997	 4.639425131487534e-05	 1392.4070246013348	 0.04514069248225667	 0.13910749244268594	 0.0037691925191238734	 0.0012312600944332896	 4.741221853731173e-12	 0.9909545319207631	 0.00781420798006248	 0.0	 1.923584486209898e-05	 0.01548157674207356	 0.01548157674207356	 125.0	 0.01	 
300.0	 130.0	 0.12073985796416639	 5.583617552965341	 3.4532245497422798	 15.510141360147621	 2.435324926812655	 2.006323232327694	 0.817360052435197	 0.05448484575382656	 -0.00011297865619512313	 1653.0556405661061	 -0.06475422702104344	 -0.031077102174209285	 -0.004485842499889507	 0.0002244247865918252	 9.902531692780569e-11	 0.9942384987065935	 0.005537076407789321	 0.0	 3.255822481108389e-06	 0.014423825927747559	 0.014423825927747559	 125.0	 0.01	 
325.0	 130.0	 0.1129735497749515	 1.4912073001090689	 3.145417052213953	 15.985096902516126	 0.4390004142205623	 1.7593309049272048	 0.7177142455047533	 0.006272175621219544	 2.2522062303004477e-05	 1701.5479745987998	 0.06788402791140674	 -0.41863006264473074	 0.012100320541770602	 0.0005505474509883451	 1.3115766871175756e-11	 0.9938717060324601	 0.005577746503435827	 0.0	 6.996806812288111e-06	 0.012630933647634918	 0.012630933647634918	 125.0	 0.01	 
350.0	 130.0	 0.10079830574357719	 1.9782498680423826	 0.7385870302125268	 8.749567147164123	 2.4383054584395873	 4.435730813071535	 0.39014577980317205	 0.15938624902054638	 -2.262295200303042e-06	 1602.5940037637258	 0.019879546666188325	 0.12212812312734167	 -0.01897966573849721	 0.0011501340250724217	 2.4376916448183924e-12	 0.9924929824920485	 0.006356883480441279	 0.0	 1.1646181767713159e-05	 0.010049918901020529	 0.010049918901020529	 125.0	 0.01	 
375.0	 130.0	 0.09861318215253773	 1.7782704283384803	 1.5314049862694472	 21.94770657768859	 2.336976350244397	 0.20104132340244593	 0.35542292915969376	 0.07890910789528917	 -9.4270540746195e-06	 1836.9078642499685	 -0.0516732232980959	 0.16125273361559064	 0.07484112694515892	 0.0012630076462283554	 6.202150960418099e-13	 0.9923033574826261	 0.0064336348705254275	 0.0	 1.2242431862206304e-05	 0.009618474026580172	 0.009618474026580172	 125.0	 0.01	 
400.0	 130.0	 0.07376144501811623	 2.0415744216817506	 0.5788315405503011	 14.43276832827815	 6.5773025964857625	 2.5152218421829913	 0.4035081700709776	 0.2712308827446449	 -3.966324353011115e-05	 1641.888661671232	 -0.037466917109191165	 0.056386051423537656	 -0.07421913836995049	 0.001133588567679802	 3.817601719551681e-12	 0.9928304378986946	 0.0060359735298078305	 0.0	 6.156395575943306e-06	 0.005391953562174483	 0.005391953562174483	 125.0	 0.01	 
450.0	 130.0	 0.07511638530763794	 2.3775092669127713	 4.485481567114517	 11.105637408462323	 2.9992643700457426	 1.3858782929703557	 0.6712449477034594	 2.3517872560948394	 -0.0034283965294275675	 2109.9556992252515	 -0.12456742530296949	 -0.13642918694840844	 0.0034696988310054205	 2.3167885764346866e-05	 1.4954194120209018e-07	 0.9938131029342222	 0.006163579638072236	 0.0	 1.3047844731761802e-07	 0.0055970230479257975	 0.0055970230479257975	 125.0	 0.01	 
500.0	 130.0	 0.08491570028081737	 3.5239996516416814	 0.015992139913093922	 11.817259758512732	 1.5766477166623878	 1.1165612467753134	 0.31002278310135306	 0.13714169957717065	 -1.1530547156266177e-05	 2313.9176115057335	 -0.2845523206197081	 -0.6219788174971919	 -0.00037294056558779843	 0.0021415364583888675	 1.8281229569546815e-10	 0.9876603844989545	 0.01019807885984427	 0.0	 1.5404845963670582e-05	 0.007104598209396119	 0.007104598209396119	 125.0	 0.01	 
550.0	 130.0	 0.08608961606365463	 1.2659731503378684	 0.025953436786561646	 8.375766584730673	 5.684658913532676	 0.8464359073683891	 0.07683150093609016	 0.2973544167242788	 3.046766865223583e-05	 2401.8343054108477	 0.02420166034146557	 0.2568764507441607	 0.04693265087841082	 0.003153195143955789	 1.1252956851460829e-12	 0.9828769276553274	 0.013969877199591552	 0.0	 2.3311982726349462e-05	 0.007266537246687351	 0.007266537246687351	 125.0	 0.01	 
600.0	 130.0	 0.08281386003855286	 5.390277275791956	 0.6281195543416697	 10.08248806887726	 0.5796747503854901	 2.586057436555763	 1.4410342284968571	 4.353869354079581	 0.00035006627343227016	 2522.9206016411927	 -0.01656408496281673	 -0.20868292437713432	 0.03401561926462943	 9.698211378492e-07	 1.1069847696053254e-09	 0.9841285425538777	 0.015870486517999684	 0.0	 6.635973725286479e-09	 0.006733871737602277	 0.006733871737602277	 125.0	 0.01	 
650.0	 130.0	 0.11126591871549221	 4.999440489558571	 0.15198929970333563	 14.791401327507273	 10.475040065083755	 0.23711315889355813	 2.039285852373839	 4.534549218660881	 6.258420027973e-07	 2984.8936151354383	 0.04674921532124008	 0.1151639779465175	 -0.007566489273149756	 6.7792789558641e-09	 4.895723360863817e-12	 0.9724635826065245	 0.027536410609300656	 0.0	 8.358240768320397e-11	 0.011989600685804413	 0.011989600685804413	 125.0	 0.01	 
700.0	 130.0	 0.13607181766605453	 1.85604382303639	 0.2509163892913132	 20.85946058210579	 6.521275327556203	 2.1810377660936653	 1.2242950465328786	 4.13023245233392	 -0.00012415756867526412	 3154.29177020138	 0.07516036804975429	 0.024667977699099508	 -0.0398842127295819	 0.000861191694350212	 1.586837370067585e-10	 0.9516864238016055	 0.047452384345360435	 0.0	 1.584725878248884e-05	 0.01751250173069168	 0.01751250173069168	 125.0	 0.01	 
750.0	 130.0	 0.14640085293183255	 0.6002199365396239	 1.721927875957361	 10.289497462316515	 1.6807986911148958	 0.6346624027182813	 3.631635881227502	 5.299899936814156	 2.1636613108370853e-05	 3149.634891431499	 0.012401042407103399	 0.05519947840925954	 -0.020281417339473286	 2.9592145468462136e-05	 1.4528540037042756e-12	 0.9288340804646529	 0.07113632738842596	 0.0	 6.297362191729432e-07	 0.01976607146292139	 0.01976607146292139	 125.0	 0.01	 
800.0	 130.0	 0.1655363733366798	 8.240658717072325	 0.019042850202766203	 15.633001345205006	 2.339227900428941	 3.1297736516295744	 3.1016393120167653	 4.934677143176685	 0.0002346344189555539	 3461.7774896291185	 0.0916802622113333	 -0.07787035179618874	 -0.01763648935412473	 0.0005335543837440381	 9.178249573473344e-11	 0.9056320110505939	 0.09383443447387951	 0.0	 1.4487553316622508e-05	 0.02459054305442608	 0.02459054305442608	 125.0	 0.01	 
850.0	 130.0	 0.19046951919317923	 5.928092134567744	 2.951833066653412	 15.972796082012394	 7.633823476725512	 0.5776956184082248	 0.16054953391498847	 1.1656704846942039	 0.00010311842669630433	 3537.035336872949	 0.0685980081090249	 0.128860928827559	 -0.02391319034382247	 0.02326703719398664	 3.945745062618727e-12	 0.8359143165035477	 0.14081864629851978	 0.0	 0.0008339381054338432	 0.02996087536191158	 0.02996087536191158	 125.0	 0.01	 
900.0	 130.0	 0.1999953463572283	 3.5370920958751477	 4.030701571724079	 22.088834075324666	 3.1804767122881366	 2.5517438178886342	 0.7373358094175884	 6.168067733997138	 0.0001906115314275234	 3594.1057467808737	 0.020415414731404142	 -0.03266518199981555	 0.03052759768998817	 0.006730524610021719	 7.243643147927776e-11	 0.8235558274954483	 0.16971364782209353	 0.0	 0.000265638264261428	 0.03250384675995843	 0.03250384675995843	 125.0	 0.01	 
950.0	 130.0	 0.20067374458345988	 0.665004216253511	 3.4448071560769606	 7.88780142091869	 0.2516757702591994	 2.082833716529403	 4.095248944113221	 7.472355071169742	 -3.31508214381447e-05	 3818.9220729439053	 0.0058544814247178615	 -0.010880434561785212	 -0.011826517925280692	 0.0008430121657389217	 3.5099666001806157e-12	 0.8084827838504345	 0.19067420398031665	 0.0	 3.3494803435296315e-05	 0.0321228720372679	 0.0321228720372679	 125.0	 0.01	 
1000.0	 130.0	 0.19686533659442287	 6.3630718653190135	 1.0968746014491157	 15.534060804066229	 3.4348732940499334	 2.6252449143244356	 0.7933760071926677	 6.172725726255452	 -6.5597628806304e-06	 3972.8146803863256	 -0.0007989210115456817	 0.16357171274470847	 -0.0012513287469120798	 0.012861371438716268	 6.411626107554947e-14	 0.7912472416890977	 0.19589138687212193	 0.0	 0.0004920486249398165	 0.03027143093687088	 0.03027143093687088	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4a_4b_8a_Benchmarks_current_chi2Tot_h2toh3h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.16119592553548082	 1.8153012462671796	 2.2227139181160704	 13.80219629384314	 2.590729296161409	 0.18254799095143434	 0.05770527200811118	 0.5538758194271494	 -2.5899274102264815e-05	 1608.2348808752556	 -0.006995048404325274	 -0.08407192645479875	 -0.05503738030955653	 0.005169334074020275	 0.0	 0.0	 0.9948306659259797	 0.0	 0.00013316125181116518	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.16412220727388796	 0.1749144746828679	 0.3376630450500196	 9.879333246906992	 5.549960171558025	 5.0057459696852415	 0.17707874763504272	 0.1329299829671853	 -0.00018402242053608856	 641.5547687704493	 -0.10792856002429237	 0.026577039538111764	 -0.0008992539394672444	 0.1176258162234053	 0.0	 0.0	 0.8823741837765947	 0.0	 0.0031400346573025547	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.16245552872988092	 2.630840166125072	 2.8324663865378152	 11.736235109393034	 1.5278616541204941	 0.28118860851161315	 -0.09773926908396861	 0.9935718662204747	 -5.037730127501395e-05	 2010.509914305532	 -0.07667866003411064	 0.09086061589776422	 0.047457267270172306	 0.0033079801643769967	 0.0	 0.0	 0.996692019835623	 0.0	 8.653821197857033e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.16001409683573195	 1.2899997520046804	 3.9951077809605375	 24.38415223654148	 1.6802895923378134	 1.7401140339674301	 -0.8354875017935288	 1.797154988860935	 -9.956754344849508e-05	 2283.839662820291	 -0.08056383582756498	 0.03521286382676924	 -0.04955005824610126	 0.01185740584384222	 0.0	 0.0	 0.9881425941561578	 0.0	 0.0003010207077804597	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.12115876255365637	 0.2899155578165913	 1.535418272203981	 17.85953872162878	 3.5493109196284807	 4.2495152273603205	 -0.3449928654796833	 1.500916595582831	 -3.9257673300705874e-07	 2042.2725819726127	 -0.012129854930537143	 0.05888966869090662	 0.037203197273447695	 0.000370842393050379	 0.0	 0.0	 0.9996291576069497	 0.0	 5.4171757389524185e-06	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.12374922715170587	 0.04157588793538387	 0.7753785107104221	 13.805585070198312	 3.3267243221535407	 2.1395721384721216	 -0.07692749671355388	 1.4056618423483316	 -1.6222313833803083e-05	 1939.753938925409	 -0.013146819863542623	 0.2138084118238745	 -0.02739342854209948	 0.0015572931596669285	 0.0	 0.0	 0.9984427068403331	 0.0	 2.3726699173843482e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.12097847954300771	 3.086432766579046	 0.33781577904298615	 11.288559957123912	 4.263471638374413	 1.4079231211536256	 0.021857973354563076	 0.2968197867046079	 -4.194920368924705e-06	 193.77553122026183	 0.01596715611665213	 -0.013141235048323796	 -0.058511890781499334	 0.2520289695343611	 0.0	 0.0	 0.747971030465639	 0.0	 0.0036706833775325054	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.11132401502031446	 5.38788103639311	 2.6976167754999048	 11.00527313040639	 0.3808618710975968	 1.0551491688819803	 -0.2104658742272543	 2.004929106708968	 -4.558079101383291e-05	 1154.4589494993372	 -0.11351873516469976	 0.16107400768411378	 0.03652724921164758	 0.0011697142685489317	 0.0	 0.0	 0.998830285731451	 0.0	 1.4436525842265756e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.09959298503478621	 5.598833499410412	 0.448276235487773	 18.30864836043992	 6.86160634115675	 2.0091892462898584	 -0.3309265347596373	 2.3223712862565793	 -2.303509026580671e-05	 1876.056260253395	 -0.025889991928040146	 0.04296930038456063	 -0.08496162446150009	 3.1918898710700926e-05	 1.4113965387055744e-10	 0.0	 0.9999680809601497	 0.0	 3.155506174850104e-07	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.09743820080038189	 0.256661670632247	 3.919203294561601	 17.701381913035746	 9.925172408614495	 4.060892826003835	 0.21433073692657523	 2.277395865737269	 -0.00013195525417021946	 583.0345983658872	 -0.03760086666417721	 -0.2665533400263348	 -0.011114910560650032	 0.0021306237231250164	 2.2064788516684114e-08	 0.0	 0.9978693542120866	 0.0	 2.0164637013514337e-05	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.07280220043635728	 4.85079740021885	 2.444347995232142	 13.5168177624801	 5.436810616953402	 5.046640003387706	 0.5359130609031445	 2.688650260021988	 -3.764561960949525e-05	 1182.4364097493299	 -0.0913831930220281	 0.05569587893853908	 -0.07280865640882025	 0.0037703925403805502	 3.459778289383643e-10	 0.0	 0.9962296071136415	 0.0	 1.994840455285098e-05	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.07524666178553242	 2.449353700560798	 4.565282288508998	 24.357951325715064	 2.337432093564637	 0.6625636618950589	 0.04763702208026972	 3.094105089677428	 3.552817391960336e-06	 2196.65611135995	 0.06013221771200626	 0.022914386210367465	 0.04185685658320902	 1.5734262663869603e-05	 1.4476200712247313e-11	 0.9900098229323903	 0.009974442790469759	 0.0	 8.892032669207386e-08	 0.0055949235603939135	 0.0055949235603939135	 125.0	 0.01	 
500.0	 200.0	 0.08523281736228261	 2.5389988272573616	 1.3251017858028475	 18.433302014969406	 3.427341149244231	 6.157657666417586	 0.2975064789609083	 3.195128136099447	 6.197885180209878e-06	 2382.3315544375628	 0.024301694672889704	 -0.1115035902583886	 -0.023799026116266376	 7.154913282436086e-05	 4.494414855764255e-14	 0.9866558961116597	 0.013272554755471002	 0.0	 5.185207551098453e-07	 0.007150353052374244	 0.007150353052374244	 125.0	 0.01	 
550.0	 200.0	 0.08633650119213623	 3.139464071945189	 3.57190049509656	 19.36870058609794	 2.1584980900970065	 4.6164607237733755	 0.8832530951670959	 3.638353394802527	 -3.9440454527813826e-05	 2592.9598469242806	 0.0014675751788832947	 0.09161136083831926	 -0.03800834603995276	 2.1951481768751005e-05	 1.1186838770419047e-11	 0.9849116399887778	 0.015066408518266515	 0.0	 1.6322000501329261e-07	 0.00732329983506919	 0.00732329983506919	 125.0	 0.01	 
600.0	 200.0	 0.08298498610467588	 6.355459090463053	 1.6700942958632619	 17.4001028985716	 3.911290285368011	 1.3824505176380508	 2.402735716495834	 3.3771650608784904	 -1.6297613493993976e-05	 2825.2576428962066	 0.18093958891184955	 0.02901050266482015	 0.04101355899057917	 1.0955900240764371e-07	 9.797780757925268e-11	 0.9842715791578478	 0.015728311185171914	 0.0	 7.527486187205441e-10	 0.00676264894143712	 0.00676264894143712	 125.0	 0.01	 
650.0	 200.0	 0.11146505612676541	 4.962251070133477	 0.6770393241913296	 18.11948803637438	 0.8437037699666463	 1.7079972210536278	 1.7890963167030893	 3.8479172510003945	 -0.00010496864922061893	 2991.179591587153	 -0.012518102659719551	 -0.06814316276652328	 -0.016248927867846482	 0.00015913790285670894	 5.829316097797211e-11	 0.967817082457668	 0.032023779581182195	 0.0	 1.969027304513676e-06	 0.011974886101457591	 0.011974886101457591	 125.0	 0.01	 
700.0	 200.0	 0.13718227498271285	 4.842391627242582	 2.519673453331172	 19.072135808923985	 3.223398115854807	 1.5041164978061703	 1.2061659255957378	 4.680861461315659	 -0.00010444794235968113	 3222.830332116488	 -0.05156960585682091	 0.21380330858756447	 -0.08166357150499653	 0.0004955574717345819	 8.80840797568398e-12	 0.9478336413732358	 0.05167080114622115	 0.0	 9.267529842941992e-06	 0.01772564648621734	 0.01772564648621734	 125.0	 0.01	 
750.0	 200.0	 0.148711553317966	 0.04762291901922815	 1.6839077550517738	 18.458564034664448	 5.8629727477553395	 3.172382569881103	 3.2373249095234113	 5.234815827620167	 -5.9123609134186216e-05	 3348.749949791834	 -0.0710347536428452	 0.11184208333753236	 0.15646472296678737	 1.3978777102664452e-08	 8.688339064148109e-12	 0.9282873654366953	 0.0717126205758393	 0.0	 3.0687021953339454e-10	 0.02037830244587977	 0.02037830244587977	 125.0	 0.01	 
800.0	 200.0	 0.16642885787485145	 2.943175191901043	 1.7603252213918497	 19.772526531792007	 0.4864369311633557	 1.442723566155263	 1.6108315126132704	 5.484278791784505	 -6.173498010321434e-05	 3464.624847456522	 -0.04106945169743383	 0.017320726146572225	 0.09900493231052913	 0.0014628302651719489	 1.1835518567111704e-11	 0.899245834704845	 0.09929133501814749	 0.0	 4.014557809275511e-05	 0.024678696319893705	 0.024678696319893705	 125.0	 0.01	 
850.0	 200.0	 0.19156546149892487	 2.466077745875215	 1.7657559287568443	 16.510026304112245	 1.4957968798497743	 0.02868245391362461	 2.5966894751918286	 6.636471816142064	 0.00011843733851271065	 3566.3217872835935	 0.0551961064301019	 0.08862238886473793	 0.17493414833591647	 0.0005650297838665419	 5.986982868193214e-13	 0.8534499972985273	 0.14598497291700738	 0.0	 2.0482679320017706e-05	 0.03093809053871867	 0.03093809053871867	 125.0	 0.01	 
900.0	 200.0	 0.20191299159350265	 1.0225211634978435	 6.709416536111619	 21.112897484444492	 3.1140451996968896	 0.13168783793696398	 1.3890235452178894	 6.489806931038185	 4.1270257129225555e-05	 3657.8483593816427	 0.007367350910232535	 -0.07659968193367686	 0.03092334224355673	 0.004521742248195946	 1.1729159099965626e-12	 0.8170808913385402	 0.17839736641209097	 0.0	 0.00018185464227118753	 0.032861216992250426	 0.032861216992250426	 125.0	 0.01	 
950.0	 200.0	 0.20194395347153873	 7.615039750446963	 1.274787391373013	 17.58499258225961	 0.2973188264382723	 1.7153681749871124	 2.5393713816730092	 8.566748810749898	 7.665830446104409e-06	 3804.5916504517886	 -0.0004966581262319858	 -0.136439929040479	 0.01006567625621824	 0.0013274882466085044	 4.724531286642666e-14	 0.8032708285952905	 0.1954016831580537	 0.0	 5.340484270082901e-05	 0.03231557970994788	 0.03231557970994788	 125.0	 0.01	 
1000.0	 200.0	 0.1985212157845338	 5.410222120371022	 0.0015396017250925702	 15.796658978233213	 2.6856710097379395	 3.2427035523808376	 0.40286461045735444	 5.697329178268179	 -6.120202153900874e-05	 3962.6656469578556	 -0.014522005110362439	 -0.01402919409545957	 -0.08863369444006483	 0.016597498048218376	 1.6269034446774065e-13	 0.7762731402321704	 0.20712936171944832	 0.0	 0.0006455705134243245	 0.030193650165904893	 0.030193650165904893	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4a_4b_8a_Benchmarks_current_chi2Tot_h2toh3h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.1625934893486322	 2.0713449394793475	 4.880971399027754	 22.648491468679467	 1.149077930259937	 0.8682499995010556	 0.10096726329046456	 0.08777070798697628	 2.4778037245921058e-05	 232.917184332349	 0.07236175051373184	 0.010112813093440063	 -0.010578504399489036	 0.13540319375939305	 0.0	 0.0	 0.864596806240607	 0.9998005349051674	 0.003548172590823696	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.16368418234630577	 0.174917848646805	 0.3376948457506215	 9.879352984699597	 5.550267618965939	 5.005545856207969	 0.17706756396768036	 0.13294247627115496	 -0.00018402791998131784	 641.5644226697493	 -0.10792561165392349	 0.02657615849083674	 -0.0008992429661678681	 0.11781860132094393	 0.0	 0.0	 0.882181398679056	 0.9998707548579828	 0.0031285651711169785	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.1625122867698285	 1.791853203076998	 0.9981756341920188	 20.9640375862983	 2.615518316251522	 1.695925134474829	 -0.6053221081699892	 0.899081878738749	 -1.8657554966674833e-05	 2699.0190757461155	 9.696383325330185e-05	 -0.1356848276954273	 -0.06000881470182742	 0.0018449822609115617	 0.0	 0.0	 0.9981550177390885	 0.9999745172176793	 4.8298979202197006e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.1604778652042273	 0.8987616433597982	 0.6482457279715061	 10.165460838243243	 0.49904523096697073	 0.7296063556158633	 -0.5723173842736071	 0.9676719834288546	 4.798647142822788e-05	 2309.2464745113853	 0.10351645304368338	 -0.0319193246843031	 0.04390581551421945	 0.009444102815573556	 0.0	 0.0	 0.9905558971844265	 0.999966871921261	 0.00024113465386596886	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.12158301299955322	 7.463306657162773	 1.8265565201294958	 12.01389522946023	 1.0429345761672297	 0.47714217635941664	 -0.11147213308934888	 1.026765899077987	 2.311435298931723e-05	 2050.7774213957196	 0.015456464560326202	 -0.2399640176440078	 0.022625273225318418	 0.004919136617115277	 0.0	 0.0	 0.9950808633828847	 0.9999511364794467	 7.235918325765395e-05	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.1246808267273033	 2.6642966163581803	 3.72954765696264	 12.613081282802844	 2.699973389996362	 1.015873189135744	 -0.20727207043276544	 1.2950663732117542	 4.623381231637744e-05	 1931.923279983639	 0.10727375007163063	 -0.11837618626554852	 -0.040458975564634	 0.0023745696776047076	 0.0	 0.0	 0.9976254303223953	 0.9999406705027214	 3.6722537515126076e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.11918867244413664	 1.0404380646691356	 3.019575718497876	 8.408604078484416	 0.8222266459498289	 3.95889534156839	 -0.17134144646248464	 1.730927086645516	 1.2175353456918286e-05	 1869.9997051340385	 0.004412387401395388	 0.08315171987731959	 0.0031408769325483674	 0.004549440953165305	 0.0	 0.0	 0.9954505590468347	 0.9999153783097772	 6.432362370674757e-05	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.11192521512735815	 2.305060076862113	 0.5118384536874886	 7.450162036368924	 1.4074782097860148	 0.6317392387826961	 0.4831409613455883	 1.2221549226548996	 1.4130153480246108e-05	 1870.9202244770618	 0.020644490687876858	 -0.04159967453838608	 0.027265474994645975	 0.00013969284993404734	 0.0	 0.0	 0.9998603071500659	 0.9999066012429763	 1.742672547072647e-06	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.09995926238613738	 0.28275812879198975	 0.22940903052022388	 12.558821971152236	 2.0491154770498823	 0.5989422796979575	 0.058932504267666344	 1.8257260645181141	 -2.0008318998996196e-05	 1889.3070785732373	 -0.05202602384101014	 -0.1205349580370158	 0.010001506154647719	 0.0011307907988470046	 0.0	 0.0	 0.998869209201153	 0.9998959286839958	 1.1261115176987872e-05	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.09783892038681685	 2.200823001986541	 4.237638185773828	 15.082691125506885	 5.222312783057213	 2.7063753343713404	 0.6112157892853975	 1.6782814581350909	 5.412350971730105e-06	 1974.5995964293436	 0.003184947093151393	 0.032191755300577274	 0.022455928250864392	 1.1610468762990517e-06	 0.0	 0.0	 0.9999988389531237	 0.9998685157543458	 1.1078650474070831e-08	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.0729917849683965	 3.647762333964418	 1.8036528646741574	 8.49539595249419	 1.4398717893864021	 0.9628255471717727	 0.49657905221904275	 2.090096947427201	 4.1245353966174834e-05	 2044.9726766348442	 0.1095523534429609	 -0.03016503957309383	 0.007849520903877362	 0.0009324575346516045	 2.7250757521992555e-11	 0.0	 0.9990675424380977	 0.9998447226080069	 4.959131400247655e-06	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.07398263561594126	 7.47673124137464	 4.792935963407288	 16.22725612644913	 3.631955847259495	 3.264346925266	 0.17064550056717392	 2.2198288851210037	 -9.027160959695456e-06	 2196.649042262062	 0.029967587361657364	 0.13248792930587597	 -0.19651563400800973	 0.02441758804574048	 4.5345720676196804e-11	 0.0	 0.9755824119089138	 0.9998920932438682	 0.00013340430830221183	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.08448215861330183	 3.343755371173734	 4.066725433376318	 15.175950362492632	 1.5630292412793383	 1.4879882265893638	 0.433931030913872	 3.3611312757127325	 6.35697159692399e-05	 2377.3461313559455	 0.07141717574149302	 -0.11118286651184439	 0.17709438080152634	 0.0013106495766323134	 1.1649017922061972e-13	 0.0	 0.9986893504232511	 0.9996254819962077	 9.332180476684461e-06	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.08632684586781612	 1.5579825129245939	 4.068993966548004	 16.670682207201597	 10.043387856146394	 6.079163802883034	 1.3998266087537425	 2.6305260237629153	 -0.00033747775134149925	 2962.6415978628847	 0.053643273931817045	 0.12300823766035401	 0.023702204005179823	 0.00026293612477932095	 3.0609696359829046e-09	 0.9583523879957621	 0.04138467281848891	 0.9998219967827072	 1.9546225374369803e-06	 0.007124229042149434	 0.007124229042149434	 125.0	 0.01	 
600.0	 270.0	 0.08298639297980114	 1.7568294842096104	 0.8829085674228762	 16.89727017385121	 0.5717166142438328	 5.865590887462759	 2.14090709589228	 2.5891311367167167	 -2.1828184431533696e-05	 3110.691984762345	 0.0061059854621641685	 0.09421120149335428	 -0.09261358544965624	 0.00017602213567143325	 9.801662482100618e-13	 0.9776584255440072	 0.022165552319341208	 0.9996830915268242	 1.2094387403694276e-06	 0.006717439089073598	 0.006717439089073598	 125.0	 0.01	 
650.0	 270.0	 0.11158012097155251	 1.622726340821467	 0.09912884862652557	 19.945372925368837	 3.8963310709551537	 0.1658439440316664	 2.6166470103723274	 4.5790296412936256	 -0.00018333684039125128	 3215.2890255362795	 0.025811342427830956	 0.07788540064386412	 -0.005017986788616086	 0.00010560250572985414	 2.9155506738172374e-10	 0.9607354107963634	 0.039158986406351716	 0.9991057450330884	 1.3093169511841035e-06	 0.011911716964144798	 0.011911716964144798	 125.0	 0.01	 
700.0	 270.0	 0.1371583660601371	 2.6143212336743025	 0.35896864228867187	 18.047843317394385	 2.6338778719647364	 0.500181306508547	 1.8809709636324092	 4.840494998541014	 5.646847044286927e-05	 3294.685708981989	 -0.03075855086483203	 -0.050100278919261235	 0.047421616561960846	 0.00011342737863794814	 2.8183295354893142e-11	 0.9363839214533931	 0.06350265113978569	 0.9920648896161708	 2.1204957916427654e-06	 0.017505457576884972	 0.017505457576884972	 125.0	 0.01	 
750.0	 270.0	 0.14850938451171436	 1.0806563489928414	 2.750037097076491	 14.30536240327621	 3.119919567015126	 0.1842169028936486	 2.4059634152977636	 4.833194669123179	 -1.498491888397168e-05	 3524.329666301697	 -0.07376246831794013	 0.14020044481006416	 0.011747921187067382	 0.00032642950436278666	 1.0514345476523552e-11	 0.9218791209030652	 0.07779444958205763	 0.997099378121286	 7.14664250097629e-06	 0.020183042335800525	 0.020183042335800525	 125.0	 0.01	 
800.0	 270.0	 0.1664486393993341	 0.6140157364051544	 0.14696267168411006	 17.50511258923524	 1.2210774542402867	 1.886159726289018	 2.147705457150153	 4.3807318137773095	 -7.654737419344344e-05	 3658.37207268875	 -0.01634690006877659	 -0.015854732047508622	 0.026046302246935955	 0.002231696314883348	 1.9671841964576234e-11	 0.8911199211878273	 0.10664838247761736	 0.9955643320831465	 6.126058695011074e-05	 0.024461450713896167	 0.024461450713896167	 125.0	 0.01	 
850.0	 270.0	 0.1914565432742323	 0.7505065306812262	 0.5958014816898513	 18.330417121838785	 0.3744582379456447	 1.4818310458619581	 4.267842234616065	 5.2393144886897085	 0.0001342771126396895	 3829.036093272571	 0.03312954075438538	 -0.30682829934223427	 -0.03960620275599155	 0.000293327466416463	 4.289708167529553e-11	 0.8476155347110911	 0.15209113777959535	 0.9998680815762379	 1.0621362139258656e-05	 0.030692085057748213	 0.030692085057748213	 125.0	 0.01	 
900.0	 270.0	 0.20255028303018288	 3.0875473981323918	 0.30827878942436465	 16.217808421106373	 2.249953659357126	 1.3938866230557516	 4.050433415030607	 8.005154513845513	 -2.0163870727191785e-05	 3847.5664873193455	 -0.010535141004696056	 -0.8871014897920054	 0.008553663893035626	 8.42630634796388e-06	 3.4551266919634677e-13	 0.8143540980163629	 0.18563747567694358	 0.9999689330344741	 3.4100095756372274e-07	 0.03295578344200878	 0.03295578344200878	 125.0	 0.01	 
950.0	 270.0	 0.20235224289616321	 4.695684680961528	 0.03953749280971197	 14.116984985482892	 1.2217991564017519	 1.4172388132861247	 3.8642810982487075	 8.170755743185525	 -6.147861979690871e-05	 3972.0961671164055	 -0.0318914512456398	 -0.004828725537106374	 -0.022187943605205845	 0.00043856329016147297	 4.676205351145036e-13	 0.7960984712423105	 0.20346296546706036	 0.9999662758466469	 1.7713835485876532e-05	 0.032154896833594876	 0.032154896833594876	 125.0	 0.01	 
1000.0	 270.0	 0.19834012239854737	 2.6863629088137517	 1.0613796415668921	 13.121976345380657	 4.592086061762287	 0.6465187306290169	 5.683477503934752	 9.54125892143507	 -3.431546336625247e-05	 4146.385309532387	 -0.07535698745521942	 -0.057928393280243407	 -0.044671798826799225	 1.6443775823935353e-05	 1.3711407525416926e-11	 0.7860097925261318	 0.21397376368433288	 0.9999873224156915	 6.384403686969173e-07	 0.03051734511056321	 0.03051734511056321	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4c_4d_8b_Benchmarks_current_HardCut_h2toh1h1_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.17454376701098775	 0.013511427452314283	 0.049387444816001075	 25.072957512127626	 0.3287124917755372	 0.04766941318726162	 -0.3579312074997742	 -3.3887410630667576	 0.03749935752315843	 -0.8655882688945602	 0.043787201244875514	 0.3044627920134137	 -1.7238970952728345	 0.7208612625488446	 0.0	 0.0	 0.27913873745115547	 0.0	 0.021739299878845566	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.1691302062900904	 0.0072068905397333835	 0.012060059298962023	 24.41852883694036	 1.930987296291067	 0.014775595791359905	 -0.3704756501351618	 -3.4665854153675717	 0.01905453151194419	 -0.7879020922633184	 -0.5967072038526937	 -7.169152606440695	 -0.20196322238355763	 0.7885989599748651	 0.00012350098848287974	 0.0	 0.21127753903665206	 0.0	 0.02234362324596022	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.1654278178531483	 0.09746767129475267	 0.1703067949764936	 24.49003125560994	 0.016504100711005075	 0.0021473232204906336	 -2.360627578180874	 -1.331160235511989	 0.09415406719085127	 0.35077892782879017	 1.780549211715963	 0.48900333887136443	 0.09033624185645271	 0.7910811272674863	 0.0034126622089546074	 0.004624074038642065	 0.20088213648491712	 0.0	 0.02145224749574172	 0.00012539394165327164	 0.00012539394165327164	 125.0	 0.01	 
270.0	 130.0	 0.1606030472663755	 0.14499150329139657	 0.02634190539488023	 24.476175527375574	 0.1688268249383213	 0.06959937655602945	 -1.2957741250781647	 -2.443980557003797	 0.05987404760462414	 0.5348322969116702	 12.618629556616682	 0.8460077211171897	 -0.18415728132044032	 0.8031144818091455	 0.001013604709236387	 0.00669112196420089	 0.18918079151741726	 0.0	 0.020537512268494734	 0.00017110760986430203	 0.00017110760986430203	 125.0	 0.01	 
280.0	 130.0	 0.1284476581063991	 8.02971792670306	 0.09060503107632596	 23.20540412375526	 0.019652519182232386	 0.025770072333426843	 2.9522749671789232	 4.748661825755517	 0.11340212606766745	 -1.5004079962164891	 0.22847714182141896	 4.358461501152819	 0.4421195198237347	 0.814011669134979	 0.008291876564750788	 0.014159007173150502	 0.1635374471271199	 0.0	 0.013356517905801495	 0.0002323247196659014	 0.0002323247196659014	 125.0	 0.01	 
290.0	 130.0	 0.14701973075921304	 9.011691194947211	 0.030430332154502505	 21.69860864235335	 0.0607602750809452	 0.020448319536971273	 3.913542265493561	 3.8125764938743454	 0.10366648794073423	 3.335704562009744	 0.14288670331535167	 0.07525062226216332	 1.4995017323082875	 0.8141611613170252	 0.005507906468709633	 4.285833081993715e-06	 0.18032664638118315	 0.0	 0.017471504588724446	 9.19719042326103e-08	 9.19719042326103e-08	 125.0	 0.01	 
300.0	 130.0	 0.14015255616081843	 0.0024124719582235645	 0.012868707810358275	 20.400675877159124	 7.38283919099791	 0.005212467938710291	 3.8762205621038235	 3.981119998410551	 0.0019435419535318518	 -0.6337211689281453	 -1.0642985138766068	 -3.8432221706444785	 0.07012654050756634	 0.8090558279547302	 4.477957363172991e-06	 9.81678924584536e-05	 0.19084152619544809	 0.0	 0.01578828999345372	 1.9156937020012006e-06	 1.9156937020012006e-06	 125.0	 0.01	 
325.0	 130.0	 0.11583898695498147	 0.4391255344454343	 0.015385388132368272	 24.08823592774065	 0.20042304552420878	 0.0016483641903443074	 3.9153739093895807	 4.765660231669592	 0.042082513027949256	 -0.013802365347739142	 -4.478343634722752	 0.049993266962836555	 -0.05466383316805529	 0.7995522973367857	 0.0014224630242515635	 0.0034336039173910194	 0.19559163572157168	 0.0	 0.010681025599357411	 4.5868683589385586e-05	 4.5868683589385586e-05	 125.0	 0.01	 
350.0	 130.0	 0.10528074728234371	 7.284912761081757	 0.011696859478238232	 23.771278734093674	 0.3045241307701322	 2.031564539004878	 5.34943116038563	 4.646078346226752	 -0.0011561553829169417	 20.78025989034554	 -2.769333485080478	 2.46793479491889	 0.4031384633578675	 0.8088315804915197	 1.367336181507295e-07	 0.0005272398883469081	 0.1906410428865153	 0.0	 0.008932043835653455	 5.822386153317356e-06	 5.822386153317356e-06	 125.0	 0.01	 
375.0	 130.0	 0.11463495148773795	 3.0981021512316698	 0.11659069873629489	 19.487464796835813	 6.098469627569033	 0.07081647925530407	 5.170107656840065	 5.330021384560049	 0.003429701691935995	 -1.633557866155655	 1.1733445946472842	 1.2196497261925967	 0.005040853423092578	 0.7595737465657622	 3.3668890144149768e-06	 1.102620059591438e-05	 0.24041186034462741	 0.0	 0.009938042168006924	 1.4426360438408475e-07	 1.4426360438408475e-07	 125.0	 0.01	 
400.0	 130.0	 0.07988911925942521	 8.422244914525525	 0.31972644477175866	 18.91373091112998	 3.225067268675086	 0.13816843616431587	 6.504559642704798	 5.96360697630912	 -0.007232426032083254	 2.949681870010911	 -8.568745450433044	 91.21090609869688	 -1.1491989484645784	 0.7687631167159905	 6.488379620897293e-06	 0.013860611187022248	 0.21736978371736634	 0.0	 0.004896025604491113	 8.827414555923288e-05	 8.827414555923288e-05	 125.0	 0.01	 
450.0	 130.0	 0.07996018864999205	 6.252915328315866	 0.05348793081918572	 21.47663913976858	 0.5665710760011902	 0.4043703496274633	 7.0616079385417905	 7.220210419098258	 -0.00037925304924155573	 -8.947981751448209	 -0.7307198822570331	 -3.390564649119098	 0.4727479364874255	 0.7243424738739751	 6.6543131570471505e-09	 0.00027090566817497097	 0.27538661380353663	 0.0	 0.004621317444908678	 1.728382823619224e-06	 1.728382823619224e-06	 125.0	 0.01	 
500.0	 130.0	 0.10034290516539972	 1.084784562041555	 0.8586923418307087	 22.37184779826193	 0.028651141083403733	 0.06700769875122231	 7.738244392134764	 7.7925567210190545	 0.0022999441101489004	 16.724306573965944	 2.3438783302888817	 1.3457312704482465	 -0.16400697780940257	 0.6476885938626225	 2.4840791035172183e-07	 0.0013493474682393456	 0.35096181026122786	 0.0	 0.006499523337562885	 1.3540635798448536e-05	 1.3540635798448536e-05	 125.0	 0.01	 
550.0	 130.0	 0.09036532832862486	 0.6778498428915254	 0.04590719234137782	 21.73522942023708	 0.05830047828444175	 0.03272070143842642	 9.357294970620934	 9.010269665105168	 0.010910928372390286	 -18.36762445243224	 0.6630105168669734	 -0.07531163460550894	 0.55559916856811	 0.6386663182471674	 2.575868283085705e-05	 0.002246487589413069	 0.3590614354805888	 0.0	 0.005201100179335295	 1.8294697356576386e-05	 1.8294697356576386e-05	 125.0	 0.01	 
600.0	 130.0	 0.0900643676497338	 0.7321887394845106	 0.027331372864061093	 18.641581794952597	 5.212958533455917	 0.1170917174985199	 9.681645169490492	 11.391385431043986	 -0.0002576733927945819	 0.3813381773547813	 -0.5004364172516417	 -3.875161145302727	 -1.125088346429663	 0.6203485315985525	 7.16600903853624e-09	 0.0024447448542415846	 0.3772067163811969	 0.0	 0.00501842197451154	 1.9777206962971406e-05	 1.9777206962971406e-05	 125.0	 0.01	 
650.0	 130.0	 0.1101528894947402	 0.3803759159411631	 2.063696141245935	 21.848319804227263	 0.31400312844713124	 0.2831355865666352	 10.33826468290426	 11.443353514582068	 0.0006178831525678065	 3.176392315730365	 0.35775468080734985	 -14.748198956590642	 4.826524116890077	 0.5320340175649033	 4.490542409563201e-08	 0.0015739172426510377	 0.46639202028702154	 0.0	 0.006429451893414048	 1.902025972353404e-05	 1.902025972353404e-05	 125.0	 0.01	 
700.0	 130.0	 0.1302435416612652	 0.04119397148937981	 0.2985613430415306	 23.012324298186133	 6.782294978127888	 0.28406420102951585	 -0.21298836601753734	 -4.393941512565258	 0.040477057969399516	 -9.774318915767983	 -6.609514868778576	 -25.392241242175473	 -5.1477046740938395	 0.42089612094628465	 0.00015153959221487104	 0.011167164631272273	 0.5677851748302282	 0.0	 0.007099540270716595	 0.00018836413799964093	 0.00018836413799964093	 125.0	 0.01	 
750.0	 130.0	 0.16062023634582595	 6.892577008135767	 0.005730824836653627	 23.52455440178211	 0.3830190160879961	 0.10317798623698303	 -0.2068650049908078	 -5.029731562568893	 0.10850616720596265	 -3.8545642571566057	 0.1465230264920064	 19.190578973654453	 -4.038789351516785	 0.41343103620303595	 0.0004099905903425279	 0.012996339414447663	 0.5731626337921738	 0.0	 0.010574640518056276	 0.00033241727234753943	 0.00033241727234753943	 125.0	 0.01	 
800.0	 130.0	 0.18067984107325405	 5.875288696714927	 0.20336443079219535	 24.17049744330213	 1.6987437021818572	 0.17806974023928387	 -0.4575194212914286	 -5.222470750213121	 0.039301608268627636	 12.543875448863748	 -8.992835284402304	 -4.598863776307876	 -2.6566421457557796	 0.4053044151531619	 5.2687873613453204e-05	 0.007238160058433805	 0.5874047369147909	 0.0	 0.013087892035563717	 0.00023373112613419843	 0.00023373112613419843	 125.0	 0.01	 
850.0	 130.0	 0.20069236907810403	 0.020261924028035904	 0.1566492179622937	 24.835502470122023	 1.4079256913618252	 0.022129218519831472	 -0.8486030571228352	 -4.985934518398192	 0.04996564478296973	 -0.5593480613277325	 -0.7184701334670475	 -16.418056888718166	 0.4195198716025927	 0.38855844843857557	 3.4836575077377174e-05	 0.00507666759466535	 0.6063300473916816	 0.0	 0.015441143976236768	 0.0002017445652352488	 0.0002017445652352488	 125.0	 0.01	 
900.0	 130.0	 0.2006290332745811	 7.03972224111129	 0.10904015813296589	 22.855137685389753	 1.927176045413116	 0.47942505239045874	 -0.4401497850884515	 -5.8699146367921236	 0.09202089305326856	 9.757547924746735	 -4.260767849562162	 4.0801607635544	 4.497639581529725	 0.38297380131552605	 9.989366870203908e-05	 0.006923729842420476	 0.6100025751733514	 0.0	 0.015209737298530111	 0.00027497471541779704	 0.00027497471541779704	 125.0	 0.01	 
950.0	 130.0	 0.20000471103005893	 6.625987798002319	 0.11261011938393892	 20.86397480522915	 2.3340077739480107	 0.005359352020178905	 -2.1749037122428687	 -4.294189469967244	 0.10576455172148291	 -2.03350881408952	 0.5303879298325277	 26.957721531292062	 4.546062546568622	 0.37424960181963346	 9.812602120700179e-05	 0.0012636678947051385	 0.6243886042644544	 0.0	 0.014772132372796223	 4.987866206156571e-05	 4.987866206156571e-05	 125.0	 0.01	 
1000.0	 130.0	 0.20064443360037648	 1.1474444672201947	 0.03828708868474472	 19.442851729692382	 10.260087085092483	 0.26523806285992957	 -1.0166674360103434	 -5.612112748603832	 0.018825734115184265	 -6.938905184577737	 -1.4485683581751547	 -20.69040071412373	 -0.09545325330844924	 0.3642659464874098	 3.230000493712556e-06	 0.0037525130641579444	 0.6319783104479386	 0.0	 0.014468949270463273	 0.0001490529699128178	 0.0001490529699128178	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4c_4d_8b_Benchmarks_current_HardCut_h2toh1h1_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.17246946568868826	 0.01630543681087524	 0.04009244879272345	 18.96464932801997	 12.197247096044904	 0.06011130908535886	 -0.4979404445852742	 -3.687305947361849	 0.0611399714585992	 -0.06956792328206135	 0.7532488380450811	 -0.05631310824429994	 -0.0069294695998756844	 0.7517328249372938	 0.0	 0.0	 0.24826717506270635	 0.0	 0.02213999604854328	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.16869244425331786	 0.04609962557816636	 0.013966908908424855	 24.392273063033645	 2.666790618174211	 0.05347142707568541	 -1.605584318602992	 -2.296359079797858	 0.062489631318919055	 0.9261009086348571	 -2.168102607541337	 0.3872932307252035	 -0.16419267062248222	 0.7923739073435692	 0.0	 0.0	 0.20762609265643087	 0.0	 0.022335615250317315	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.1647564902326993	 3.5931820364154317	 0.008061531967223395	 22.61159239472359	 4.301326290342008	 0.005273328217213456	 -1.0473193964214305	 -3.1003735721003935	 0.0005466245776914101	 0.6787439820348787	 0.7944295052294308	 0.6546398688308285	 -0.43369137984497985	 0.8225252175530171	 0.0	 0.0	 0.17747478244698284	 0.0	 0.02212590918237394	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.16023618336196585	 8.229155998858241	 0.08326831437953301	 24.851665713963524	 0.03841657057857946	 0.036884805957450466	 -1.8775599041599682	 -2.3249913324826896	 0.003843193956786192	 -0.004774380850980216	 2.9382466064265707	 3.208169027537459	 -0.3727273674589352	 0.8331188531026826	 0.0	 0.0	 0.16688114689731737	 0.0	 0.021208406133020073	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.1287877833650482	 2.8411245212958507	 9.300677627587172e-05	 22.91077065323034	 3.6892058379389217	 0.014428520301706138	 3.484568293705881	 4.0774053481679635	 0.19241552330038705	 -0.8966031419060523	 0.1553986326924922	 1.11633491776156	 0.14815928776865214	 0.8258386340602785	 0.0	 0.0	 0.17416136593972148	 0.0	 0.01362203814284066	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.14673028249864511	 8.378962008254856	 0.010562047328814243	 24.523558810146636	 0.1371950006576043	 0.01277902467547034	 -1.8068821288034982	 -2.388120319671674	 0.0003022961355437829	 0.11525137815643174	 0.6308671641829688	 0.6670917081609243	 -0.554610769482977	 0.8341780005191632	 0.0	 0.0	 0.16582199948083678	 0.0	 0.017831145566500013	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.14071219784301103	 0.09895630139186198	 0.005031443037962376	 20.885755776352628	 10.226422832878598	 0.009461378284645761	 -0.24037517639713912	 -3.8995168976212855	 0.00035993908314201073	 63.86293753779392	 0.15556662547714	 1.1084573470958186	 0.7241410302899128	 0.8243356423634541	 0.0	 0.0	 0.17566435763654592	 0.0	 0.016214342580075522	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.11545570072151456	 6.801591678274503	 0.706338048202638	 23.841812298988195	 0.10128609087879123	 0.3531425175632958	 3.9317398357091258	 5.119111918554355	 -0.0027472431242187585	 -2.1176434865523195	 -0.19046463687839899	 0.7317369352079303	 -15.32314229321541	 0.8206074542922072	 0.0	 0.0	 0.17939254570779278	 0.0	 0.010890194705239708	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.1056061583557986	 0.29565847126902833	 0.014912234345450073	 23.96516558713499	 0.035638382622857054	 0.06140762996317679	 4.683028218929553	 4.9636292705339145	 -0.0004840691128925727	 0.5608423886267293	 -1.536109875902561	 -0.0926845886689775	 2.139386869913728	 0.7936483334742845	 1.9470553395333588e-10	 0.0	 0.2063516663310099	 0.0	 0.008818434309546751	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.11491366837402645	 0.9640671320133655	 0.09103590553707394	 21.431955162269325	 6.7140217174615655	 0.2761259419654105	 7.718759622972587	 2.781966790041544	 0.07684062923229609	 39.223936573503224	 1.462294238987493	 -2.415025450565615	 0.3753999808158245	 0.7587754287213268	 0.0018300229314359912	 0.0	 0.23939454834723742	 0.0	 0.009975717748390903	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.0800796142321757	 2.881051034020995	 0.10920791901121944	 23.372585733511436	 0.7429156346008428	 0.3743227999377296	 8.045762681656422	 4.172365621745827	 0.0034551245992856918	 4.893954019582417	 -27.102369324055974	 32.34892921413316	 11.873522470510354	 0.7694706797902024	 0.00010776383524886449	 0.0	 0.23042155637454875	 0.0	 0.004923880250314583	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.08002205014056832	 0.0020603642957835832	 0.011410364626969491	 24.079386746280875	 0.042358676210492024	 0.09181913988810765	 6.28168228819856	 7.865723933288886	 3.892446233408266e-05	 -19.666810044089335	 0.35216992417557186	 0.6100163264174292	 -1.7068384004058348	 0.7192324700871269	 8.466518599878146e-09	 2.4402611062981405e-05	 0.2807431188352914	 0.0	 0.004595803264613701	 1.5592955581491292e-07	 1.5592955581491292e-07	 125.0	 0.01	 
500.0	 200.0	 0.100310487641588	 0.1274596113393074	 0.047068173351154596	 22.994700217030783	 2.0119647828433136	 0.08866547288914478	 7.321121674782373	 8.288360190498631	 0.0019449219579179935	 6.973735212021163	 3.3393868950503722	 2.6980393714874094	 3.6139374323841404	 0.6506574389151785	 1.1771474511138373e-07	 0.001676008407170068	 0.3476664349629062	 0.0	 0.006525111572952922	 1.6807833431099017e-05	 1.6807833431099017e-05	 125.0	 0.01	 
550.0	 200.0	 0.09045972750286126	 0.270713050142977	 0.05331065003569811	 21.578764669608972	 0.08257833954828632	 0.037867758203352746	 9.193274063017814	 9.123134968020652	 0.004987475292771512	 -10.730423371274252	 0.6865643862519891	 -0.04156333976929289	 0.43824100439952673	 0.6380566538648613	 4.411761192772456e-06	 0.0004333875344316351	 0.36150554683951414	 0.0	 0.005206967463190415	 3.5367310677960404e-06	 3.5367310677960404e-06	 125.0	 0.01	 
600.0	 200.0	 0.09049220644310103	 5.7207036931523705	 0.052606688948571026	 19.923198346691095	 0.3677920935315187	 0.030503878693437802	 11.292472332906016	 9.713213012052032	 1.772201326875426e-05	 13.296545654238704	 1.4260275208156215	 9.780894863577496	 -3.4509554182236544	 0.619511081849137	 2.6525593409073614e-09	 0.0005494779713477828	 0.37993943752695586	 0.0	 0.005059244345970132	 4.487318146882446e-06	 4.487318146882446e-06	 125.0	 0.01	 
650.0	 200.0	 0.11016173541928656	 0.088400455397838	 0.28440375326152584	 21.971951590995033	 0.7012056999695239	 0.12612708704778533	 9.226601453465367	 12.563430073795516	 -0.009082255142553524	 -7.116026451460967	 5.841880697563953	 -3.4794733415685313	 -1.5019162370390107	 0.530338983092604	 1.560719448739247e-05	 0.00530551327311725	 0.4643398964397913	 0.0	 0.006409993202213281	 6.412559721071008e-05	 6.412559721071008e-05	 125.0	 0.01	 
700.0	 200.0	 0.12962891352494862	 7.643833196509545	 0.2147770902115569	 22.158195902254985	 2.123224455344475	 0.09086852712278201	 0.5636542821411519	 -5.403571429841795	 0.1016830253805449	 8.211984768499347	 -0.49330906954968395	 -22.20938942482218	 -0.6275286128045787	 0.427209768887105	 0.0006758887172676082	 0.01502117555239935	 0.5570931668432281	 0.0	 0.007138566257996866	 0.0002510000116175763	 0.0002510000116175763	 125.0	 0.01	 
750.0	 200.0	 0.16029306544473967	 5.5678923045703215	 0.32699308905810404	 24.80237465326747	 0.007391670146668641	 0.10983959573712589	 -0.04661420173762081	 -5.095592373752496	 0.01860317449351522	 11.15725704051552	 0.4219894313953745	 -6.966169058313404	 1.590700047105688	 0.4124176455953195	 1.0318702122056801e-05	 0.009181101818824585	 0.578390933883734	 0.0	 0.010506158498983205	 0.00023388453897174564	 0.00023388453897174564	 125.0	 0.01	 
800.0	 200.0	 0.1801172611778714	 7.832990507119661	 0.327317251581459	 23.75466229872824	 1.1262566800328593	 0.010482212475144267	 -0.7572889095260609	 -4.824142320940278	 0.0716958342557666	 7.42383385817772	 -0.4075325013366322	 -0.08973879239071134	 0.9645189226519195	 0.40342387080578135	 0.00010552596419995584	 0.005243272469940645	 0.5912273307600779	 0.0	 0.012947045622985692	 0.00016827186687410457	 0.00016827186687410457	 125.0	 0.01	 
850.0	 200.0	 0.20108538697930325	 0.20752545242237355	 0.033489791192525	 21.89052847713291	 8.378712576509356	 0.09257789749355164	 -2.078156159155829	 -3.5841827671996307	 0.023803412316396644	 -7.871074936977538	 5.366148532872706	 4.234151503295	 -0.9557420057760977	 0.38547318029198735	 4.100006609930547e-06	 0.0009306939163232709	 0.6135920257850793	 0.0	 0.015377780776760335	 3.712841190311285e-05	 3.712841190311285e-05	 125.0	 0.01	 
900.0	 200.0	 0.20063284042346716	 7.039671606605736	 0.10903994766075582	 22.855108541658502	 1.9271940182995408	 0.47942746868486646	 -0.4401560729780525	 -5.870002403150355	 0.09202059034573377	 9.757518297245651	 -4.260757190057387	 4.080159332915153	 4.497692290269169	 0.3831467891293159	 9.683554001848276e-05	 0.006481657260360524	 0.6102747180703051	 0.0	 0.015217177217445213	 0.0002574275186222611	 0.0002574275186222611	 125.0	 0.01	 
950.0	 200.0	 0.20042254843173535	 6.289599385529722	 0.11123302787108257	 23.20202366622039	 2.548780112297548	 0.19235230917950855	 0.2135886358134784	 -6.811201700658263	 0.23962399216817987	 0.37861808602519487	 2.4560857088094386	 -32.39247426134829	 -3.7590631743122853	 0.37451764693964706	 0.0004982084687967221	 0.008947832876036517	 0.6160363117155196	 0.0	 0.014843713142951276	 0.0003546403368393435	 0.0003546403368393435	 125.0	 0.01	 
1000.0	 200.0	 0.2009701070295763	 1.0933869642230514	 0.03582683575949115	 24.64761340508128	 2.162003565682646	 0.17033278753810804	 -1.3051088824944108	 -5.21479912959234	 0.0797976276705014	 5.679995460390743	 2.8992155586382884	 1.201253987241109	 1.155323495617393	 0.3621822807171524	 4.257479334020232e-05	 0.0023968958721240197	 0.6353782486173835	 0.0	 0.01443229278096933	 9.551185917625269e-05	 9.551185917625269e-05	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4c_4d_8b_Benchmarks_current_HardCut_h2toh1h1_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.17331498653684851	 0.009463552058723646	 0.03560113115444236	 20.74299269880143	 10.460968920568531	 0.03392565789420585	 -0.8660160436162991	 -3.234597954265132	 0.03685168193746621	 -0.07509531336571641	 0.7396333591852591	 -0.06480780823827652	 -0.00591354041335214	 0.7460529649419703	 0.0	 0.0	 0.2539470350580298	 0.9999787491403378	 0.022186514285588075	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.16912872465051712	 0.007206897293973301	 0.012060009723317765	 24.41855207124065	 1.9309679005392155	 0.014775584433352482	 -0.3704741881923714	 -3.4665972206950038	 0.019054574693127588	 -0.7879004026337703	 -0.5967123623684825	 -7.169223848502471	 -0.2019637149342178	 0.788697221805233	 0.0	 0.0	 0.211302778194767	 0.9999768285773748	 0.022346019546739922	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.16475707060907713	 3.5931586437309786	 0.008061428825478735	 22.611239343060905	 4.301308303727588	 0.005273348851787495	 -1.0473139068074746	 -3.100367048811792	 0.0005466224188692247	 0.6787406172006046	 0.7944237598296647	 0.6546306521710868	 -0.43368903297651296	 0.8225245407769389	 0.0	 0.0	 0.1774754592230611	 0.9999795323132006	 0.022126045447067543	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.16010129869412398	 7.521799982025049	 0.08397705595503191	 24.495733553791993	 0.017206264388058015	 0.023724637616384683	 -0.634780145236639	 -3.5049651825943524	 0.0016039044703582833	 -0.012498913307637239	 3.228981596346376	 3.5870345016085423	 -0.5881946706792686	 0.8301530960135778	 0.0	 0.0	 0.16984690398642213	 0.9999795848343077	 0.021097648488611426	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.12840033599086112	 8.030059825675327	 0.09060873870545512	 23.205237942902272	 0.01965393932738119	 0.02577172189858637	 2.952265887619931	 4.748808918554085	 0.11340693155439172	 -1.5002832550786827	 0.22846781569933244	 4.358602825549366	 0.4421532940541738	 0.8327188936181537	 0.0	 0.0	 0.16728110638184637	 0.9999813583533397	 0.013653460535457889	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.14741290807394963	 9.001537553905592	 0.008347647616898943	 22.72144765551822	 0.282071988831859	 0.014516572754534312	 -1.9691601194361807	 -2.1452722376305586	 0.00034441048096212686	 0.19449951789635828	 0.4680721151737935	 0.4145338610424291	 -0.5334801727424106	 0.8304066890395183	 0.0	 0.0	 0.16959331096048177	 0.9999795985312739	 0.017914874205621455	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.14007642825322492	 0.0756038258515914	 0.09545530444644801	 15.869860289751824	 15.39538045351916	 0.04387882488877832	 -2.2418420601604008	 -1.9535311862318643	 0.0003044599374901998	 12.864064492193505	 0.6560982595724268	 1.1424730533547416	 -1.0167324855511553	 0.8279621972279522	 0.0	 0.0	 0.17203780277204778	 0.9999803922786993	 0.016139804784856025	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.11433813838352479	 0.18273099087374176	 0.01868149256768482	 22.60913021754917	 0.13861999371935274	 0.013201276716754123	 5.458991545391176	 4.112232741408704	 0.021043618458898804	 794.4322699367274	 0.9709483571393293	 -12.928997940766722	 -6.54989911567331	 0.8506181669896743	 0.0	 0.0	 0.14938183301032562	 0.999985024533081	 0.01107193484142787	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.10549377925925173	 8.981274328817795	 0.011232033586268715	 21.272045618971145	 0.38414794185135126	 2.263313179162731	 3.982576713680175	 6.0287994905489555	 -8.836299305099544e-05	 35.34949730555912	 -2.2861772332310637	 5.115582931456362	 0.5859837244084158	 0.8101090041947037	 0.0	 0.0	 0.18989099580529634	 0.9999899848322423	 0.008982257156023216	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.11518697684795326	 3.1831734259872406	 0.10230776000461508	 22.171921055834037	 4.926022929808759	 0.058995779750609774	 6.4155207632754125	 4.13500713649072	 0.003938191902258603	 -1.3247889000171003	 1.4765810374340456	 1.1557094287551783	 0.0044412688933060775	 0.7619028777662828	 0.0	 0.0	 0.23809712223371704	 0.9999912405711334	 0.010064327915186818	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07982495074077021	 3.088770254328831	 0.2841145656980005	 21.486347205902145	 4.782115057161763	 0.10247189449820307	 7.92507940281316	 4.62939122216245	 -0.00377963459291709	 0.8538088286914617	 -5.269423780665117	 205.37793735418185	 -2.4312932757671435	 0.7836624858752921	 1.207774825698925e-07	 0.0	 0.2163373933472255	 0.9999939792113268	 0.004982917939606835	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.08029903476581017	 3.2999161115733004	 0.09863361744846198	 23.220345809528375	 0.8934047971799763	 0.47793462148892807	 6.8138594380636786	 7.458049754148304	 -0.0003233388906681899	 -14.926201616424997	 -0.5221517284602786	 -4.972227414255082	 1.3048099800104465	 0.724053488998986	 2.256830351874999e-08	 0.0	 0.2759464884327105	 0.9999957761867048	 0.00465862406156489	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.10060894879687432	 0.13603665376039256	 0.06335867347612671	 22.45570813662121	 1.4896540392142819	 0.09567105492992008	 7.58044603120848	 7.95491690659933	 0.0024173028831157967	 6.109915794340081	 3.1656700445895214	 2.1016125161773456	 3.533125568966987	 0.6485930367407702	 3.052391306466552e-09	 0.0	 0.35140696020683854	 0.9999964518906002	 0.00654304153089139	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.08975777468742743	 0.394773668241202	 0.5609157055079682	 20.57084079156673	 1.1050303120928582	 0.022063382736203955	 8.091977662976722	 10.421109495994019	 -0.0006362630792946033	 -0.8802755083150279	 -1.2118228431965414	 157.0349506189205	 -0.16898237137613575	 0.6468317168207192	 1.1301605959864822e-10	 0.00023891277627881218	 0.3529293702899859	 0.9999975535285616	 0.005197193128050497	 1.9196273262275127e-06	 1.9196273262275127e-06	 125.0	 0.01	 
600.0	 270.0	 0.09033619594633804	 5.720661964332381	 0.05260494612710918	 19.921840926091168	 0.3677983090628079	 0.030502122802743874	 11.29201175481849	 9.713309049369954	 1.772124447582129e-05	 13.297166965630039	 1.4260280079912953	 9.781234841313317	 -3.4508442810914324	 0.6196640953930747	 2.323242531090282e-09	 0.0003202508909664268	 0.38001565139271637	 0.9999981875478204	 0.0050431076241843386	 2.6063470869005653e-06	 2.6063470869005653e-06	 125.0	 0.01	 
650.0	 270.0	 0.11063592391029059	 0.006308057812785884	 0.07506586552347608	 3.9712014679288132	 0.5873867090820079	 0.18722624031539067	 11.681150388347909	 9.600674885409324	 0.0067382174585206775	 1.9099124707752089	 42.8371427959456	 -0.17526759152408766	 -3.588563605102335	 0.5142237354034872	 3.7723682754911816e-05	 0.0016685064748706972	 0.4840700344388872	 0.9999982203678802	 0.006268617390373139	 2.0339840392855007e-05	 2.0339840392855007e-05	 125.0	 0.01	 
700.0	 270.0	 0.13024349253624895	 0.007725332356067133	 0.469554219499018	 20.33664846378993	 8.759610179901747	 0.4662652431789049	 -0.2255252220384075	 -4.4673083504202955	 0.023952777742612997	 -12.43089151676105	 -5.893800389003267	 -42.45078378375255	 -6.5828652211435665	 0.4259472119406426	 5.4304220518806775e-05	 0.007379861639560876	 0.5666186221992777	 0.9999827580545569	 0.007184735058359935	 0.00012448103699523106	 0.00012448103699523106	 125.0	 0.01	 
750.0	 270.0	 0.160620896824053	 6.89252554271997	 0.0057308673243395905	 23.524628551823408	 0.3830186436541265	 0.10317696348807617	 -0.2068655968017915	 -5.029781332736464	 0.1085063670444595	 -3.8545368299008254	 0.14652089791812611	 19.19045158728069	 -4.038821762514333	 0.41485429291906306	 0.00036486349809364336	 0.009648598475066031	 0.5751322451077772	 0.9999850828633954	 0.010611130753839928	 0.0002467915645510766	 0.0002467915645510766	 125.0	 0.01	 
800.0	 270.0	 0.18067799437498333	 5.875249986477187	 0.2033635811561716	 24.17026682717156	 1.6987464704142632	 0.17807063935292894	 -0.4575122450821521	 -5.222503010091784	 0.03930117033726781	 12.543988572562526	 -8.992743198520765	 -4.59888662557932	 -2.6566609435603903	 0.4059535055417956	 4.761506522813148e-05	 0.005656094570358822	 0.5883427848226174	 0.9999867754811808	 0.013108587101934344	 0.00018264014799767008	 0.00018264014799767008	 125.0	 0.01	 
850.0	 270.0	 0.20011903615751891	 0.03159225228048818	 0.0071838149532917	 19.760984735208332	 11.490492498242501	 0.0504572705105772	 -0.327777864116468	 -5.901694850503027	 0.09781215382218866	 -0.5142675382076984	 -1.749712052475946	 13.296150615158599	 0.8755414867674544	 0.3969526024406713	 0.00012150293974493621	 0.008248184551484482	 0.5946777100680993	 0.9999881476314206	 0.015685927796358003	 0.0003259341959975142	 0.0003259341959975142	 125.0	 0.01	 
900.0	 270.0	 0.20121421937869582	 0.4978762646869123	 0.2541098588577025	 24.195688685841375	 2.9871536908492162	 0.2648210084701321	 -0.44539451699142785	 -5.920840750851314	 0.028092280609308823	 -17.544102734145987	 -1.7896512555234956	 0.5188461711971039	 -0.3199682504646372	 0.38431362346884257	 9.296633447108234e-06	 0.007636011617150223	 0.6080410682805601	 0.9999886193098149	 0.015350907996224	 0.0003050105555325807	 0.0003050105555325807	 125.0	 0.01	 
950.0	 270.0	 0.19957429863719836	 0.4284891787884137	 0.2828281319542151	 18.231683211116515	 12.73604546065106	 0.06723539025650908	 -0.8996935407607879	 -5.795749937178924	 0.015465008528948752	 0.4014649371617494	 2.691383306068818	 6.570485754038421	 2.6492720199157773	 0.3781631608430808	 1.0569399373387307e-06	 0.004423187371918626	 0.6174125948450632	 0.9999896382561799	 0.014863284794436755	 0.00017384848767768512	 0.00017384848767768512	 125.0	 0.01	 
1000.0	 270.0	 0.20064259382695002	 1.1474525945875025	 0.03828711432698562	 19.443070045544893	 10.260163846075477	 0.26523565766670326	 -1.0166783243822768	 -5.612124113145348	 0.01882563951246864	 -6.938850462844347	 -1.448558271316302	 -20.690416816884863	 -0.09545418871127286	 0.3644423791893462	 3.0378849214995898e-06	 0.0032724188482141153	 0.6322821640775182	 0.9999893195177889	 0.014475695429279607	 0.00012998087288627354	 0.00012998087288627354	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4c_4d_8b_Benchmarks_current_HardCut_h2toh1h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.17381573947528522	 0.35981899792305033	 0.18810793632095887	 1.0490399207551868	 0.286515523293784	 0.13744676133885297	 0.33126350196822735	 0.2772815195570561	 0.027436564250417968	 -4.953617301733459	 -0.051553608445713286	 -0.026810544983387325	 -0.07366396030969893	 0.08393969099219749	 0.0	 0.0	 0.9160603090078026	 0.0	 0.0025105422343379576	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.16875471084914279	 0.11466369417589974	 0.29455710487685455	 1.3509037895809177	 0.040339259032423115	 0.44659336437946945	 1.4001875578021827	 0.08751800672421718	 1.4855208327099414	 -1.9683363745291258	 0.48010815495199477	 1.9683988221713202	 -1.0339804130400378	 0.0008215257929396236	 0.7684682723420685	 0.0	 0.23071020186499197	 0.0	 2.3174291110206906e-05	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.1642849972861911	 0.9533641150635354	 0.23971638088687566	 4.788975883998978	 1.3172128755076506	 0.05459601078494322	 1.0694898231623984	 0.7997118989986991	 1.9958202711431716	 -2.4951902247460023	 -0.6935956402306349	 0.225265568600063	 -1.040964688387824	 0.0004216117091577907	 0.8890060662888558	 0.00030467533173233476	 0.1102676466702542	 0.0	 1.1277109916558454e-05	 8.149340092268545e-06	 8.149340092268545e-06	 125.0	 0.01	 
270.0	 130.0	 0.16072632986024007	 0.2255384572478133	 0.1840712438127056	 3.0499454717029755	 0.042253117776691995	 0.5555052354343946	 1.1319682976838308	 0.6570283327530971	 1.9879638810991618	 0.14563205517552077	 0.17351060797447201	 -4.6291174901662	 -0.09373564998366458	 2.5432116790885922e-05	 0.9017690834817047	 0.0004589030052339445	 0.0977465813962704	 0.0	 6.513488285793603e-07	 1.175308910966453e-05	 1.175308910966453e-05	 125.0	 0.01	 
280.0	 130.0	 0.12907572414817114	 0.0820508049381157	 0.41048933385170194	 14.93912773633965	 0.17232589117080083	 0.029558856646645964	 1.8490037235986019	 0.009000956053774394	 2.1151040725948986	 -0.24620400454122413	 0.2568525342858126	 -0.7951216885581187	 0.07107306576838054	 7.0986127277325465e-06	 0.9406973949269806	 0.005665871677325458	 0.053629634782966194	 0.0	 1.1761140075801601e-07	 9.387342711091531e-05	 9.387342711091531e-05	 125.0	 0.01	 
290.0	 130.0	 0.14659028262542517	 0.4210972791540983	 0.14634353056456664	 1.5989915846539002	 0.17250070985851923	 0.9547800015190584	 1.625960178130289	 0.25139346778874777	 1.7722377870975494	 -1.545868047724475	 1.6340880322517624	 -1.2215786651034208	 -0.4977610091887687	 3.4393479048285667e-05	 0.8950427095437141	 0.006220821761305097	 0.09870207521593247	 0.0	 7.33792776634624e-07	 0.00013272266137335384	 0.00013272266137335384	 125.0	 0.01	 
300.0	 130.0	 0.14096880873284284	 0.026513032382946645	 0.04667597254613795	 4.178296680116783	 0.6738546808701567	 0.3293958419768944	 1.7214072616093976	 0.19792263030264426	 2.083669269294303	 1.1944470490077488	 -0.2617118529585803	 0.41549781650350376	 0.5089662790617019	 9.72170841020728e-05	 0.9230082879091698	 0.004722941461349582	 0.07217155354537867	 0.0	 1.9191545321099627e-06	 9.323520237371368e-05	 9.323520237371368e-05	 125.0	 0.01	 
325.0	 130.0	 0.11443133011118883	 0.5958360674215865	 0.5784144795169708	 24.274844849332553	 0.024357084581128473	 0.03668122263075473	 0.27784952213006037	 0.7165323149804496	 2.3913838260616633	 0.27825566703340465	 4.173939184706978	 -0.47763356757046715	 1.2669738266513968	 0.007438282502008892	 0.9470064366489928	 0.00023425503507546556	 0.045321025813922944	 0.0	 9.697641057259387e-05	 3.0540937984057985e-06	 3.0540937984057985e-06	 125.0	 0.01	 
350.0	 130.0	 0.10568549186520429	 0.07422177743289515	 0.04570240932816791	 24.095868569071758	 0.547846947959373	 0.04779578717972808	 1.3682645635433455	 0.53927402514122	 4.902499207765956	 -0.39740331302611315	 -1.4829237100191035	 0.83726379682107	 0.3278287499207489	 0.00039573273201898973	 0.9870801845965987	 0.00017501581794237447	 0.01234906685343979	 0.0	 4.4036741635665476e-06	 1.9475584740140156e-06	 1.9475584740140156e-06	 125.0	 0.01	 
375.0	 130.0	 0.11504295668785537	 0.1065047657910812	 0.08271922942915123	 24.57479432094938	 1.1319587181218258	 0.06341392735935576	 1.7240895336479853	 0.4959222548559138	 5.378688393264844	 1.5519348148791698	 -0.11242922865552674	 1.9152856714066218	 -0.11580247793900247	 0.00037537459001248493	 0.9822583685668327	 0.0003244174406540008	 0.017041839402500994	 0.0	 4.946159866792532e-06	 4.274718022328036e-06	 4.274718022328036e-06	 125.0	 0.01	 
400.0	 130.0	 0.08006750664379475	 0.4865240460298029	 0.00885850362941114	 24.15589629813384	 1.5761343769157168	 0.3631175239601393	 2.247628851419171	 1.2708682377143268	 5.630886477880545	 0.21783336445932164	 -0.9138864152117667	 -0.01923345903094631	 1.5899874150202242	 4.933355770028882e-05	 0.9898535318876501	 9.327485774478601e-05	 0.010003859696904732	 0.0	 3.155925824953895e-07	 5.966902572971087e-07	 5.966902572971087e-07	 125.0	 0.01	 
450.0	 130.0	 0.0797160191889364	 0.09468045719882719	 0.050250013190585786	 23.99965641480147	 0.310852734165382	 0.20479845150761714	 2.8215527267744296	 1.6775245360934847	 6.053645644493165	 -0.20586893100396653	 -0.24151464571479858	 1.8131851074749288	 0.048093801902335184	 0.00013507887505563362	 0.9854866144615058	 0.0001252572774918524	 0.014253049385946728	 0.0	 8.565614352555913e-07	 7.942807736623528e-07	 7.942807736623528e-07	 125.0	 0.01	 
500.0	 130.0	 0.10011957162361167	 0.06575173997393935	 0.1189733400799308	 24.687770392693224	 0.11575616438096796	 0.3799754432049612	 2.953486858345124	 2.2456386730167672	 6.307572062004534	 1.570305761603695	 -4.432001633506226	 -0.7602986445900639	 0.22873048993381825	 0.00013790816060839847	 0.968209899624987	 4.5738893080431305e-05	 0.03160645332132414	 0.0	 1.3777687625914839e-06	 4.5695351053715897e-07	 4.5695351053715897e-07	 125.0	 0.01	 
550.0	 130.0	 0.09004075576576132	 0.2866962627595511	 0.17868109740012736	 23.15529986152843	 0.03768636426808817	 0.38782053873667915	 3.9000396988431683	 2.991833761127431	 6.625407309046592	 -44.98944409361239	 0.4414988379024589	 0.2788332336475646	 -0.7147490547262575	 0.0006493694518032668	 0.9647396893125646	 0.0013037437225454432	 0.03330719751308687	 0.0	 5.250445355859617e-06	 1.0541356933654599e-05	 1.0541356933654599e-05	 125.0	 0.01	 
600.0	 130.0	 0.08999276985018062	 0.08221073463132143	 0.19779166470711715	 22.333033519663065	 0.058655988774172045	 0.06914687120270592	 4.553148526757356	 4.005173634092268	 6.978680448684028	 -0.2932401136296072	 1.8586732295300308	 -1.3435265328981028	 -0.8032358054705429	 0.001372603865940433	 0.9570459299579924	 2.3644270717023264e-05	 0.04155782190535007	 0.0	 1.1086328226720892e-05	 1.909714465730208e-07	 1.909714465730208e-07	 125.0	 0.01	 
650.0	 130.0	 0.1093898732307163	 0.9168755275399085	 0.0182565000237032	 24.350581149234557	 0.04792655995269092	 0.0028315011853922113	 3.5640306409810285	 2.5416785967399127	 6.81512764325664	 -1.7970292048696226	 -1.029762848894643	 -0.16668882878492694	 -0.03624477339290608	 0.0009860401017033975	 0.9142660484886744	 0.00015206011131736015	 0.08459585129830485	 0.0	 1.1752109994165491e-05	 1.8123270552988178e-06	 1.8123270552988178e-06	 125.0	 0.01	 
700.0	 130.0	 0.1296626291144474	 2.1637276644679306	 1.78251280280036	 24.670803709075646	 0.05283444887645807	 0.6110014041123457	 4.007327433950785	 4.115564102021687	 7.183368095143452	 0.5949606787321129	 0.29941558124210915	 0.1079332612039211	 -0.32101606624717205	 0.00018169858378552157	 0.8634646644869587	 2.6358959078622098e-06	 0.13635100103334796	 0.0	 3.0377076843359007e-06	 4.4067934309681856e-08	 4.4067934309681856e-08	 125.0	 0.01	 
750.0	 130.0	 0.16064384320799743	 0.08863085486752753	 0.4696278339796721	 24.570751631483617	 0.09046408563451236	 0.012304902469194454	 3.8378903039704535	 4.477301365535751	 7.138639925218569	 0.928279563840395	 0.39198089379221734	 0.6328566771086436	 0.7419464886386985	 0.0020515538109390553	 0.7502590140219412	 9.225308499942273e-05	 0.2475971790821204	 0.0	 5.248944725863059e-05	 2.3603151005367476e-06	 2.3603151005367476e-06	 125.0	 0.01	 
800.0	 130.0	 0.1796052436634902	 0.3887760210916667	 0.11456317041937943	 24.69910988346075	 0.11104429350344369	 0.04791872317374548	 3.4270503738078344	 4.802792587849341	 7.26765489234614	 -0.7259050255439864	 3.439560194891001	 -1.2828672689355056	 -0.1356660666967943	 0.007599461156362432	 0.6518137779907276	 0.0004189061694038633	 0.340167854683506	 0.0	 0.00024251910771002911	 1.3368414987290987e-05	 1.3368414987290987e-05	 125.0	 0.01	 
850.0	 130.0	 0.20116835758427756	 0.06606941961764588	 0.0759125892549057	 23.806190940567618	 0.13455019417696226	 0.005876176559724377	 3.066611412564401	 4.757917866237283	 7.213346483996169	 1.331606637097646	 -1.338565621804675	 -4.3988744659032255	 -0.2456335125708193	 0.020217125857243234	 0.5254668100649524	 0.0007443212747948099	 0.4535717428030095	 0.0	 0.0008071837056843572	 2.9717577515763846e-05	 2.9717577515763846e-05	 125.0	 0.01	 
900.0	 130.0	 0.20166207492937224	 0.39659539000120986	 0.21770551079559733	 20.680346246873036	 0.3657844740166449	 0.045615197091971996	 3.2417408730096464	 5.001854018273693	 7.285795713076391	 0.8902391740122634	 -0.11598491536181599	 6.670175696069256	 0.8170186851703678	 0.026442883721540016	 0.4724564289006048	 0.000625230152612963	 0.5004754572252423	 0.0	 0.0010608696858897383	 2.5083788992007782e-05	 2.5083788992007782e-05	 125.0	 0.01	 
950.0	 130.0	 0.19977168144601545	 0.33680743379178657	 2.3122289982884077	 24.354208454969676	 0.14642931652301303	 0.13405186200371658	 4.085819180951018	 5.949161246570627	 7.999396961588502	 1.5317095546845456	 0.11553477046656524	 -0.45013233258727675	 -0.9802875101464877	 0.020003367602305224	 0.47594445665147095	 0.0006292497309199812	 0.5034229260153038	 0.0	 0.0007877454099957947	 2.4780256861158723e-05	 2.4780256861158723e-05	 125.0	 0.01	 
1000.0	 130.0	 0.20038727677358228	 0.09045541519931513	 0.02555743671033215	 22.24055088778196	 0.2583493831243689	 0.01775468182480225	 3.8009786154581766	 5.471926425706641	 8.211716179634555	 -1.4516224325091147	 -0.8891287820999099	 -0.13452629966638333	 1.5533483580396095	 0.03506244375933053	 0.4322854873263013	 0.0003979573683683328	 0.532254111546	 0.0	 0.0013891899333067833	 1.5767251530362328e-05	 1.5767251530362328e-05	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4c_4d_8b_Benchmarks_current_HardCut_h2toh1h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.17393740090676754	 0.39063308699182997	 0.36163120316462694	 1.974091289470377	 0.3130162626139337	 0.09209978153706246	 2.237214159597034	 1.6700912354454953	 0.6935498455197766	 -1.1101437283717963	 -1.8766595534231885	 -8.275094448534	 1.38740577241725	 0.31962768718068646	 0.0	 0.0	 0.6803723128193135	 0.0	 0.00957295841985963	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.16887646356321287	 0.061929938010169966	 0.5401265213621141	 2.582706369657318	 1.040072957209508	 0.03525884233562765	 1.0442443532713324	 0.6319986004301996	 2.1015210846164005	 -0.25331417072349127	 -1.2773728786147591	 -2.8598571040909238	 -1.2266841566629678	 3.6316317445126835e-05	 0.0	 0.0	 0.999963683682555	 0.0	 1.0259059241638449e-06	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.16542697657116592	 0.7324953431308657	 0.07414663800096616	 2.030448137999225	 0.06704756416009112	 0.04199357366929778	 1.1696091780328737	 0.5471400327412025	 1.9286149754928958	 -3.759492738458214	 1.4684284791030755	 0.8789451212122888	 1.1618720207865685	 2.9743230457692775e-05	 0.0	 0.0	 0.9999702567695423	 0.0	 8.065578721851661e-07	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.1596340096102244	 0.08895493044267315	 0.15199109580022047	 2.8271585077754136	 0.12652299484166046	 0.25436394732626755	 1.121093684232668	 0.2860625287809331	 2.2445057004720073	 3.789505530725673	 0.7380333157606903	 -1.831608263685565	 1.7836037212831506	 0.01566574852064171	 0.0	 0.0	 0.9843342514793583	 0.0	 0.0003958310074920786	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.12772423163033775	 0.21894947768474532	 0.07499244228525574	 4.75436844593114	 0.8884260313506288	 0.30563256355360297	 1.2400961701113844	 0.7355764856523561	 2.5938019934672987	 -1.8293057531047225	 1.1922878821046872	 -2.0578693098981296	 1.2572977614220247	 0.0031187067241340875	 0.0	 0.0	 0.9968812932758658	 0.0	 5.0600898733726895e-05	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.14653720135189333	 0.2694435071995607	 0.19291678631092557	 4.151065283718555	 1.1363235953868713	 0.5059984447586228	 1.265840979293805	 0.7239519794108974	 2.3616646865319595	 5.659532601421076	 -1.2995397708857535	 0.05661541729482387	 -0.7396923856256773	 0.0005694713474814518	 0.0	 0.0	 0.9994305286525186	 0.0	 1.2141067634050395e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.13921104100350062	 0.890970758534603	 0.054719291077730325	 1.535997365476541	 0.9578045691128031	 0.022175937295218877	 1.7241754750100393	 1.127549568105543	 1.865084556768013	 0.6377411594178147	 1.4173539878485717	 1.9478800109713916	 0.49911622776152537	 0.07902035259443789	 0.0	 0.0	 0.9209796474055622	 0.0	 0.0015215247101790623	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.11443242097775086	 0.319238655167739	 0.20076300277910028	 2.525682435915112	 0.6491443999414669	 0.4203901347206912	 1.6441682665232975	 0.8331497013883422	 2.4898703679945826	 3.954557897611107	 0.4500507385651042	 6.18633517304271	 1.9259752335954996	 0.0041293608128782945	 0.0	 0.0	 0.9958706391871217	 0.0	 5.383745388869814e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.10570680709130033	 0.2793805155379493	 0.12526250719446202	 24.747800383830352	 0.24519497808641177	 0.07629896675156184	 1.6122968874125776	 0.8821149102491013	 5.061706456918615	 0.6947668827599022	 0.04656856835723337	 -1.8357006291733835	 -0.15581139812681816	 6.170491025777666e-06	 0.9782867435846442	 0.0	 0.02170708592432998	 0.0	 6.869220229457274e-08	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.11577774888270369	 0.08719253982106374	 1.1243082863554434	 23.45813597344724	 0.8202072066844573	 0.4928959035788579	 1.6608884626104912	 1.7833724116723983	 4.906123268204397	 -2.3492298761367834	 -0.22210909523117237	 -0.7981220310925273	 0.38201402398761736	 0.000565718122836746	 0.9687276950957683	 0.0	 0.030706586781394894	 0.0	 7.549339003915393e-06	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.08038652956623323	 0.0864699500092717	 0.04259158308556849	 24.84014944345238	 0.15558055085511255	 0.33770775436810485	 2.0119473608938154	 0.9285092574615383	 5.342704672192769	 -0.6285610210483125	 -2.1389635355226564	 0.8550146734712366	 -1.0015023271359822	 3.2316048645602615e-05	 0.9849752510234523	 0.0	 0.014992432927902173	 0.0	 2.0837669316752587e-07	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.08034013895709409	 0.29037620019185034	 0.21122270180710231	 23.284148769058916	 0.003821149434698579	 0.000840758758048657	 2.411138722635032	 1.453858289730328	 5.710126797848241	 0.9053623537107959	 -0.038807639641774035	 0.4343750685157626	 -0.5934634182302319	 4.62726182672624e-08	 0.9803830233941428	 5.4425909259090155e-05	 0.019562504423979766	 0.0	 2.9802633360459104e-10	 3.505389320288065e-07	 3.505389320288065e-07	 125.0	 0.01	 
500.0	 200.0	 0.10053739992668875	 0.2476749539002948	 0.6683265284970297	 24.19755955538484	 0.3843588003919915	 0.8161758332376293	 2.7614006140255998	 2.423719834806618	 5.833225039414548	 0.2352061611340825	 0.17645011282828063	 -1.5351659570393466	 0.2658625632029188	 0.00017407335441768388	 0.9575739221933457	 1.0268724299729132e-05	 0.0422417357279369	 0.0	 1.7535730180334584e-06	 1.0344465367411925e-07	 1.0344465367411925e-07	 125.0	 0.01	 
550.0	 200.0	 0.09006827608774146	 0.08372836436591607	 0.051972428350019376	 24.297644230583924	 0.026499035316067888	 0.151815488835031	 3.6980519614290244	 1.4038933910462221	 7.303941458100924	 1.6961239061004794	 -2.637555540140888	 0.8564750340261713	 0.7960766608485973	 6.249102608998886e-05	 0.9690935468119504	 0.000316713740475183	 0.03052724842148461	 0.0	 5.055762495854346e-07	 2.5623350282492733e-06	 2.5623350282492733e-06	 125.0	 0.01	 
600.0	 200.0	 0.09052697822772637	 0.525407329952929	 0.09700475299277085	 24.240287238041724	 0.6489094194571916	 0.3025966067148203	 3.5875676290705574	 2.660362317170364	 6.523338070707364	 1.1230030497036174	 0.020397672081725365	 -12.999650376824654	 0.9718379538889127	 2.445490391812455e-05	 0.9481867040234637	 2.8455632613802913e-05	 0.05176038544000449	 0.0	 1.9986434165770275e-07	 2.3256138310141158e-07	 2.3256138310141158e-07	 125.0	 0.01	 
650.0	 200.0	 0.10940213791620368	 0.38570981374680635	 0.02009077162033953	 24.189892259496204	 0.05070708307419211	 0.22749562183796543	 4.726332969634718	 3.487570709345862	 7.6769448168870635	 -4.326375935615382	 -0.281881724858408	 0.6910631544815751	 0.5195910790768377	 0.0001824861580013287	 0.9272906812058387	 0.00019679761474459526	 0.07233003502141543	 0.0	 2.1754454048835442e-06	 2.3460544699782356e-06	 2.3460544699782356e-06	 125.0	 0.01	 
700.0	 200.0	 0.12977667802570086	 0.051559063532887243	 0.08822638616912107	 24.1697776015539	 0.04028661944775859	 0.28320034713742753	 5.524087978950762	 4.936428547093123	 7.97794859820229	 0.6221287806225404	 -0.6012507460063088	 3.5725729710550294	 0.44366257069354365	 0.001572400599618764	 0.8791485155580072	 4.331680230679806e-05	 0.11923576704006725	 0.0	 2.6334010805677874e-05	 7.254545313015028e-07	 7.254545313015028e-07	 125.0	 0.01	 
750.0	 200.0	 0.16055949191489352	 0.09174965430383522	 0.04371425613133594	 23.65305759479617	 1.9189427733712012	 0.12453867000417877	 5.120347642335005	 5.679097341975403	 7.886278407849562	 -0.2490775794360907	 0.15155046568727285	 -0.059904868284343334	 -0.4996602026073456	 0.0005082766401764162	 0.778861823737438	 5.083493007227421e-05	 0.22057906469231348	 0.0	 1.299083197052452e-05	 1.2992689071310972e-06	 1.2992689071310972e-06	 125.0	 0.01	 
800.0	 200.0	 0.1795442054084749	 0.07724378375736739	 0.0014183829676364002	 24.205602200990374	 0.06568256268528788	 0.23953601359051058	 3.439911112766717	 2.5665247758408998	 8.125468721957892	 3.3671806917574574	 0.11670423202021754	 -0.1840845958248317	 -2.7139954070667383	 0.019797682171338322	 0.6834134512433317	 0.00010482914442952168	 0.2966840374409004	 0.0	 0.0006313721965232532	 3.343129089825482e-06	 3.343129089825482e-06	 125.0	 0.01	 
850.0	 200.0	 0.20105978340541286	 0.04931750520095991	 0.05212227987415623	 23.90006674682	 0.1324707293239011	 0.06241808404671504	 3.36605926317251	 3.676975370629396	 7.9968018750129275	 -0.3196990111141448	 -0.3252192329915647	 -0.8552946921246406	 -1.3319450325715316	 0.02460306529377754	 0.5647256414538798	 1.9146198182252753e-05	 0.41065214705416037	 0.0	 0.0009812498660125796	 7.636123457241467e-07	 7.636123457241467e-07	 125.0	 0.01	 
900.0	 200.0	 0.2016020507641366	 0.4311742654421082	 0.0026105003833906525	 23.810215511232112	 0.31142198268044924	 0.5192663578233752	 3.772113168350334	 4.419212524737651	 8.261119696109466	 2.2056612044916055	 1.2482236175907386	 0.4046256380389723	 -0.04908398193980041	 0.024129801754576782	 0.5274554501282193	 8.786460051974463e-05	 0.44832688351668426	 0.0	 0.0009675021089170572	 3.5229956369568476e-06	 3.5229956369568476e-06	 125.0	 0.01	 
950.0	 200.0	 0.20041932656496525	 0.05062226191077399	 0.318479578580768	 23.573039454657366	 0.2278371842589924	 0.024176156932213033	 3.471229669762436	 3.6807727345760815	 8.500468996871756	 -0.5809016393879984	 -0.6108686542996931	 -0.3686111068791336	 -0.8459493726553119	 0.042401210294648994	 0.4860092240865271	 5.881670345240965e-06	 0.47158368394847866	 0.0	 0.0016804854032835932	 2.3310799605526298e-07	 2.3310799605526298e-07	 125.0	 0.01	 
1000.0	 200.0	 0.19946877138931982	 0.06990319594117717	 0.4981359891689108	 24.399128484663674	 0.2533236219989802	 0.3088830668272563	 3.128705186351279	 1.7767308947387837	 8.799322705264933	 -4.198263560464311	 -0.5481845910270386	 1.456152421198542	 -0.07235840235037871	 0.07505967220443366	 0.44288776184438816	 0.0002834438462575957	 0.48176912210492057	 0.0	 0.002947059863323871	 1.1128825350273258e-05	 1.1128825350273258e-05	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4c_4d_8b_Benchmarks_current_HardCut_h2toh1h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.1728299876271104	 0.3906676653907564	 0.36164549408606367	 1.9739792677126777	 0.3130316261246344	 0.09209811173091112	 2.2371449278950357	 1.670004169621395	 0.6935506155737938	 -1.1101367384767369	 -1.8767601228829478	 -8.27514954180287	 1.387385531368456	 0.3199235609973247	 0.0	 0.0	 0.6800764390026752	 0.9999140501215139	 0.009461411997291296	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.16800785022657566	 0.4729116057346617	 0.19504039496850975	 1.5674468185364476	 0.40030092006850027	 0.08472453755456866	 1.1437340611315647	 0.2969526907752437	 1.813492848054339	 1.9321619551205838	 -0.5076996315644967	 -3.7371297847707785	 1.229495326451127	 0.005812533470627989	 0.0	 0.0	 0.9941874665293721	 0.9997081520490967	 0.0001625303761017981	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.16491752973681695	 0.3004227589314042	 0.022396074142272192	 2.3335488543507963	 0.3449522428068575	 0.2683626147281944	 1.3008937300752177	 0.8209345162824921	 2.017278262750606	 1.9894503458691668	 0.6185825426016852	 0.7376628123610522	 -0.04482198880565477	 0.02365042558868126	 0.0	 0.0	 0.9763495744113188	 0.9998811496929534	 0.0006374288899033882	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.1610181574080284	 0.17363412252524046	 0.6054065009301579	 5.499509249328359	 0.12546289371188388	 0.5035401585035322	 1.0217032266013761	 0.4614734604101597	 2.5532528022104652	 1.3896692022887809	 -0.7072311866875267	 2.678124940196632	 -1.3456573864106407	 0.009375166965370675	 0.0	 0.0	 0.9906248330346293	 0.9998722887166356	 0.0002409751012668995	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.12750200753578755	 0.45671612208920387	 0.561620098334355	 4.957966437430821	 0.11594511137364888	 0.19267168824080602	 1.2560430763855615	 1.2598708019015428	 2.565348763453317	 1.0316556646051807	 0.8851192797655518	 2.591841122678512	 -2.1031541605225375	 0.0643525519284587	 0.0	 0.0	 0.9356474480715413	 0.9999399035358989	 0.0010405073095462551	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.14681003277804588	 0.5522544198272606	 0.11227244339602743	 1.3892912958810764	 1.126465422148117	 0.02643480289299936	 1.3368497624711995	 0.4077358149050511	 1.8842202465202063	 -1.1082948229092429	 -0.8693031963377102	 3.0339887156206133	 -0.16499791807836742	 0.00441491604158206	 0.0	 0.0	 0.9955850839584179	 0.9998119579017414	 9.447383222046133e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.13979577033593013	 0.3291368836070202	 0.20131464188563372	 1.5666869446944582	 0.27445591863237084	 0.04443340545842576	 1.5576305076580663	 0.9320411506776165	 2.011511976427008	 0.010817574765996398	 0.15916567043741317	 -2.608483802605224	 -0.33782485586082095	 0.026250761810115673	 0.0	 0.0	 0.9737492381898842	 0.9999118095135114	 0.0005096816651098794	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.11418921111824279	 0.3192435228016384	 0.20076678036633308	 2.525633860626969	 0.6491509965648301	 0.4203685277232516	 1.6442282188772814	 0.8331416081243155	 2.489851535798058	 3.9544766150887396	 0.45007143594729204	 6.18625323858558	 1.9258412871293191	 0.004134466899589099	 0.0	 0.0	 0.9958655331004108	 0.9999356252006213	 5.3676134122721764e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.10443403300200345	 0.07112169856344497	 0.1875094251918034	 1.4881991782928061	 0.6019068763003808	 0.1772259951984674	 1.4530611759798076	 1.05173317875158	 1.9742826155431936	 -1.896491929123348	 1.3426860713066766	 0.5494758105343202	 0.03374448439948367	 0.00019356965063114343	 0.0	 0.0	 0.9998064303493689	 0.9999119159068207	 2.103497104463773e-06	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.1142227862084106	 0.14392488422573682	 0.21898333522148783	 5.625023448548819	 1.138567151917667	 0.454309665472784	 1.641437618572611	 1.112138264522764	 3.067333176025137	 -3.413395901692363	 -0.5558325058531879	 -2.0526201034800775	 -0.09165457533007589	 0.0006218040496016366	 0.0	 0.0	 0.9993781959503983	 0.9999601995415042	 8.077361108650187e-06	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.08042887168776919	 0.10539855704087554	 0.3023440442099652	 24.9237588854938	 0.17950550977002785	 0.1257977105667039	 2.541693563057708	 0.9895019736317149	 5.934527439391579	 2.090447393144043	 -0.1908714829430705	 0.4727383271176172	 -0.5685586583780764	 0.0002439335389040782	 0.9538209653066443	 0.0	 0.04593510115445166	 0.999988950697543	 1.574558539143485e-06	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.08030528506205321	 0.0024069415573578514	 0.4326232303639957	 22.56957214762627	 0.010640305344004881	 0.15193431599763096	 2.984426375280517	 1.1128077574159043	 6.109489207917622	 0.4838667673501226	 0.41028456795394486	 1.741665682085325	 1.3600515608596488	 3.07236116204242e-05	 0.9744458388988455	 0.0	 0.02552343748953417	 0.9999907932660808	 1.9770913789020702e-07	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.10060664877608994	 0.11019418053133619	 0.1352104713447189	 24.562524798026253	 0.2685017676204449	 0.2701181908927617	 3.0810166789494664	 1.636370931834123	 6.422358670772795	 -5.135191244010691	 -0.020049512835688326	 0.20925459410162586	 1.6679276539977916	 1.3874564490643698e-06	 0.9554121820977859	 0.0	 0.04458643044576509	 0.9999924908587208	 1.3996097687888534e-08	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.09052382997132953	 0.18782080401865225	 0.05689348438128696	 24.5909194478209	 0.11558827716410384	 0.17114281142101387	 3.704787592123269	 2.8006167946436458	 6.700062345645648	 -0.8480931492920066	 -1.0028372009675883	 1.4065785050290915	 -0.14585317009683957	 0.00043623670934358284	 0.9564550999965444	 2.481272888988023e-05	 0.043083850565222175	 0.9999949524173439	 3.5650156469991948e-06	 2.0277469741204672e-07	 2.0277469741204672e-07	 125.0	 0.01	 
600.0	 270.0	 0.09045692174909303	 0.00908921053879943	 0.02591619304809057	 22.100921347827114	 0.0938512123027627	 0.7363880925445035	 4.342570259806814	 3.154344179899348	 7.096189267461111	 0.2286179605403259	 -0.6522376239590937	 1.5405319862089222	 0.24655595370273925	 0.0003904055553479882	 0.9496083923503684	 6.904367797839373e-05	 0.049932158416305224	 0.9999959794257706	 3.1857723840029246e-06	 5.634075631877175e-07	 5.634075631877175e-07	 125.0	 0.01	 
650.0	 270.0	 0.11062558710542146	 0.36502336818346726	 0.13307975553396706	 22.492864408052206	 0.3157098264296512	 0.3602213926057046	 4.525292571080024	 3.5342383679163443	 7.521805505998974	 -0.9362343718600603	 0.2517620414425016	 -4.893949273961074	 -0.23108719453464063	 0.0001253371035816319	 0.915226261615299	 6.792775638068519e-05	 0.08458047352473873	 0.9999965085913792	 1.52763103671345e-06	 8.279156445789452e-07	 8.279156445789452e-07	 125.0	 0.01	 
700.0	 270.0	 0.1304985868087392	 0.07885300705828414	 0.03326470672029562	 24.43551998873444	 0.2272392191241997	 0.1894441938142306	 4.809495059202618	 4.546790358571578	 7.809856415158878	 -0.6773126268290405	 0.08798905389209287	 -6.543680917526812	 -0.273872307241814	 0.0002500879655013407	 0.8647205723937003	 3.92507289688283e-06	 0.13502541456790138	 0.9999971579163829	 4.23484658678592e-06	 6.646493975401255e-08	 6.646493975401255e-08	 125.0	 0.01	 
750.0	 270.0	 0.16095826426662938	 0.049190678495763376	 0.10765704094015645	 24.590111541803097	 1.190906095520157	 0.038048710984898794	 3.8310096707261314	 3.3829281806277574	 7.623335935213051	 2.196944738191885	 -0.2447228593241069	 -0.0815627477421552	 -0.49030621050261697	 0.00571833746236323	 0.74891200223205	 2.0870620750363216e-05	 0.24534878968483653	 0.9999959909275014	 0.00014687321223446685	 5.36053552471936e-07	 5.36053552471936e-07	 125.0	 0.01	 
800.0	 270.0	 0.18180239672490575	 0.06636908616575787	 0.013031360233143533	 24.711857874825185	 0.1360716561165231	 0.1916624738417526	 3.7648490519285764	 4.4455781286259475	 7.6309184972780875	 -0.10254218862805656	 -2.008189272250111	 -0.31570331390064343	 1.4249281168779708	 0.00785656187886415	 0.6448560628130434	 8.282540272118982e-05	 0.34720454990537114	 0.9999964847638941	 0.00025682759094743557	 2.707526393620119e-06	 2.707526393620119e-06	 125.0	 0.01	 
850.0	 270.0	 0.20154704936305062	 0.8405147046907847	 0.07240648781287788	 23.941697213416152	 0.03606171383467065	 0.1436438478882382	 3.5420803572595627	 4.767951532610919	 7.638458259646148	 0.5743573741644477	 1.5310077790881544	 1.0931121900119636	 4.321522754458723	 0.01628737371433987	 0.532583930035728	 0.0002905803752286875	 0.4508381158747035	 0.9999964789839646	 0.0006527027528780522	 1.1644763248547391e-05	 1.1644763248547391e-05	 125.0	 0.01	 
900.0	 270.0	 0.20200790955232178	 0.4441690176022032	 0.1951125548777492	 23.53474805396085	 0.17468255805727417	 0.022851279150421865	 3.6403529058077746	 4.478624662326914	 7.9583696215965105	 0.538784214574197	 -0.22380969468970227	 15.598099378312348	 0.39803571967714824	 0.02626993512912428	 0.49578351276355737	 8.413577730300796e-05	 0.47786241633001525	 0.9999965370563275	 0.0010574996837573439	 3.3868967492031724e-06	 3.3868967492031724e-06	 125.0	 0.01	 
950.0	 270.0	 0.2001592938488877	 1.3717698917912364	 0.23781248284298095	 24.454414542596457	 0.06544890220737189	 0.03600560151632673	 3.531774156145973	 4.5532549565308225	 8.193229792399473	 2.3979533372250277	 2.666088734514016	 -2.167403991518414	 -0.722852536826008	 0.03586788053306812	 0.462033901755896	 0.00018100762234721959	 0.5019172100886887	 0.9999966492416733	 0.001417913210948946	 7.155513378382113e-06	 7.155513378382113e-06	 125.0	 0.01	 
1000.0	 270.0	 0.19949570190752583	 0.19578782668011288	 0.03087868426440095	 22.86681890614367	 0.0613586835474805	 0.8733287416115986	 3.815391327752024	 4.992313272045141	 8.396391648468281	 -6.4104232431032155	 -0.327398383625716	 5.172621875321289	 0.35448684420707083	 0.03917009909271237	 0.42889063471996713	 0.00011648861810887951	 0.5318227775692115	 0.9999970369080474	 0.0015383411814243403	 4.574898776231145e-06	 4.574898776231145e-06	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4c_4d_8b_Benchmarks_current_HardCut_h2toh3h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.1736881508259253	 1.931763999656593	 1.2965851977011817	 12.677342033006791	 4.907803260334603	 0.3900481136790217	 0.35567962308054507	 0.012067537505280019	 3.551794884630487e-05	 545.1617704339669	 0.028729087584949943	 0.2335114225945622	 0.07468210655183957	 0.07776824184473706	 0.0	 0.0	 0.9222317581552629	 0.0	 0.0023225820217502263	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.16719673802797438	 6.59165178846435	 2.786732919427454	 9.966194956827927	 0.36369764147281375	 0.9779949622203626	 0.13144529747270764	 0.27196051004101945	 0.00010484465771581664	 608.7500305461373	 0.08493027772084769	 -0.2122503148751587	 0.041331882136718054	 0.10121879907222987	 5.438496666835396e-11	 0.0	 0.8987812008733852	 0.0	 0.002803277805073002	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.16613797733390456	 0.020380215133531228	 3.058130444886782	 19.04064962069939	 1.712345312168785	 1.5877331429014985	 0.044428237645477424	 1.907242598797736	 -4.082168423066223e-06	 2652.841106693975	 0.009156844248028758	 0.0852263286793695	 -0.030462180314523794	 0.0017426797574652275	 1.0140608334326271e-13	 0.9928835888729801	 0.005373731369453264	 0.0	 4.7660211750419656e-05	 0.02715418130410404	 0.02715418130410404	 125.0	 0.01	 
270.0	 130.0	 0.16128271331322241	 0.9967000733861926	 0.37416664741329075	 7.856225400663776	 0.8031731109121281	 2.285442999519369	 0.3741711607964326	 0.3972265140086395	 3.402855350904156e-05	 1763.6545695178254	 0.01241222564745215	 -0.12297482777996992	 -0.006544478893016254	 2.474614900945523e-05	 1.2690723712856792e-11	 0.9906225529916289	 0.00935270084667085	 0.0	 6.381376318474678e-07	 0.02554553154025024	 0.02554553154025024	 125.0	 0.01	 
280.0	 130.0	 0.12899631819881985	 0.03594074587253441	 3.9324303709998003	 11.471592923508046	 1.2528408458863338	 2.727664672035632	 0.7269306933248941	 0.12735994165242076	 -7.326730469274857e-05	 1745.098047545032	 -0.05694160583584614	 -0.0035280908314012744	 -0.02548056997775185	 7.822728900958666e-05	 1.1861131811228173e-11	 0.99451493283003	 0.005406839869099314	 0.0	 1.2945018580577156e-06	 0.016457190894814833	 0.016457190894814833	 125.0	 0.01	 
290.0	 130.0	 0.14773630280435748	 0.0715064349541915	 1.4912921174919862	 19.418562454118778	 2.668696876177826	 1.13137919233039	 0.07102526298910514	 0.17701505276223906	 -0.00013770363233835136	 1651.2444412777375	 -0.2861267513803342	 -0.2586088037131803	 -0.04016209419348754	 0.000969128320260491	 3.4095014101954477e-10	 0.9912749461980775	 0.007755925140711961	 0.0	 2.099876707663993e-05	 0.021478633189180994	 0.021478633189180994	 125.0	 0.01	 
300.0	 130.0	 0.14091891199509254	 3.16891174059791	 0.5304843741990733	 9.70216576513985	 3.368843658879546	 2.616804898778872	 0.12949647117280316	 0.573477527296175	 -5.781243900375515e-05	 1858.7402405899124	 -0.019721963635528382	 -0.07056681546043768	 -0.02433616489472383	 0.00022289141146149678	 2.0524860796995795e-11	 0.9939765408787352	 0.005800567689278379	 0.0	 4.396987507890489e-06	 0.019608213724892572	 0.019608213724892572	 125.0	 0.01	 
325.0	 130.0	 0.11571734091507592	 1.5288271493699328	 0.23039235730957752	 5.460065017589474	 0.014790375326045073	 0.42325270873688015	 0.04197909212153944	 1.4739213329496517	 -8.709064152225473e-05	 1784.4027853307389	 -0.023463380830050312	 0.01159817054735878	 -0.06567324846857411	 1.3122352977243831e-05	 5.7716133230763984e-11	 0.994910688939487	 0.005076188649819625	 0.0	 1.7493200205353929e-07	 0.013262996276846501	 0.013262996276846501	 125.0	 0.01	 
350.0	 130.0	 0.10548251009267094	 1.0963107622658619	 1.224163317584159	 21.58559390156195	 0.21081040347778468	 1.625129123043277	 0.0060266830212396755	 0.8305666139703055	 2.9555995596972103e-05	 1711.4870882082703	 0.02225022769919098	 0.270476733327592	 -0.0074483549631437695	 0.000652118508287956	 6.030863898604294e-12	 0.9933718703194	 0.005976011166281258	 0.0	 7.22896472895218e-06	 0.011011879163075777	 0.011011879163075777	 125.0	 0.01	 
375.0	 130.0	 0.11554965817547015	 1.9599886580618398	 0.3549402506563149	 5.760403297872852	 1.5284702965435002	 0.2893244152152029	 0.9478905736810266	 0.8732035550257905	 -2.9946677110381427e-05	 1943.18308928454	 -0.026766754518730184	 0.0931441932750653	 -0.03321086841915452	 6.338112786089919e-05	 2.9510806593395003e-13	 0.9920547760712229	 0.007881842800620927	 0.0	 8.424877064338651e-07	 0.013186795204769787	 0.013186795204769787	 125.0	 0.01	 
400.0	 130.0	 0.08040421527840355	 3.688819140265049	 0.9791098287836757	 20.98396289398277	 2.775017946853041	 0.7257615959427586	 0.07987770024176694	 0.4703731980757881	 0.00018671809154115383	 1940.5603247728297	 0.043086063141349246	 0.07350077720384725	 0.227814317526471	 0.0009779153814494497	 2.7190198115450233e-10	 0.9939181305991678	 0.005103953747480841	 0.0	 6.3084523879394764e-06	 0.006411684817863531	 0.006411684817863531	 125.0	 0.01	 
450.0	 130.0	 0.0802969098117683	 0.8369389345372402	 0.5024917673486136	 7.874007621691835	 1.8277614964400548	 5.20132130552738	 0.7648239445952393	 2.3426767682959095	 0.016042108408913708	 2002.6437846224735	 0.04989601914727681	 -0.17951673196852327	 0.029052686582005553	 1.73961941895155e-05	 3.7183732592288966e-06	 0.9921788724927939	 0.007800012939757339	 0.0	 1.1192273788270695e-07	 0.006383429310400418	 0.006383429310400418	 125.0	 0.01	 
500.0	 130.0	 0.10008572890514231	 0.6287006650064784	 0.0840764812004864	 6.92056932456018	 1.0640661139968985	 2.488249660467107	 0.7889254047387001	 2.5786997797513576	 0.00025151231378448306	 2045.0289940158334	 0.0408068723696068	 -0.07105438277921546	 -0.007644429128382185	 0.0001379944251743128	 7.076963435585065e-10	 0.9823638453308288	 0.017498159536300538	 0.0	 1.3777018404650097e-06	 0.009807675027516246	 0.009807675027516246	 125.0	 0.01	 
550.0	 130.0	 0.09029379732520222	 0.6870488518978226	 1.06296509598565	 11.57849344189031	 3.5768653678789866	 3.0175569006658614	 -0.029051169997733866	 1.7589806011159546	 2.1875586790195894e-05	 2391.2328916049214	 -0.020326026756770695	 0.15273667680993236	 -0.006092794756831039	 0.0016651647643167364	 1.126272288430271e-11	 0.9831365696098667	 0.01519826561455372	 0.0	 1.3539183168602314e-05	 0.0079937231323539	 0.0079937231323539	 125.0	 0.01	 
600.0	 130.0	 0.08995099542990738	 0.098235848202531	 0.5680232002390415	 10.965231545063071	 5.2974371594904825	 2.746065765161168	 1.3072526649216765	 3.160291493067935	 -0.0006622914180856067	 2657.417410421522	 0.019699724550189632	 -0.13104241141287917	 -0.04474157720091071	 0.0002342717615916635	 3.5690976396096285e-09	 0.9827075401639435	 0.017058184505367245	 0.0	 1.890428500396259e-06	 0.007929843225058701	 0.007929843225058701	 125.0	 0.01	 
650.0	 130.0	 0.11007325030616805	 7.768897437816307	 4.286706475049876	 16.31468060837667	 5.883437275062539	 3.2526103785215668	 2.077031687574311	 3.3265345074989154	 -1.087641804625928e-05	 2962.745221070128	 -0.12531426659371683	 -0.055309214243721344	 0.02317712511299363	 0.00022282035139597114	 2.6750576843750647e-11	 0.9719992760605877	 0.02777790356126585	 0.0	 2.6888324410673576e-06	 0.011729373774845193	 0.011729373774845193	 125.0	 0.01	 
700.0	 130.0	 0.13014583620972603	 3.144044775554084	 3.049047476538389	 8.61099477736831	 0.7712353141691713	 1.1795381690490179	 2.9088700313725253	 2.899771988036889	 0.00020923688492585993	 3149.956199209638	 -0.03520254615268345	 0.05922353106353557	 -0.07271882323680895	 0.0005403174385464428	 3.597245720051257e-10	 0.9539343308805635	 0.04552535132116541	 0.0	 9.100308961053045e-06	 0.01606666104081768	 0.01606666104081768	 125.0	 0.01	 
750.0	 130.0	 0.15976130041794515	 2.2345182666149808	 4.1136633141347225	 12.05799823908935	 4.532761241879003	 3.003839946624091	 2.7634660352769127	 4.096252696134185	 7.559591119411853e-05	 3333.912612077684	 0.08482564592333369	 0.06290520714373944	 0.03036443753167417	 0.0005462615918568132	 9.855562559149964e-13	 0.9237018491341964	 0.07575188927296132	 0.0	 1.382438311716155e-05	 0.023376361140559333	 0.023376361140559333	 125.0	 0.01	 
800.0	 130.0	 0.18138511258354592	 2.604506100279789	 0.3550214403604025	 23.85225473358843	 0.38577866082853296	 0.19857232549587245	 0.10644512930852132	 5.333482842182559	 -1.3759439594843367e-05	 3337.7368411582947	 -0.0018393252340005866	 -0.009878056009185796	 -0.11643641030343874	 0.004375332521764486	 3.6935592978603676e-12	 0.8845121074129103	 0.11111256006163166	 0.0	 0.0001423791069055577	 0.028783193797077472	 0.028783193797077472	 125.0	 0.01	 
850.0	 130.0	 0.20100767543641337	 7.251705168619231	 2.0126620648694953	 10.950584513911357	 2.022937630614134	 2.271946478182507	 0.25381109978631344	 4.229552228073699	 0.00010402574397706883	 3461.6489923408903	 0.060600429221193956	 -0.012250405448803833	 0.029107857752436222	 0.010903849073060143	 1.1279012543520353e-12	 0.8348002119470352	 0.15429593897877678	 0.0	 0.0004346584486102138	 0.0332775116927166	 0.0332775116927166	 125.0	 0.01	 
900.0	 130.0	 0.20161333758680913	 4.378862469074074	 0.02757607335554176	 10.307785245425269	 4.681359802831663	 0.003887344566593123	 2.970302556391132	 6.190437720017024	 5.97769973888688e-05	 3647.9336343013138	 0.019841004272345954	 -0.30377633688166805	 -0.014182775532161393	 0.0021145116854052503	 5.285591904936657e-12	 0.8232744921212903	 0.17461099618801876	 0.0	 8.479226229030038e-05	 0.03301344095409129	 0.03301344095409129	 125.0	 0.01	 
950.0	 130.0	 0.20120924565418044	 1.5048994771467152	 1.182544141053168	 10.301306610236331	 0.02016859099522293	 2.122381596692737	 0.6920858839984776	 4.820012523150273	 5.065488548440287e-05	 3723.858796942689	 0.06384053165147098	 -0.09984400223779746	 -0.005899298416214071	 0.015139282733119461	 1.7699235673230834e-12	 0.7907026337118708	 0.1941580835532399	 0.0	 0.0006046894736810175	 0.03158204836028626	 0.03158204836028626	 125.0	 0.01	 
1000.0	 130.0	 0.2006043072724008	 7.801325845454638	 1.0810165736645987	 14.521608353259598	 2.4510069948625355	 0.13018945510110336	 2.7542488231919076	 8.516180033971017	 0.0001126096345807721	 3949.690508627882	 0.014642065066575694	 0.04272865861983141	 -0.010346586789908341	 0.0029024901459346057	 2.406194761292436e-11	 0.7925682523082709	 0.2045292575217326	 0.0	 0.00011524385780978794	 0.03146905532185893	 0.03146905532185893	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4c_4d_8b_Benchmarks_current_HardCut_h2toh3h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.17365677400898474	 1.7857547174110964	 2.290082268783782	 9.936286861183714	 0.8137382600002342	 0.9397980232093438	 0.009197610667264777	 1.5048376800315995	 -2.0360144367634483e-05	 632.2433947350224	 -0.01993087393933795	 0.03046899116844484	 0.0008265547405055606	 0.0044126757915872155	 0.0	 0.0	 0.9955873242084129	 0.0	 0.00013173933149004916	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.1675853933503168	 1.849872266637402	 1.7217702791399054	 8.998805757420861	 0.4014579552254147	 4.135105781406928	 0.3480454060372796	 0.011397077066369147	 2.860359933126002e-05	 129.81787425987184	 0.040261874499528186	 0.06311553219000955	 -0.07594970391873856	 0.15837529958158747	 0.0	 0.0	 0.8416247004184126	 0.0	 0.004406464362609741	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.1647675827173396	 2.390811172079345	 2.3451671692890788	 17.516586098653647	 0.9565705884750685	 3.6126966496400916	 -0.8313998384868467	 1.0899807916424822	 -0.00012880314521246733	 2685.069144521128	 -0.015560949374532205	 -0.06447210369662484	 0.005684001478444806	 0.0026679339739732687	 0.0	 0.0	 0.9973320660260266	 0.0	 7.177693812997927e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.1598385325040412	 4.491430201052015	 0.7837625284571017	 18.5937161205295	 5.108977532493099	 0.18763998143005634	 -1.0201094851503676	 1.6519172932023871	 -0.00010416914067491076	 2291.1542937191257	 -0.17368067493731473	 0.12106230193514303	 -0.02726717745996921	 0.00018450820349172917	 0.0	 0.0	 0.9998154917965082	 0.0	 4.673873880338441e-06	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.12820140458352336	 0.2783378985291104	 4.498621507279874	 19.07289322071494	 9.86479931918934	 1.7558897184524673	 -0.239893445555883	 0.9480540749199297	 -1.8674158910925723e-05	 2023.9806500623517	 -0.03739759833728041	 0.04482728446822342	 0.0012523618071379938	 0.018620203476942303	 0.0	 0.0	 0.9813797965230577	 0.0	 0.000304361269991517	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.14566432665210433	 1.6256113566348391	 0.5683249747190582	 20.222434945326437	 4.050123080454941	 1.2969152618008064	 0.20187389573485445	 0.623626313483698	 2.5833517711784746e-05	 1963.1661947115415	 -0.003757098870340666	 0.011903999957494782	 0.017154188989766315	 0.009311619529851439	 0.0	 0.0	 0.9906883804701485	 0.0	 0.00019618139768844893	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.14021774572968085	 0.668527663222493	 0.5212260163016679	 16.202072085309272	 3.6166493166485396	 0.42438663506380686	 -0.3669535873567624	 1.1818908395897036	 -1.8799717869136813e-05	 1888.6084652230643	 -0.04681139294572188	 -0.09146471859807218	 -0.009226814272791217	 0.02303563487883214	 0.0	 0.0	 0.9769643651211679	 0.0	 0.0004499435767812138	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.11493896775209134	 0.6312288276358139	 2.08221145686551	 6.885930493196633	 2.582022620142545	 1.6676396348999147	 0.02962602847173101	 1.2672258880472798	 -1.4757025068796051e-05	 1862.4928817314903	 -0.01756508359762571	 -0.10945083193845626	 0.0004850968915804322	 0.012618949042855557	 0.0	 0.0	 0.9873810509571443	 0.0	 0.00016597567572446462	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.10549618391646974	 1.997441132292398	 0.1200381083110651	 14.055671984596357	 1.179052360231954	 1.519960954679674	 -0.4497105218620622	 1.6794777747919996	 1.2871684193110222e-05	 1873.0525627654151	 0.031175014553614773	 0.07203150034149376	 0.023848633088030133	 0.04144208313319477	 2.1295990295714218e-10	 0.0	 0.9585579166538454	 0.0	 0.00045951884636077407	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.11391757351115862	 1.311911756041935	 2.291619657285601	 15.78572289188739	 4.079207623885992	 1.6294236161681261	 0.3209971428204723	 1.803703112821421	 4.433380546237035e-05	 1963.478947415023	 0.12613209453571156	 -0.11085881151893826	 0.016491279736802925	 0.00038390402187277596	 2.552152277510605e-09	 0.0	 0.9996160934259749	 0.0	 4.960490885777664e-06	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.07974523807901554	 0.1696820340191521	 1.99241399625277	 17.329912692781917	 7.856688354051946	 1.8538340328492218	 0.6986795624853069	 2.4196055155674387	 3.7339495920600642e-06	 834.0771333436694	 -0.061719850006937735	 -0.2679707365772973	 0.09204922349399966	 0.0007973903549359567	 7.64236155640312e-10	 0.0	 0.9992026088808279	 0.0	 5.0601069661385095e-06	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.08038489399664357	 3.426291466800854	 2.2117104830335648	 16.941036654074843	 0.6474500956560716	 0.4459970333042972	 -0.1566976339670339	 2.8777204449349227	 0.01978956766344948	 2186.7768866457927	 0.14336754321301445	 -0.10508845337223549	 0.08141420615114457	 0.00011610415588239952	 6.826115613175118e-06	 0.988431728070399	 0.01144534165810544	 0.0	 7.486192996386482e-07	 0.006373234983579541	 0.006373234983579541	 125.0	 0.01	 
500.0	 200.0	 0.10058397834516267	 6.576581303846818	 0.024204122305486613	 19.851779524964073	 3.6893200094479015	 1.8634545842964811	 0.5342927439060225	 3.4586082980292376	 1.5120927624763914e-05	 2380.3641562733337	 0.02204082288290504	 -0.006961549698850925	 0.017177560178771437	 7.021737975800044e-08	 1.6278012895940186e-14	 0.9816690156195597	 0.018330914163044124	 0.0	 7.08006325080204e-10	 0.009898231386435573	 0.009898231386435573	 125.0	 0.01	 
550.0	 200.0	 0.09053058703980556	 7.41977558985508	 1.9677067279194131	 17.771097751082166	 1.341964502121551	 2.016468638438178	 0.5956726190320373	 3.631012121052081	 4.833915903553236e-05	 2585.530856848634	 0.06116605518822148	 0.04769950553639435	 -0.008763921033278438	 7.191908303749822e-05	 3.0504761537538885e-12	 0.9833679582795835	 0.016560122634328628	 0.0	 5.878249676008447e-07	 0.008037480649106908	 0.008037480649106908	 125.0	 0.01	 
600.0	 200.0	 0.0905189224601419	 2.1871206406525174	 2.3881083355398234	 22.412106639476104	 4.042812688153033	 1.486025888278909	 2.9694699567042515	 2.414710517647764	 -4.08539111194117e-06	 2833.4277050919895	 -0.004129115713384404	 0.1362801489790191	 -0.01724271442965876	 1.9486565898708406e-05	 1.0028689239138873e-14	 0.9811152731043029	 0.018865240329788344	 0.0	 1.5923098487043551e-07	 0.008017007820663731	 0.008017007820663731	 125.0	 0.01	 
650.0	 200.0	 0.11054964992934357	 4.021585068650473	 2.66842094521825	 11.54125365945549	 1.2649320880894401	 2.2211657918795598	 2.7408571895570386	 3.8199751081941136	 1.8329132105483355e-05	 3008.2531428287093	 -0.02032171203501499	 -0.011575389549965433	 0.03985493800053404	 5.6827307385337885e-08	 3.5151245084595033e-12	 0.9684383969496116	 0.03156154621956589	 0.0	 6.916747107006356e-10	 0.01178736735667222	 0.01178736735667222	 125.0	 0.01	 
700.0	 200.0	 0.13088428362330307	 0.8157659311241034	 1.5886034658077997	 20.87624404379477	 2.034854399334026	 2.9820198788182974	 2.361284683892809	 4.457926053425622	 9.982732476039001e-05	 3164.7496701722466	 0.10292369528507055	 -0.531993109337333	 0.08259592362399082	 9.135244989840448e-05	 2.3015694423076514e-15	 0.9500435827535716	 0.04986506479652766	 0.0	 1.556015287554696e-06	 0.016182186030608156	 0.016182186030608156	 125.0	 0.01	 
750.0	 200.0	 0.16114438116156005	 0.23206782099600956	 1.2213242432368008	 22.906014728792794	 5.159760278594894	 0.2826693424427014	 2.597950175512568	 6.367666167324539	 2.502535687719823e-05	 3276.7016229209034	 0.00438245942082281	 0.26781223151921235	 0.07943303385976876	 8.698195180930792e-05	 1.0011617997025305e-13	 0.9157614905506278	 0.0841515274974627	 0.0	 2.2392214261167547e-06	 0.023574922247653545	 0.023574922247653545	 125.0	 0.01	 
800.0	 200.0	 0.18167279385564605	 4.430747616364775	 0.9933920007275573	 15.360360659994402	 0.6955070333794414	 4.263380756916264	 1.6403049235262843	 5.450176328963681	 -7.73569397949902e-06	 3422.062041703373	 0.027121479352996466	 -0.1394162187624135	 -0.049393604032116366	 0.0015734165366677558	 1.5114608467352231e-12	 0.8799928918230628	 0.11843369163875817	 0.0	 5.136180398393123e-05	 0.028726037488325324	 0.028726037488325324	 125.0	 0.01	 
850.0	 200.0	 0.2020506961272844	 2.585992909928604	 0.2433399790877787	 16.349415225911805	 0.7042090006739193	 0.023847577279209487	 0.6323517656979591	 5.772928509182541	 0.000298843878954009	 3491.6534598137323	 0.022585166337913166	 -0.001635779435254692	 0.01637166309404038	 0.00532922407233306	 2.398093074564096e-10	 0.833254902610563	 0.16141587307729457	 0.0	 0.00021461826045520094	 0.03355680213231434	 0.03355680213231434	 125.0	 0.01	 
900.0	 200.0	 0.20257176212690545	 4.379092276394833	 0.027577013242694244	 10.307601055497168	 4.681172173214392	 0.0038872129045188527	 2.9702623285130603	 6.190612431359931	 5.97776004526511e-05	 3647.8747489127613	 0.019840785320700133	 -0.30379139724195003	 -0.014182712288438456	 0.0022342378478724377	 5.364830536949667e-12	 0.8119666116735771	 0.1857991504731857	 0.0	 9.043542807200788e-05	 0.03286603893887228	 0.03286603893887228	 125.0	 0.01	 
950.0	 200.0	 0.20136360241928966	 0.5059267090541701	 0.6238408345336903	 22.77174721088708	 2.906451092859231	 0.11820627685592662	 0.6913587275746382	 6.102069894525377	 -3.4006808293836674e-05	 3802.4621189863637	 -0.008238309779548366	 0.021797226783404757	 -0.04173875539282665	 0.010554656735845836	 1.2999064326450112e-13	 0.7948473914018219	 0.19459795186220222	 0.0	 0.00042220977216765983	 0.03179566559394393	 0.03179566559394393	 125.0	 0.01	 
1000.0	 200.0	 0.20165294306191722	 4.817574627016417	 1.8319179939326713	 11.001353980408291	 2.908714239437488	 1.0037364819557195	 2.6164237351190605	 6.338032749147699	 0.00011089086410568374	 3994.8069006533688	 0.18195441387843267	 -0.22030953429964187	 0.08704897827245618	 0.007878739883274246	 5.466942820804058e-11	 0.776114500264233	 0.2160067597978233	 0.0	 0.00031606120266702793	 0.031134380115985148	 0.031134380115985148	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs4c_4d_8b_Benchmarks_current_HardCut_h2toh3h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.17204360865580937	 0.8881524389404006	 4.660460158948014	 9.243469285839549	 8.87545516342143	 4.6425492812084626	 0.1548800616505411	 0.07430232522182663	 1.598992966196391e-05	 520.2522042992058	 0.010264021824067063	 0.0695562445191555	 0.02524093865670097	 0.10183632606630467	 0.0	 0.0	 0.8981636739336952	 0.9998590532974474	 0.00298463123431409	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.16868344416826572	 1.8308296534012565	 9.05447184501206	 14.130095317528895	 0.6919891506366631	 1.2338499288899076	 0.09684172978095683	 0.3718328105593041	 0.00013959754940409715	 2716.730479701113	 0.014395349767428966	 -0.030624600874645014	 -0.00012006404907938756	 0.003176611341279068	 0.0	 0.0	 0.9968233886587209	 0.9999728111583471	 8.953357674162849e-05	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.1646718211368374	 2.108841930680331	 0.5485567009742206	 18.726238014506276	 5.219992601016653	 2.384686566343457	 -0.7504722351222658	 1.222081356225061	 -5.508227059379301e-07	 2667.434399521479	 0.011893782339850681	 0.12969076132060864	 -0.09756432166913852	 0.000543456369877281	 0.0	 0.0	 0.9994565436301228	 0.9999721577780587	 1.4604078069826414e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.15861018993282006	 2.6932229726447052	 3.0000658785252132	 12.404434350856896	 0.4087319826127161	 1.8109896607393745	 -0.928006180374506	 1.49331193316997	 -0.00011550130280942786	 2282.218616192915	 -0.0814114268464943	 0.05513399078810195	 0.025607051849429664	 0.0018709027692403327	 0.0	 0.0	 0.9981290972307596	 0.9999637503447701	 4.66732940120423e-05	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.1280851914544824	 0.8443498990952523	 0.1552480823407726	 19.16312699482779	 1.5684150350504147	 1.2842194664983864	 -0.2760966461931081	 1.465470431871337	 9.592455455841833e-06	 2036.1734978377985	 0.02540442783509486	 -0.011124139244830411	 0.0053265626126922545	 0.0021561895617693396	 0.0	 0.0	 0.9978438104382306	 0.9999421151272938	 3.518102573099186e-05	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.14647117836547888	 1.7789024077067412	 0.30793132168946	 22.762688399861172	 4.939062045764656	 2.3035017010182557	 -0.388504410506188	 1.668272088520685	 1.053276963082071e-06	 1925.4240293775174	 0.02840211332841511	 -0.05206161639385372	 -0.25367354848696094	 0.0042425123431152935	 0.0	 0.0	 0.9957574876568847	 0.999931622315763	 9.036900174912675e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.13940313108453484	 1.6567647446691698	 0.8121840612049896	 8.340507675476962	 2.8965674378432116	 3.1873021627260596	 0.04137268397819081	 1.2467985799085848	 0.00010210802548725707	 1896.0975680044203	 0.062045902428525236	 0.01645866708270377	 -0.004899530077474283	 0.00017064707994584935	 0.0	 0.0	 0.9998293529200541	 0.9999299116195957	 3.294798387606025e-06	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.11441096659239011	 1.3521160042896687	 0.8822235125776594	 17.56617606131709	 3.4898975703919524	 5.337501589345997	 -0.18925302889775425	 1.89725092430391	 1.4378892975771111e-06	 1855.2932102603213	 0.01679651077310351	 -0.1004470999013437	 -0.04052534701590082	 0.000230067149504326	 0.0	 0.0	 0.9997699328504956	 0.9999046574204781	 2.9984315638025034e-06	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.10467265073827729	 3.2180782748291157	 0.3225442597215848	 18.955420510492733	 8.025318482567494	 2.7968597104701107	 -0.02800064689596832	 2.1361181045243915	 -1.345194106409124e-05	 1874.420248762194	 -0.018672423549306462	 -0.03667827200171867	 -0.04531236785914224	 0.0011474916948641827	 0.0	 0.0	 0.9988525083051359	 0.9998722105584982	 1.2526487806767261e-05	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.113885584031991	 1.3119146909577872	 2.2916621062685967	 15.785751946567679	 4.079258845951795	 1.6294606490161796	 0.32101164259771187	 1.8037201561102782	 4.433479483447838e-05	 1963.3880928748256	 0.12612724641447984	 -0.11086099208198963	 0.01649187700000828	 0.00038550333782442716	 0.0	 0.0	 0.9996144966621756	 0.9998828208162756	 4.978370880857854e-06	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07977282676406339	 2.2197571285897864	 3.901043060522902	 18.41396877259149	 5.715532539707645	 5.805340164185248	 -0.04572337813882925	 2.5937367178507538	 8.660981101686607e-06	 2015.293346897685	 0.005702948821069881	 0.10035052576157502	 0.08041113830898844	 0.0010135320272767656	 2.433571915356147e-11	 0.0	 0.9989864679483875	 0.9998435891888992	 6.436147731335556e-06	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.07960526795912451	 5.604414735270899	 0.6891510026970084	 16.16246710212175	 4.067379125296618	 4.951418233997264	 1.2184119848528672	 2.418977459764856	 1.2207618554719975e-05	 1634.2991919455208	 0.018625126395516486	 0.07796391536057588	 0.01871185882660595	 0.0004653826342535683	 5.585863588560586e-13	 0.0	 0.9995346173651878	 0.9964122919102775	 2.942904860809687e-06	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.09896417163406507	 2.2098413456372987	 1.1369742526214175	 18.246407331339572	 2.1251452919061973	 1.6709555910170288	 0.5273715055246134	 3.6771926428989463	 9.796429006142052e-06	 1030.640457672024	 -0.11493342607540105	 -0.14613346777932054	 0.0459831214391199	 0.00045428242585314954	 2.4278760525091698e-09	 0.0	 0.9995457151462708	 0.9993277251224573	 4.434693888977482e-06	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.0905451010096222	 8.309281727053815	 0.8375795802485083	 14.182032777035811	 2.038452412350281	 2.2640131165772557	 1.1604858165041256	 3.35752473139345	 3.184220663637388e-05	 2942.358356430132	 0.05589132477087719	 0.01687977830873384	 0.017846129038096983	 3.0452203689690412e-05	 1.11382170055751e-14	 0.9544787112838127	 0.04549083651248645	 0.9996678651168036	 2.489782869186499e-07	 0.007803851466953729	 0.007803851466953729	 125.0	 0.01	 
600.0	 270.0	 0.09043077133429588	 4.428527024347689	 1.8118535141534888	 12.615995395159157	 2.7411272384063126	 1.6172680361534373	 2.4609615241846634	 4.300318485855407	 0.0024494097744352378	 3088.720612052668	 0.01768939870003856	 0.002215276889140937	 0.14161416219871972	 0.00023558053105045412	 5.7803545807099734e-08	 0.9735417308190107	 0.026222630846392852	 0.9982271424559925	 1.921266884075382e-06	 0.00793967769470477	 0.00793967769470477	 125.0	 0.01	 
650.0	 270.0	 0.11071743130184813	 4.761388249675227	 2.772860735841881	 15.16571216520663	 0.5389755101925517	 0.22158321620946278	 3.211328437177434	 3.238106143813508	 -1.1198929545098632e-05	 3264.954203761427	 -0.013441635168855205	 0.11210378284246915	 -0.03249319162684433	 4.434248338430187e-07	 1.4864583934596281e-13	 0.9616916584261291	 0.0383078981488885	 0.8126491871624099	 5.413482175999496e-09	 0.011740660996763908	 0.011740660996763908	 125.0	 0.01	 
700.0	 270.0	 0.1309714461695571	 1.5225281654846465	 0.33819395637810007	 10.194881834807608	 0.8951503215635469	 1.1477658702720412	 1.4170513973403622	 4.313463317659674	 -3.6153447467823155e-05	 3366.122832346511	 -0.01922156809217475	 -0.05968387231284306	 0.06441080569846216	 0.0006556368608667537	 8.378399443954284e-12	 0.943321624859853	 0.05602273827090179	 0.9989261158139211	 1.1182321141067409e-05	 0.016088975434589224	 0.016088975434589224	 125.0	 0.01	 
750.0	 270.0	 0.16125988837664906	 0.833583052856634	 2.0320400295252066	 20.193364421354143	 1.4773275396520558	 2.87613113926919	 2.413543245099151	 5.3478567575619325	 -0.00014644059984121954	 3496.479053335242	 -0.05527871811322164	 -0.04674504614608121	 -0.006027219178731636	 7.855619644047139e-05	 3.9801776491292336e-11	 0.9088486790252251	 0.09107276473853262	 0.9993690143312415	 2.0251878592008584e-06	 0.02343022440002416	 0.02343022440002416	 125.0	 0.01	 
800.0	 270.0	 0.1817209181981084	 0.4958969212623173	 0.687388474824264	 9.58252167605923	 0.6152997419580313	 1.876628234076581	 3.7786475874131744	 5.350632224178151	 3.1709007896856337e-05	 3657.982270489403	 0.001038154025005437	 0.09608913217881919	 0.028735275093603425	 1.0691832877263066e-05	 1.6268277671824156e-12	 0.8738437557550549	 0.126145552410441	 0.9998519676360643	 3.4920161073368294e-07	 0.02854025596379776	 0.02854025596379776	 125.0	 0.01	 
850.0	 270.0	 0.20221209132593898	 1.36012739933079	 3.130518132634339	 16.47554869501143	 0.42229808395546914	 0.029721773895719353	 4.138830662053431	 8.28318734809732	 -8.171607353968425e-05	 3686.8064478923657	 -0.014920947917272626	 -0.23387097312672078	 0.07452554258594235	 0.0011541710901283046	 2.9976037219890213e-11	 0.829884540259768	 0.16896128862012766	 0.9999752861226854	 4.655399435846062e-05	 0.03347375491889343	 0.03347375491889343	 125.0	 0.01	 
900.0	 270.0	 0.20218844372386738	 3.8458532428189147	 0.4888169323447041	 22.126635659609207	 1.7956408618106574	 2.4315288811361677	 3.5239562363752643	 8.568506571857533	 3.2198711770883354e-05	 3810.5890707126478	 0.004723240665635504	 0.046504278581255075	 0.03535382447005741	 9.581310360775874e-06	 4.276123463750357e-13	 0.815007393831478	 0.1849830248577336	 0.9999700272812617	 3.8637718272128317e-07	 0.03286609543667071	 0.03286609543667071	 125.0	 0.01	 
950.0	 270.0	 0.20180014103818095	 1.87274776743972	 0.3963029297895541	 14.669334140352646	 0.5931984258731218	 0.38813009943482707	 1.8571573980390463	 6.61070667325876	 -1.3449126919867429e-05	 3956.867448826798	 0.0023089471197059197	 -0.03894147926426639	 -0.006634639297735073	 0.0059008687703622775	 4.993792146223764e-13	 0.7926719859816237	 0.20142714524751462	 0.9994344414334996	 0.00023705851687988013	 0.0318444033720642	 0.0318444033720642	 125.0	 0.01	 
1000.0	 270.0	 0.20176266684425737	 4.590694514506705	 0.09087464447396693	 9.921201536471559	 0.9442745665162936	 0.507433913469704	 6.253571997127761	 9.587871056962038	 0.0001376675996161201	 4160.837459737691	 0.015887102677895254	 0.07346561392585967	 0.08256124006050375	 0.00019152873727244316	 1.7465591153448656e-11	 0.7797559615241675	 0.22005250972109458	 0.9999890553114761	 7.691560060987109e-06	 0.03131404663543826	 0.03131404663543826	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs5_8c_3a_Benchmarks_HL-LHC_h2toh1h1_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.060976361571937296	 8.409637944438112	 0.0037467786295521024	 23.517972740531867	 0.021577407822112288	 0.011960247578019337	 2.8311935641769312	 4.894574781139291	 0.012638508345948457	 1.0688427491818902	 -6.593587238841453	 1.3203283964592982	 0.25069897067005836	 0.7855404808249351	 0.0	 0.0	 0.2144595191750649	 0.0	 0.002917113078151341	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.0608349423852176	 5.97381975890986	 0.04617467745521565	 24.64901975265456	 0.03984174968545077	 0.011291975173475258	 2.0594185275721997	 5.785353922508471	 0.0597077337874831	 -2.508951627516731	 3.108223870712144	 -11.112245600008215	 -0.18007737622559616	 0.8308858796202678	 0.007101893020002268	 0.0	 0.16201222735972984	 0.0	 0.0030712258590995475	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.06111232939626735	 4.862395528897262	 0.012632567513776064	 24.050442222986575	 1.7265413602726163	 0.01690376920544767	 4.764247390003737	 3.1167579995239647	 0.06141304249603981	 -0.25969084108851725	 2.5043454394667575	 -0.7755597029433169	 -0.06647576343280605	 0.83365421175395	 0.008703973917369982	 0.008673928433195852	 0.1489678858954841	 0.0	 0.0031095883563579357	 3.2354358053322765e-05	 3.2354358053322765e-05	 125.0	 0.01	 
270.0	 130.0	 0.0611847784507312	 7.519692558400952	 0.044335731862614795	 23.5719860933141	 0.022429353815233383	 0.007792131689241063	 4.317712195260753	 3.8807313050499146	 0.004246187129155306	 6.180534526804497	 -1.3080406330076666	 4.841145862116096	 0.07675651286042691	 0.863576216431928	 5.2711738186970274e-05	 2.637620339115939e-07	 0.13637080806785118	 0.0	 0.00322883201441084	 9.861819756901602e-10	 9.861819756901602e-10	 125.0	 0.01	 
280.0	 130.0	 0.06151602432499756	 0.03852449127928702	 0.017646744021439852	 21.76413838908997	 4.551717547927799	 0.01389131558177955	 4.15427662718933	 3.994707731929565	 0.00477128693170168	 -1.3215705782410232	 1.0207883204157933	 0.8521372077324065	 0.13018147836071892	 0.8569795288593917	 4.982812173482033e-05	 0.00042627518156680076	 0.14254436783730665	 0.0	 0.00323891146298577	 1.6110858258197477e-06	 1.6110858258197477e-06	 125.0	 0.01	 
290.0	 130.0	 0.06169951455973398	 0.0009496060562445497	 0.013997121862140305	 24.540640727506826	 0.4422128353083962	 0.016914311622739913	 3.9540338374733	 4.43982696077339	 0.011949867437569192	 -0.6931135790437306	 -0.11531644748864449	 1.353247321805038	 3.1175747014853434	 0.8553831390600747	 0.0003381659384614755	 0.0006469559932374217	 0.1436317390082264	 0.0	 0.003252168316832805	 2.4597279131592446e-06	 2.4597279131592446e-06	 125.0	 0.01	 
300.0	 130.0	 0.06186314300880569	 0.2907705931420926	 0.004025757085863656	 24.389998440957438	 0.0020026809774420827	 0.010722442616131839	 4.248205747386006	 4.401716362686942	 0.03575207693915503	 -0.7691188433059661	 -10.197489447611462	 12.331013520065087	 -1.0847428007919495	 0.8488529932567974	 0.003729904476932419	 0.000393237654403958	 0.14702386461186623	 0.0	 0.0032444594720028573	 1.5030207146753097e-06	 1.5030207146753097e-06	 125.0	 0.01	 
325.0	 130.0	 0.06374954059721946	 0.3454202820259243	 0.01988527181729869	 24.60012138134666	 0.05960745009159463	 0.07143316904320081	 4.728779425387761	 4.942532993599712	 0.020128411164735318	 15.413769638766881	 -5.200409790283532	 74.0219708183684	 -5.791622140784857	 0.8475674917254998	 0.0009485926330999503	 0.0014065960502544586	 0.15007731959114584	 0.0	 0.003439853964236478	 5.708672225850544e-06	 5.708672225850544e-06	 125.0	 0.01	 
350.0	 130.0	 0.06688578917703604	 1.8956086541763877	 0.011209133912425192	 20.246295572957614	 8.174061256923126	 0.013347663939132847	 5.931771117692335	 4.760544077916224	 0.007959512791575024	 3.1424433547067734	 0.2668612950267214	 -7.280721663829569	 0.4299660213138427	 0.83680351187821	 8.369940284548736e-05	 0.0014692694834013574	 0.16164351923554313	 0.0	 0.003738035943945212	 6.56328763244415e-06	 6.56328763244415e-06	 125.0	 0.01	 
375.0	 130.0	 0.07050548596633999	 0.11934062431761427	 0.26975181792317404	 23.645988796347176	 0.6044263112392455	 0.009577392164204668	 5.85324651042104	 5.398016895976605	 -0.0005767360807226559	 1.043678223264554	 -1.2642334425988049	 0.032942119825807414	 0.9051394550734445	 0.7963556773595688	 3.7638134560488185e-08	 0.00038108195659328594	 0.20326320304570342	 0.0	 0.003952147571924062	 1.891230479385656e-06	 1.891230479385656e-06	 125.0	 0.01	 
400.0	 130.0	 0.07399845469023446	 0.5467303981335949	 0.6361937183210455	 23.799741046612773	 0.5370992093997103	 0.12444925748967138	 6.45491978925853	 5.779895596524073	 -0.0004552243812632829	 8.688975151485876	 -1.1308737836316591	 -5.167957366706271	 -0.04961450267442922	 0.7704260632782548	 1.1201595840991545e-09	 4.06264721298545e-05	 0.22953330912945574	 0.0	 0.004210982373122889	 2.2205551729783262e-07	 2.2205551729783262e-07	 125.0	 0.01	 
450.0	 130.0	 0.08233910777221555	 1.6528622653722804	 0.10063005429581202	 22.622825490221928	 2.255957592069482	 0.3124324682994016	 7.77162069819556	 6.35198641872222	 0.003683376458797603	 5.961164440051405	 6.326920788357424	 -6.4509500920987	 -0.6473886034489814	 0.7173250263969342	 2.90190984383888e-07	 0.0012494239477686033	 0.2814252594643129	 0.0	 0.004852288428312854	 8.451629513424808e-06	 8.451629513424808e-06	 125.0	 0.01	 
500.0	 130.0	 0.09161296512576086	 0.3631345739227215	 0.0144954145802622	 20.78262736483784	 5.782030098548058	 0.052614232752292475	 9.151095989432008	 6.924248861929806	 0.002195982152192563	 -2.0881354049792815	 2.6241705435005973	 2.263940648877148	 -0.38507716303589556	 0.6665612169277212	 2.262930556040212e-07	 0.007489772928415878	 0.3259487838508073	 0.0	 0.005578771563473909	 6.268551360145221e-05	 6.268551360145221e-05	 125.0	 0.01	 
550.0	 130.0	 0.10188349357072805	 0.41496773557356903	 0.07100820720240639	 22.53913328546092	 0.20593951980482353	 0.3510677929860456	 7.244384010279547	 10.620430750814542	 8.055529035665082e-05	 11.023962784208775	 0.20223476371922186	 120.08105702757884	 -0.8095313164934406	 0.6193868440949467	 2.810842696086142e-09	 0.0031514397025513103	 0.37746171339165924	 0.0	 0.006407172529765854	 3.259968803648822e-05	 3.259968803648822e-05	 125.0	 0.01	 
600.0	 130.0	 0.11326851352781471	 0.1645169547992363	 0.29681315764374194	 18.177718060684654	 5.549831443637532	 0.07480626442660694	 9.468954800783163	 9.780281078838286	 0.011609511520231453	 -3.130813870233092	 -8.418203784249103	 -9.690440870459353	 -1.040429992574171	 0.5529738995325126	 3.976685335260899e-05	 8.786995129697881e-05	 0.44689846366283786	 0.0	 0.007064231823933428	 1.12253707967839e-06	 1.12253707967839e-06	 125.0	 0.01	 
700.0	 130.0	 0.13461514811609995	 2.273916078122696	 0.33915118636057223	 22.095877616051713	 6.993418065633007	 0.2257116180411365	 -0.43439377470112694	 -4.349995834930625	 0.03720576407504056	 2.9742498068349965	 -39.03192381452868	 2.033038141188513	 -0.21508807499271154	 0.4269649581676739	 0.000297274269508579	 0.00899747972726324	 0.5637402878355543	 0.0	 0.0076905109624177586	 0.0001620629870273236	 0.0001620629870273236	 125.0	 0.01	 
800.0	 130.0	 0.16040345516400298	 5.7344691431519745	 0.05563011123424629	 24.679712539829463	 0.32173346920364293	 0.03043449010790351	 -0.2189861551434988	 -5.2256460736924435	 0.00035353963440895944	 1.4422610408160292	 0.4322974391661958	 -9.453055272650785	 -25.12491788470627	 0.402013290742609	 1.7329442960587522e-06	 0.009113048383775994	 0.5888719279293189	 0.0	 0.010255101340691235	 0.00023246802245172654	 0.00023246802245172654	 125.0	 0.01	 
900.0	 130.0	 0.1798089472063487	 1.4165209026082957	 0.36171985276197244	 18.348537504933955	 11.038076847974992	 0.09038675554809947	 -3.015673352114404	 -2.611282613443323	 0.015905337584449522	 3.5279316451343417	 1.3993909670504143	 -2.765221297385849	 0.6333752383077762	 0.3742140569293492	 2.900610703428546e-06	 7.827575079691175e-05	 0.6257047667091504	 0.0	 0.011968981901189415	 2.5035966106616105e-06	 2.5035966106616105e-06	 125.0	 0.01	 
1000.0	 130.0	 0.1853997297354431	 0.03699684615963238	 0.062073306973785686	 18.993860165811782	 12.19697804061389	 0.15535488505041126	 -2.006089128508998	 -4.19512581834706	 0.11599559390185257	 3.5377768524545203	 0.2925221926644384	 -0.8677164317555469	 -1.4050836888887464	 0.35980842964020326	 0.00012417936833281374	 0.0007710975460518785	 0.6392962934454121	 0.0	 0.012226659096513525	 2.6202684676293154e-05	 2.6202684676293154e-05	 125.0	 0.01	 
1100.0	 130.0	 0.18535578429434268	 2.594980216800498	 0.13107679961390684	 22.801977493283562	 5.052068896724417	 0.035356948134835	 -1.9378628032321779	 -4.64173078742883	 0.10536828430445032	 -2.6373414914317324	 -0.5058453559608865	 1.8319917719536518	 -0.08525990720580229	 0.34589354573499015	 7.30628229094725e-05	 0.000998566565961176	 0.6530348248761392	 0.0	 0.01174830966361902	 3.3916415559938564e-05	 3.3916415559938564e-05	 125.0	 0.01	 
1200.0	 130.0	 0.18437623770096495	 7.368467172548083	 0.08444772919070771	 22.795276449871224	 0.18031488102230592	 0.020378273541956416	 -0.5690608220000039	 -6.438324379365345	 0.09729108543864427	 -11.648172954141318	 0.2299409041499115	 -0.23396453540555912	 0.48325452715960615	 0.33477348060074763	 4.466191579577923e-05	 0.0035610544349559937	 0.6616208030485006	 0.0	 0.011252114284580072	 0.00011969105618471162	 0.00011969105618471162	 125.0	 0.01	 
1500.0	 130.0	 0.18522988138960617	 0.14130046711748012	 0.04788423750806449	 20.291522683425082	 10.231299968106313	 0.09054342985548999	 -1.5301867989804874	 -5.496208109769352	 0.1760929563888939	 0.015689662598095774	 -0.7145947155071646	 -10.043356955302954	 3.4253599369421015	 0.30148200667184455	 6.409784916118205e-05	 0.0006049367127322793	 0.6978489587662619	 0.0	 0.010226120469290742	 2.0519153925595588e-05	 2.0519153925595588e-05	 125.0	 0.01	 
2000.0	 130.0	 0.18512830711582615	 0.04132762951824159	 0.007582839593628235	 18.18599217310333	 11.867862867399964	 0.044954819948591206	 -3.140635922143321	 -5.557350888800778	 0.024356734359617258	 0.11856168903516466	 -4.220480246823446	 -0.6040071571283233	 0.8737879619938009	 0.28294419989210967	 5.682754095803292e-07	 7.766698822070497e-05	 0.71697756484426	 0.0	 0.009586924866469636	 2.631570397840994e-06	 2.631570397840994e-06	 125.0	 0.01	 
2500.0	 130.0	 0.1549061875102207	 0.05291035826431229	 0.025033945112797086	 25.074009884417983	 0.005882886216172565	 0.011424800251122722	 -1.1550971904697525	 -6.8070417946752775	 0.18609462005666236	 0.33253914154479985	 -5.086644308105989	 1.9937021730858886	 1.086984420558352	 0.26845416021590984	 1.5609331766410225e-05	 0.00018115207029294731	 0.7313490783820308	 0.0	 0.006390445279010345	 4.3122535015119806e-06	 4.3122535015119806e-06	 125.0	 0.01	 
3000.0	 130.0	 0.12902586102132305	 0.6697558171393615	 0.031665117458378425	 20.37935593000726	 3.9236497847219285	 0.32003269087539643	 -1.9639861931019151	 -5.35199438545648	 0.15926844158538284	 -25.234424071791256	 0.18011524343603688	 2.073119559742694	 -1.4353881986057067	 0.2616555203076097	 7.932520296134835e-06	 5.681966999958322e-05	 0.7382797275020947	 0.0	 0.004331836908646171	 9.406778169706816e-07	 9.406778169706816e-07	 125.0	 0.01	 
3500.0	 130.0	 0.11049179268139311	 1.8199486440027914	 0.0027561750596836548	 23.207267735536565	 0.17388986758829453	 0.32708322593267875	 -0.6352680957154228	 -5.4467709893655165	 0.22825642970226825	 -2.213094965022944	 -2.6286175531119396	 1.762994254728111	 -4.577438258099058	 0.256523222538829	 1.2564888874709902e-05	 3.6960387712434916e-05	 0.7434272521845838	 0.0	 0.0031190235569025886	 4.493952586685906e-07	 4.493952586685906e-07	 125.0	 0.01	 
4000.0	 130.0	 0.09659007850505084	 0.20964153795584348	 0.1424016260484023	 24.110696378431808	 1.4474246327235722	 0.2102362649122144	 -1.0167282241689972	 -5.701683053169968	 0.0761122546374681	 4.660744500445085	 -3.5600101404646862	 -0.4070525684214353	 0.558093585718877	 0.2560233895915714	 1.1141885852947595e-06	 1.7115963256762922e-05	 0.7439583802565864	 0.0	 0.0023811878434149966	 1.5918984472613737e-07	 1.5918984472613737e-07	 125.0	 0.01	 
4500.0	 130.0	 0.08585089236524543	 0.010647288007497525	 0.9456069921977076	 24.43425673784002	 3.264359743223695	 0.09087240878204564	 -1.5325610595273287	 -5.34599234222878	 0.09951639309350838	 -1.8267537493928725	 0.010409536847132094	 2.9574760425867	 0.8402273348342022	 0.25504216411345454	 1.4426763159331719e-06	 8.856867394915298e-06	 0.7449475363428346	 0.0	 0.0018751429391628892	 6.511822237867099e-08	 6.511822237867099e-08	 125.0	 0.01	 
5000.0	 130.0	 0.07745992866780678	 1.2919574955680955	 0.16800330988774612	 24.781067511817415	 0.39798771620898765	 0.19061675132365585	 -0.6263564829150283	 -3.901416740526949	 0.007073856335204838	 39.15808360588527	 -1.8611939296233038	 11.515036642800368	 4.840898678703911	 0.2520359121448529	 6.139024048331724e-09	 1.583780384171221e-07	 0.7479639233380847	 0.0	 0.0015092036394609954	 9.483756102679491e-10	 9.483756102679491e-10	 125.0	 0.01	 
6000.0	 130.0	 0.06459106311034392	 0.3494186993389163	 0.04903731853684969	 24.04846918439223	 0.05955807677347764	 0.04724635696345598	 -0.9631514761387595	 -3.322431220556876	 0.04769491194029227	 -22.934014208091877	 9.138996469549737	 -0.45009245968386713	 0.21614736950080474	 0.25138725621311797	 1.62932827358816e-07	 3.387202119866121e-06	 0.7486091936519347	 0.0	 0.001047331292173632	 1.4111784449587112e-08	 1.4111784449587112e-08	 125.0	 0.01	 
7000.0	 130.0	 0.05542942965930592	 7.710889030236989	 0.016619947173997247	 24.89257489817889	 0.08912443599797994	 0.41335465410280475	 0.187214094671855	 -4.819509896145503	 0.05012730313973708	 6.096438462171606	 -0.3975601215516275	 0.765313289041142	 2.159912830559947	 0.2512709282473516	 1.5331948984089008e-07	 1.8441028482450835e-06	 0.7487270743303103	 0.0	 0.0007712199223992844	 5.6600612949535e-09	 5.6600612949535e-09	 125.0	 0.01	 
8000.0	 130.0	 0.0484239898370232	 0.27763548179069836	 0.01631119713193572	 24.317061183799403	 0.04882098417850827	 0.02518523140069463	 -0.8253517173124681	 -2.8117624751543997	 0.0412623878861734	 2.1613915882071755	 1.3892126849358977	 0.22901649365400184	 -0.058440757851275456	 0.2507081132227839	 7.894137179874023e-08	 1.6894372834350998e-07	 0.7492916388921159	 0.0	 0.0005874217799618481	 3.958436938526515e-10	 3.958436938526515e-10	 125.0	 0.01	 
9000.0	 130.0	 0.04302370455340161	 0.7643750549352958	 0.20647382239196538	 24.92628484244553	 0.011284503206687535	 1.2942676197520477	 -0.4927765326219018	 -3.79082060418247	 0.0914736041379357	 -0.8546042524781621	 1.8803248933325822	 1.8410452368307768	 -3.658655365452656	 0.25081389941834764	 3.120714732296384e-07	 4.258184807810559e-07	 0.7491853626916982	 0.0	 0.0004639799603590761	 7.877204664140855e-10	 7.877204664140855e-10	 125.0	 0.01	 
10000.0	 130.0	 0.03874335740072533	 0.015194051572004154	 0.032338183096885874	 24.900260151907293	 0.06987542252929015	 0.019608838837608118	 -0.7139173277210881	 -2.931762757635595	 0.04860204197707094	 -58.478471118829155	 -0.6156183189697251	 -7.574193264404953	 -2.7357627887224645	 0.2505809332429388	 7.267123758254309e-08	 2.5319524708803995e-06	 0.7494164621333527	 0.0	 0.000375945783529002	 3.798680303423077e-09	 3.798680303423077e-09	 125.0	 0.01	 
11000.0	 130.0	 0.035215478011757326	 0.5194703322435057	 0.2795745433606196	 24.805002609507948	 0.7104817653690338	 0.09859635479415839	 0.3753375313941528	 -4.25231405309479	 0.22602021622126212	 21.467131177093137	 1.9410126677180775	 17.58417732682929	 -0.8742030929852301	 0.2505811403843685	 1.2788557283916798e-06	 6.773482543320255e-08	 0.7494175130250776	 0.0	 0.0003106247256045333	 8.396526383344693e-11	 8.396526383344693e-11	 125.0	 0.01	 
12000.0	 130.0	 0.032319987139365555	 0.8594668474586675	 0.0708673013504881	 5.239639287374232	 0.0855798336299173	 0.07741224570856611	 -0.8088861974789722	 -1.0246184342851878	 0.2759979110710183	 3.534152899120483	 -0.2962899086918427	 -7.800855942098719	 0.18260065374337373	 0.2502206737621596	 1.605822454951643e-06	 8.460042473053518e-09	 0.7497777119553429	 0.0	 0.00026128490710755517	 8.834127805917716e-12	 8.834127805917716e-12	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs5_8c_3a_Benchmarks_HL-LHC_h2toh1h1_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.06122553501565562	 6.05263606879738	 0.045867013519819776	 24.041163865968773	 0.4652451540307706	 0.010373104018217904	 3.342713326734205	 4.32677040312173	 0.1951750425357551	 1.110957302477518	 -0.8728025015362072	 0.341790036184842	 0.19025332412912918	 0.7823912116332484	 0.0	 0.0	 0.21760878836675152	 0.0	 0.002929182378958978	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.060841132502056056	 7.707635297632257	 0.03996805015670051	 24.080322390670922	 0.4299440721446826	 0.6205695750067155	 2.529291011862361	 5.41011783806345	 -0.0001110998521355688	 -0.9005303292207734	 0.5593263817294285	 5.3785856883991725	 -2.3444004299910732	 0.8410544060748486	 0.0	 0.0	 0.1589455939251514	 0.0	 0.0031094439684344792	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.0613358903901948	 0.00842322592290176	 0.011417332204247866	 23.07173276720235	 6.16753913968015	 0.07031433842191613	 2.8476791788614686	 5.172696484064653	 -0.0005081139444251661	 -4.136482852051698	 1.4684701027242422	 104.6797657856095	 -6.93188668520123	 0.854720045819891	 0.0	 0.0	 0.14527995418010892	 0.0	 0.0032115046197529864	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.061268064020203315	 7.519720125591049	 0.04433423992003983	 23.57311606121678	 0.022430616443133003	 0.007792312815305439	 4.317826141676931	 3.880674646321114	 0.004246430276867723	 6.1805914850077	 -1.3080177607883623	 4.841286069381621	 0.07675934686395483	 0.8636202122576222	 0.0	 0.0	 0.13637978774237788	 0.0	 0.003237782193819683	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.06139572198380231	 8.170132709776857	 0.03732541553700524	 23.235307839141864	 0.5007093862001966	 3.3801179765099008	 4.334560726207199	 4.171265917657792	 0.12890124264039352	 -8.82101761827034	 4.660307678452179	 -3.969561588209687	 26.070274119245415	 0.8702059043826572	 0.0	 0.0	 0.1297940956173429	 0.0	 0.003276064903600137	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.06164952663698903	 7.574103244379775	 0.6523671893605975	 22.672356340404214	 0.7495477592781277	 0.31168761071947576	 4.649611987144572	 4.1123235007650685	 0.001004572040657835	 0.16112722689254552	 -0.16260822353950835	 1.1960567133153122	 11.617483690821716	 0.8692992713493668	 0.0	 0.0	 0.13070072865063329	 0.0	 0.0032997309935044517	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.06180876554365428	 0.3671290088098056	 0.05424809531024192	 23.623562840680293	 0.0278506710877213	 0.059670357885412764	 6.961687834192041	 1.8734571744782946	 0.19080178628175445	 29.18049588985439	 -4.633475837503417	 117.35301252879191	 11.52093048064351	 0.8600053045249493	 0.0	 0.0	 0.1399946954750507	 0.0	 0.0032813167148938436	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.06364798672970645	 7.6906873497582	 0.019191940075071398	 22.63546064394043	 0.0692965153610365	 0.011964762000518332	 4.992527487135063	 4.8790645110207596	 0.0004488365390939948	 3.16691688069203	 -0.5193950361489348	 -2.179256622444466	 6.68440629812954	 0.8557276169746884	 0.0	 0.0	 0.14427238302531153	 0.0	 0.0034619306113862574	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.06695011155773864	 1.914051515184921	 0.014810673685531298	 21.652293178623548	 6.028481666456909	 0.02060945074916031	 5.31945852552367	 5.316853439443907	 0.011209889216602367	 2.4228668166333542	 0.30053990744695774	 -4.964820615085759	 0.400276170975499	 0.8361554673936086	 8.974907138707912e-05	 0.0	 0.16375478353500442	 0.0	 0.003742317797193211	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.06995238900819034	 9.368346227632616	 0.6868748705224997	 17.621347711745607	 2.9303062690224024	 0.16063641999747785	 4.674364831810275	 7.029280169114995	 -0.002097027109613503	 3.573471513803252	 -6.409844495147586	 117.92390678169365	 0.7854422744688898	 0.8139893609347992	 1.0571857448898234e-07	 0.0	 0.1860105333466263	 0.0	 0.003976631351048823	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.07367213855293529	 1.3750116815044673	 0.18837700134496577	 22.234559996717394	 3.7444728335415745	 0.08743313720356932	 7.41397417952355	 4.885430910661696	 0.002499709867896173	 -0.8438363145622594	 1.428195360655117	 7.7912939024524945	 1.6238279228476709	 0.7730135768061993	 1.7187476334874612e-06	 0.0	 0.22698470444616722	 0.0	 0.004188010961387616	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.0818673785653854	 5.868944964739188	 0.018961367491132763	 22.772908407379514	 0.16098306151441938	 0.06509206434120268	 6.987193468856736	 7.358530852853766	 -0.0008190651276234809	 -2.5087498585019268	 -1.786719195374107	 33.09449317712296	 0.3615030879776927	 0.7269254641215204	 3.1148613453426823e-10	 0.0003102408146369321	 0.2727642947523564	 0.0	 0.0048611741689306345	 2.0746757524633037e-06	 2.0746757524633037e-06	 125.0	 0.01	 
500.0	 200.0	 0.09154505789890562	 0.1258315062595828	 0.05732362077143154	 23.300219005011055	 0.03291886068731943	 0.2717628229564963	 7.836574429922359	 8.117016110870622	 0.007733977599302192	 0.6871313923248221	 -0.8619181296491617	 1.6462462709843624	 36.75055241037785	 0.6668207092253974	 7.537480124638149e-07	 7.771194260845922e-05	 0.3331008250839816	 0.0	 0.005572695921663325	 6.494474746319124e-07	 6.494474746319124e-07	 125.0	 0.01	 
550.0	 200.0	 0.10197937700116712	 0.41495309803921127	 0.0710092831979432	 22.539188942462008	 0.20594661619442495	 0.35107011727893334	 7.244632371790371	 10.620509229909255	 8.055965956405776e-05	 11.023760257765844	 0.20222354270484583	 120.07559535434484	 -0.8095504699303094	 0.6198139895238861	 2.5345805297875633e-09	 0.002460408885451853	 0.37772559905608144	 0.0	 0.006423622886134411	 2.549916441540387e-05	 2.549916441540387e-05	 125.0	 0.01	 
600.0	 200.0	 0.1128398417193182	 0.1891116133630036	 0.20685792312665735	 17.583777155798106	 7.927878206531327	 0.0955598654247879	 10.193714570605358	 9.132687318114245	 0.016983485631277655	 -3.076905284811001	 -9.601946283737929	 -12.271084224791469	 -1.5136546268880198	 0.5556360294343786	 6.760940045777448e-05	 0.0007346785194619084	 0.44356168264570184	 0.0	 0.0070448424801379085	 9.314900706526869e-06	 9.314900706526869e-06	 125.0	 0.01	 
700.0	 200.0	 0.13461284337308654	 2.511397131549643	 0.26905998560729444	 16.66333997842077	 13.377060855320824	 0.17814726937554737	 -0.46093780985221444	 -4.565710197847177	 0.04169593220344419	 2.8478792434690257	 -18.535587253234972	 1.3182932963710132	 -0.8840552278223691	 0.43587303106658215	 0.00019081769820040396	 0.008609100899744324	 0.5553270503354731	 0.0	 0.007850696345559221	 0.00015506221343125263	 0.00015506221343125263	 125.0	 0.01	 
800.0	 200.0	 0.1603608365034066	 0.4372247015659453	 0.0469430710329267	 24.34999491016929	 3.5348773773161732	 0.003426251157057486	 -0.8831347381144588	 -4.252910513360414	 0.02466369552788993	 2.825118442855723	 -0.04030787485514794	 0.5962477834706708	 2.605935037505668	 0.39504152930381864	 1.5356796990403368e-05	 0.003897739958313784	 0.6010453739408772	 0.0	 0.010071947875685864	 9.937647255036318e-05	 9.937647255036318e-05	 125.0	 0.01	 
900.0	 200.0	 0.17981012703116436	 1.4165051161550277	 0.3617206537733386	 18.348726130864005	 11.038022510840184	 0.0903855466245358	 -3.0156733034412047	 -2.611273719079846	 0.015905334726781475	 3.527963335421437	 1.399388233349797	 -2.7652384137598816	 0.6333752085373513	 0.37421552995740276	 2.810667050499694e-06	 7.32456682330669e-05	 0.6257084137073138	 0.0	 0.011969184389739701	 2.3427432552867913e-06	 2.3427432552867913e-06	 125.0	 0.01	 
1000.0	 200.0	 0.1854000337663414	 0.03699629651010313	 0.06207264065392931	 18.993940343081317	 12.197075558415724	 0.1553534555791813	 -2.0060832280940097	 -4.195118715210187	 0.11599598685334303	 3.5377634530341253	 0.29251897849244496	 -0.8677111495799008	 -1.4050919583926	 0.3598233254444994	 0.00012111829486045796	 0.0007319243172086861	 0.6393236319434314	 0.0	 0.012227204912555485	 2.4871618858887055e-05	 2.4871618858887055e-05	 125.0	 0.01	 
1100.0	 200.0	 0.18535513500196063	 2.594950349144226	 0.13107740569610604	 22.801711346235596	 5.052057948770773	 0.035356942725052146	 -1.9378431380855898	 -4.641691032023976	 0.10536744151802335	 -2.6373422403002333	 -0.5058542385321166	 1.8320182320975387	 -0.0852587782685332	 0.345907468116455	 7.159210231689187e-05	 0.0009573608691949004	 0.6530635789120333	 0.0	 0.01174870117283813	 3.25166346595117e-05	 3.25166346595117e-05	 125.0	 0.01	 
1200.0	 200.0	 0.18438549458720843	 7.3684227809307625	 0.08444762716985192	 22.795190365820087	 0.18031503442060454	 0.02037859761500468	 -0.5690501675435491	 -6.43831140809826	 0.09728971809846804	 -11.64812740307942	 0.22993880822243742	 -0.23396463683925697	 0.48325384881258565	 0.334812534471588	 4.3911233743212327e-05	 0.003439496040451677	 0.6617040582542172	 0.0	 0.01125454411279351	 0.00011561681815209017	 0.00011561681815209017	 125.0	 0.01	 
1500.0	 200.0	 0.1852241363258855	 0.10394906572921368	 0.03717736857384996	 14.740153016303573	 13.652764471054413	 0.1990726050679978	 -1.1692471189530227	 -6.299314112168529	 0.14352406075635185	 0.009473981881704646	 -1.123809773029633	 -8.312064859026105	 4.969599884563224	 0.3054556706435113	 4.175023752905531e-05	 0.001003395021465483	 0.6934991840974941	 0.0	 0.010360269856686718	 3.403257557254714e-05	 3.403257557254714e-05	 125.0	 0.01	 
2000.0	 200.0	 0.18520702527597857	 1.8407769202902977	 0.4950192293329036	 24.981631992979334	 0.42241506477206603	 0.0410753713010996	 -1.582578805341491	 -7.19488457633218	 0.29788355338749356	 0.5715136844270021	 0.10562379232482519	 8.5367678391955	 -3.325455142389683	 0.28320891516243535	 6.102847557455636e-05	 0.00042733195491008154	 0.71630272440708	 0.0	 0.00960396285511174	 1.4491352503521297e-05	 1.4491352503521297e-05	 125.0	 0.01	 
2500.0	 200.0	 0.1548819244715012	 0.8786381114043208	 0.08439503303902572	 20.287932500339185	 0.6082681598803906	 0.05826750224592789	 -2.4644409526007416	 -5.518861166923815	 0.2633822968034938	 -2.773863776493797	 1.2813367236639304	 2.593077012481814	 5.393205965177152	 0.2685644595275915	 2.911819763046946e-05	 5.696940237423713e-05	 0.7313494528724038	 0.0	 0.006391084405505406	 1.3557127393006498e-06	 1.3557127393006498e-06	 125.0	 0.01	 
3000.0	 200.0	 0.128990215894534	 0.3278634120068166	 0.027618772344600775	 24.096532429600142	 0.6325141498027119	 0.28894647967674375	 -1.7277879339626134	 -5.8807557458519915	 0.2196965089904438	 -9.583388581295534	 -0.0948243693729318	 -0.2744202600511474	 -0.3716352161888031	 0.26236110607281526	 1.5029037972674541e-05	 5.7393694480477524e-05	 0.7375664711947316	 0.0	 0.0043411319752085994	 9.496590634718722e-07	 9.496590634718722e-07	 125.0	 0.01	 
3500.0	 200.0	 0.11049194436270449	 2.312667028926544	 0.002941668456463315	 24.56926166868647	 0.6238433761657133	 0.11394029970664762	 -1.4727608663238558	 -4.595325743237807	 0.30964846945708524	 -4.55504966457513	 -2.4038654079329436	 1.293562334418729	 -3.6683700405261197	 0.2565019751036251	 2.2889623767146537e-05	 1.7131788799638626e-05	 0.7434580034838082	 0.0	 0.003118773740752333	 2.083031642108894e-07	 2.083031642108894e-07	 125.0	 0.01	 
4000.0	 200.0	 0.09658758746353135	 0.3478846153518808	 0.019099169245328198	 14.381165914779931	 10.185413977290661	 0.000622267134227998	 -0.8105251987039257	 -6.070473303368441	 0.13690480645875747	 6.801772737929552	 -7.198772556021228	 2.686744799477207	 15.487187429348152	 0.2562468461868907	 3.4833349216836853e-06	 2.12374228419393e-05	 0.7437284330553456	 0.0	 0.002383143594448657	 1.975120043875665e-07	 1.975120043875665e-07	 125.0	 0.01	 
4500.0	 200.0	 0.08578706352957041	 0.03682964733194596	 0.04246889435911067	 21.27089629668597	 0.06174996387607753	 0.0039504455277981215	 -0.9468146796410791	 -5.733665428554649	 0.07679527143616355	 5.167425283135115	 0.5846975210261007	 -3.3837064061443716	 0.29942076587958133	 0.2548266546346784	 8.545549284344812e-07	 1.0523883345137047e-05	 0.7451619669270481	 0.0	 0.0018707803980169133	 7.725987181883995e-08	 7.725987181883995e-08	 125.0	 0.01	 
5000.0	 200.0	 0.07729199388637782	 3.942113655592406	 0.5488645417823358	 23.762627192405475	 0.6500774847318166	 0.15641735905824636	 -2.5221759068496024	 -2.62905712802132	 0.00397709989699387	 6.6523600356927854	 -2.321065387018879	 7.955048058687958	 7.603058097137934	 0.25261357714250315	 1.7965952694700686e-09	 1.314370650881948e-08	 0.7473864079171951	 0.0	 0.0015061239183911455	 7.836495161176214e-11	 7.836495161176214e-11	 125.0	 0.01	 
6000.0	 200.0	 0.0646714074238983	 0.11583127011777147	 0.1756701577262042	 23.784348735270818	 2.156281312012497	 0.6512665493175149	 -0.45522249794062203	 -3.637567365163356	 0.08542548638473821	 -0.6965933737912482	 -0.6326530896770065	 -15.602753555790656	 -0.05381741292857433	 0.2512621508559017	 6.087190515483354e-07	 1.3627696492955156e-06	 0.7487358776553976	 0.0	 0.0010494123007551417	 5.691693827323193e-09	 5.691693827323193e-09	 125.0	 0.01	 
7000.0	 200.0	 0.05538250386399161	 0.09510556673338365	 0.1829439401786349	 24.390036061424983	 0.1222043085218119	 0.2796443725227102	 -0.5011587150989856	 -3.2102185795290974	 0.06681271627034624	 -8.23177989557905	 7.0075130801034	 2.6829877927167294	 1.2997471770569624	 0.2508493252535518	 2.548304281873228e-07	 1.271410801246128e-06	 0.7491491485052189	 0.0	 0.0007686241732070672	 3.895713392597627e-09	 3.895713392597627e-09	 125.0	 0.01	 
8000.0	 200.0	 0.048489537346156346	 0.3795680827101418	 0.016972048096065794	 6.409454770412854	 2.2549098741531637	 0.13146141950453524	 -0.4813506312971515	 -1.9269171542975283	 0.17630072050369064	 -2.396151259584401	 -4.289050156164214	 10.83144140260816	 8.715793791219001	 0.25027071780138166	 1.4709857098944578e-06	 2.5989929613681237e-07	 0.7497275513136124	 0.0	 0.0005879842826717715	 6.106055976040289e-10	 6.106055976040289e-10	 125.0	 0.01	 
9000.0	 200.0	 0.04309911060478746	 0.17125418412525467	 0.016463441199068066	 23.07812002187811	 0.016383319667105344	 0.016141226311341905	 -0.5337251518408941	 -3.0604287211875505	 0.02501672606117959	 0.20341288898760163	 -0.17163615651810266	 -1.2929699463764774	 -0.23925019124198968	 0.2506189463640103	 2.3458689744580178e-08	 2.0794793477436681e-07	 0.7493808222293652	 0.0	 0.00046524487089785017	 3.8603111006242747e-10	 3.8603111006242747e-10	 125.0	 0.01	 
10000.0	 200.0	 0.03879217155841716	 0.011930715032578977	 0.04183399613296488	 24.37700390859561	 0.23853215892132754	 0.10772712141060235	 -0.18425044865902482	 -4.0550039187905895	 0.05985319045071383	 -2.910291418745594	 0.11180553407864553	 1.3131502853029204	 1.8418025832303517	 0.2507128677927067	 1.0777668385301843e-07	 4.362724030485885e-07	 0.7492865881582065	 0.0	 0.00037709168000640814	 6.561876733907746e-10	 6.561876733907746e-10	 125.0	 0.01	 
11000.0	 200.0	 0.03519214968688731	 0.06553566938058739	 0.010709953787377536	 24.173020667703323	 0.09543015505179446	 0.0075013085198933314	 -1.5422910366030214	 -2.469307975556167	 0.22823995829288277	 0.9443734945755168	 0.4650578225168183	 -19.872310971844378	 -1.0582223242511128	 0.2506080838539163	 1.3091513059038697e-06	 1.4909689300056404e-09	 0.7493906055038089	 0.0	 0.00031024684342052366	 1.8457840507729374e-12	 1.8457840507729374e-12	 125.0	 0.01	 
12000.0	 200.0	 0.03226334029433771	 2.8664144093251775	 0.09965897807320924	 18.841433103563727	 10.85205415495106	 0.054615426443480615	 -0.28208627278592807	 -4.492365053750327	 0.06820792400765431	 1.6169293934609166	 3.6431462707232747	 0.5953217975984442	 -1.1762226941968044	 0.25068533956930156	 9.65795966590398e-08	 1.7289407561139478e-07	 0.7493143909570262	 0.0	 0.00026085363917016457	 1.7990700569757925e-10	 1.7990700569757925e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs5_8c_3a_Benchmarks_HL-LHC_h2toh1h1_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.06095086604198578	 6.052407677669699	 0.04586721547527649	 24.040214415598708	 0.465240408084849	 0.010372966068160785	 3.342771296511902	 4.326744679157564	 0.19517939075812976	 1.1109939745158848	 -0.8727930374468318	 0.3417942293583477	 0.19025134079905812	 0.7824116565435062	 0.0	 0.0	 0.21758834345649372	 0.9999824286357586	 0.0029030679728160843	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.06106026238298552	 0.027494284972049515	 0.010917693312591513	 20.551227653790406	 9.843310035014328	 0.07342112453497708	 3.4408812496540486	 4.402207101336432	 0.4674954821169911	 -1.3349006171112712	 0.9208413110658685	 -0.45917147350294324	 1.014767339487947	 0.8368337976640212	 0.0	 0.0	 0.16316620233597876	 0.9999847515606666	 0.003116138430939842	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.06114736613375229	 7.517874424929299	 0.774854606594871	 24.7780725360054	 0.03145542939348873	 0.07957696273438529	 3.254856309937259	 4.833989719021287	 0.11581011038290122	 -0.701781046003123	 -2.116403981416001	 8.413225196931117	 2.4093094948877822	 0.8567423317791337	 0.0	 0.0	 0.14325766822086633	 0.9999841781049867	 0.0031993694436461837	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.061365707938564155	 8.857445149386773	 0.054413748710728266	 21.789139982298114	 0.08772133958479685	 0.008816860581949503	 3.5194955994901655	 4.648722432200439	 0.0006524014021163203	 -1.204151109490443	 2.3692117349595723	 17.963241429960103	 -0.5395147375635182	 0.8625451778685225	 0.0	 0.0	 0.13745482213147753	 0.9999839302100292	 0.0032440544309491697	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.06137635081533417	 6.279297901103189	 1.1750344373272474	 24.606780506111043	 0.05946118888703351	 0.0004046786416071627	 2.49728862859939	 6.003396833140394	 0.2078162095357174	 10.65858766169625	 3.0837917182888224	 12.657416936052595	 -6.773812364684849	 0.8702489809585656	 0.0	 0.0	 0.12975101904143435	 0.9999862924808387	 0.0032741626097928436	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.06165802597301248	 7.2517388381169035	 0.009893024379110608	 23.294580190348526	 0.012659494649193625	 0.04765197969774788	 4.314483849050398	 4.375314870301004	 0.0007423011178708033	 -0.27262331777857596	 1.7646110347425625	 -1.6217067411547217	 0.8546216782668424	 0.8668555032070597	 0.0	 0.0	 0.13314449679294021	 0.9999863585280472	 0.0032913610044970456	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.06193025001976153	 1.1051960595303725	 0.09848144989665328	 24.136369960021547	 0.4429883515830004	 0.00652160518388324	 3.596173167120506	 5.170841837124854	 0.17999753268034538	 -0.10367977706942774	 0.13205780961900745	 -4.4391670936519905	 0.3282399544919149	 0.8566022361050917	 0.0	 0.0	 0.14339776389490821	 0.9999873253026337	 0.0032811763663346833	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.0640549612398037	 0.5608338109789855	 0.012888079856564006	 24.502299628224723	 0.2664011346040972	 0.47348687593514827	 3.9677011692837194	 5.642514723773773	 0.09680730631433353	 7.027829543161711	 -5.097466515286374	 21.741800491149665	 -3.550069622231829	 0.8470347075690083	 0.0	 0.0	 0.15296529243099172	 0.9999894899722418	 0.0034706649882069603	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.06713203202761994	 0.21417016467918346	 0.013422232897792428	 24.117521728100858	 0.08610457047025318	 0.017268789821106027	 4.6131809156795525	 5.734023814448816	 0.00022583627549488804	 1.2173029340593744	 0.6980037059321825	 5.006641161245196	 -0.0361165456277967	 0.826067871122654	 0.0	 0.0	 0.17393212887734605	 0.9999910521279733	 0.0037172588684939783	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.07006684319479724	 6.075300399435901	 0.24360161439717845	 21.594679480740822	 3.2960476856542997	 0.16128843619998282	 4.369421848034023	 7.357853675997667	 -0.0013818238602352109	 6.2874192788337595	 -6.78757661840369	 113.27069518995442	 1.2299833593286829	 0.8147727903122285	 0.0	 0.0	 0.18522720968777148	 0.9999931221880588	 0.0039934734372918555	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07419232252785443	 0.03748804393635561	 0.00205431483299641	 23.28972666756709	 1.227536171525104	 0.11831461837336281	 5.674059275706994	 6.486102843736339	 -0.00013381519571871114	 -3.3918109080599192	 -0.2654112995767339	 -4.685255175488211	 0.10123111312080653	 0.7674040034252927	 1.8996804691377956e-10	 0.0	 0.23259599638473924	 0.9999938977205944	 0.004216430917464334	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.08246558200688534	 1.6092665228852552	 0.060145769270782086	 21.508820802838194	 3.013997094281917	 0.24000893527370393	 7.127444752495539	 7.0217141446098	 0.003164123861751088	 8.383719298101827	 7.220046493886866	 -2.798027177131385	 -0.8316149331505142	 0.7192720935327284	 6.748344142564392e-09	 0.0	 0.2807278997189274	 0.9999956635733508	 0.004880383617701335	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.09119411041174087	 0.5266220421006754	 0.010981563074536705	 19.90212497682735	 6.597350570778889	 0.07287209319617631	 6.872016052403123	 9.25997954172309	 0.002991962805710341	 -2.34538979390474	 3.2679859875065915	 1.4681879741542767	 -0.5700541931997563	 0.6738196462405347	 3.8416759731866274e-07	 0.0	 0.326179969591868	 0.9999967647544892	 0.005588213634001744	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.10153624871503862	 0.2188241765431215	 0.0346925444680422	 20.1837997943753	 5.545729912147204	 0.041235592186208675	 9.91495970392733	 7.933501752011577	 0.0008756936098448069	 4.04447582124795	 1.5158228142861592	 4.876253292962026	 -1.6308491518643924	 0.6189260480323671	 1.3370641419936005e-08	 0.0007644193796409378	 0.38030951921735057	 0.9999973956914318	 0.006358988024303639	 7.85381984832562e-06	 7.85381984832562e-06	 125.0	 0.01	 
600.0	 270.0	 0.11233428612896984	 0.07730071326886727	 0.010725595727481937	 20.554145440760216	 0.18984367942993308	 0.12315602934392886	 9.74008766642031	 9.490273000302894	 0.000518999973707494	 29.512866123200364	 1.5430322174441475	 0.7298926243346819	 -0.7707113119827893	 0.5526819384141479	 1.1421797631935241e-08	 0.0006545117146368992	 0.4466635384494176	 0.9999977670917063	 0.0069450020208150914	 8.224595133040545e-06	 8.224595133040545e-06	 125.0	 0.01	 
700.0	 270.0	 0.13556056245485265	 0.8510407126726214	 0.007859145703546889	 20.83837661472864	 9.051826820227635	 1.2501974938077973	 0.09373621553464553	 -4.987357752838154	 0.19254357822142107	 -0.06958587456041533	 -16.00433915883508	 3.208114743145071	 -2.791706478505967	 0.42902795762794377	 0.0022926820251113296	 0.011008096207497186	 0.5576712641394476	 0.9999832669964881	 0.00783592718638714	 0.00020105598903066474	 0.00020105598903066474	 125.0	 0.01	 
800.0	 270.0	 0.1604076991550871	 5.7344300580400285	 0.055629813229100815	 24.679511181783482	 0.3217328142126026	 0.030434814429791027	 -0.2189833360850967	 -5.225643558834369	 0.000353543700879565	 1.4422680795196998	 0.4322988088913879	 -9.453013179695345	 -25.12460503428303	 0.40281940732073074	 1.5667005337998425e-06	 0.007124025530650386	 0.590055000448085	 0.9999862380349331	 0.010276203945022436	 0.00018173885848608284	 0.00018173885848608284	 125.0	 0.01	 
900.0	 270.0	 0.17946116448563074	 0.6911024457071953	 0.21775409104390978	 22.553374157339118	 6.737125090293657	 0.03023518630859613	 -0.41033749465072317	 -5.409833568779487	 0.09373738700355223	 -1.5258103311445204	 -2.0245973197124263	 -1.2285089785704526	 -2.4159414597452162	 0.3767912610038452	 0.00012414666809618084	 0.005507530508672984	 0.6175770618193857	 0.9999870476031053	 0.01200533900663052	 0.0001754811687240927	 0.0001754811687240927	 125.0	 0.01	 
1000.0	 270.0	 0.1853710077193279	 0.16088817394285304	 0.008907032451265545	 17.57303936712523	 13.631173894369088	 0.018290701505121326	 -2.038707352630634	 -4.166966973388952	 0.16990560295578894	 -2.1871893756626997	 0.14817383732233466	 -0.407511823930216	 8.914585162722453	 0.35992325946554893	 0.0002394814314486443	 0.0007515885724755705	 0.6390856705305268	 0.9999879856882544	 0.012226815424585178	 2.5531928013020958e-05	 2.5531928013020958e-05	 125.0	 0.01	 
1100.0	 270.0	 0.1854700214113839	 0.6038829350849823	 0.06481106595545721	 23.690536177607335	 4.034605982667937	 0.02510143635958843	 -0.45834827606154227	 -5.62722433653724	 0.021101658836624005	 0.1506404763824595	 -0.22665977491387634	 -74.4154081153861	 -0.5459347939044511	 0.3379820259485472	 2.90189189729396e-06	 0.002232565129496144	 0.6597825070300594	 0.9999877680313908	 0.011493585811898896	 7.59217263832352e-05	 7.59217263832352e-05	 125.0	 0.01	 
1200.0	 270.0	 0.18535103191371602	 0.08001854639841129	 0.45974090755914243	 21.040487751557876	 8.610786208830616	 0.19469636850569938	 -0.22154329561695776	 -6.410172954851759	 0.2935368742835508	 -27.810488022039788	 5.886830386104425	 -10.023322496485807	 -3.46028095716723	 0.32924529009319214	 0.0003775992026636065	 0.004074886619365652	 0.6663022240847787	 0.9999887200574129	 0.011182283107481063	 0.00013839692527032246	 0.00013839692527032246	 125.0	 0.01	 
1500.0	 270.0	 0.18442866285566845	 0.1735156901557382	 0.18044220207548525	 24.87962276258704	 0.9696888171906103	 0.07709908907668886	 -1.5759579771596002	 -5.797600915254463	 0.014194414914481642	 -32.06945923717105	 -3.973985358684927	 -5.62414907570502	 1.186434187795522	 0.3048708512323878	 6.715939540908588e-07	 0.001013979553045966	 0.6941144976206122	 0.999991141566866	 0.010252815034576798	 3.410015999954906e-05	 3.410015999954906e-05	 125.0	 0.01	 
2000.0	 270.0	 0.18519085055622914	 1.8407713990167704	 0.49501466031111246	 24.981789659125855	 0.4224104714050303	 0.04107530687429454	 -1.5825788708761412	 -7.194924852864666	 0.2978888275086775	 0.5715124702930332	 0.10562387720855697	 8.536808528715223	 -3.3254767331625086	 0.2832139717860942	 6.052959199175004e-05	 0.0004199541939557155	 0.7163055444279582	 0.9999930575054019	 0.009602476105757507	 1.4238704706341797e-05	 1.4238704706341797e-05	 125.0	 0.01	 
2500.0	 270.0	 0.1549005827285783	 0.052910406341665654	 0.025034165400331317	 25.073796949726475	 0.005882916867967518	 0.011424780451584887	 -1.1551026102552284	 -6.807085327181803	 0.18609250349624065	 0.3325358405081945	 -5.086653154390394	 1.9937064881681488	 1.0869719945494645	 0.268455969258261	 1.5468910528554713e-05	 0.00017784288435783622	 0.7313507189468527	 0.9999922203433644	 0.006390029616901342	 4.2331757470010645e-06	 4.2331757470010645e-06	 125.0	 0.01	 
3000.0	 270.0	 0.12860360250643899	 4.366204067812507	 0.5374566307433505	 20.420223872105158	 0.9068538714555735	 0.20365572867486648	 -2.9396957934043733	 -5.458487879350072	 0.30329951144186995	 -0.24480512621746203	 0.9882289572407542	 1.9636518828601897	 0.12571726638914585	 0.26433005866649667	 2.845493783096665e-05	 1.778273802365398e-05	 0.7356237036576486	 0.9999928723709035	 0.004347676790239201	 2.9248885942968196e-07	 2.9248885942968196e-07	 125.0	 0.01	 
3500.0	 270.0	 0.10995929234828605	 0.38830513472316197	 0.18879797832081632	 19.721676149813657	 8.429129429172951	 0.021726680060320892	 -0.9662563329901293	 -6.279757495204073	 0.28173438867091266	 3.410979023701341	 -2.9576383831539412	 -4.775184087360395	 11.704319318614147	 0.2586790884632534	 1.866776833815432e-05	 3.794615543043209e-05	 0.7412642976129782	 0.9999910069446954	 0.0031151153311731383	 4.569625292970276e-07	 4.569625292970276e-07	 125.0	 0.01	 
4000.0	 270.0	 0.0966307305434779	 0.22407749157203705	 0.0015427497306539375	 21.331554562543804	 1.8673431589661675	 0.005836977477694512	 -0.8937997685925069	 -5.359081200078684	 0.30472110733780877	 0.39790450639555125	 0.779336306844497	 -0.4503992892498784	 0.35832004006699764	 0.2553680591369595	 1.688470472584696e-05	 1.7261301519257627e-05	 0.7445977948567954	 0.9999885636100395	 0.0023770862462939384	 1.6067632958182064e-07	 1.6067632958182064e-07	 125.0	 0.01	 
4500.0	 270.0	 0.08616986170275462	 0.2890227498826036	 0.00123050618595114	 23.01533875381622	 0.02429570512903481	 0.0387101290861523	 -0.3135583288853715	 -3.949894608455265	 0.25042232676351955	 0.3559898404839781	 0.42180763790499715	 -0.7231485771362296	 0.12682493551801186	 0.2521251230922166	 9.085786543993092e-06	 7.1438402726247966e-06	 0.7478586472809667	 0.9999796607585784	 0.001867461833460507	 5.29136045224077e-08	 5.29136045224077e-08	 125.0	 0.01	 
5000.0	 270.0	 0.07755767410030205	 0.03569959836674896	 0.0363202381262078	 24.154037475252714	 0.05154239192607332	 0.08420638830016064	 -1.0062758841112227	 -3.201151786515627	 0.04348776445152996	 13.809129459658578	 -0.26678640419838956	 0.417814680881024	 0.1738365938636694	 0.25174936393818526	 2.2486625925640554e-07	 5.088624885479463e-07	 0.748249902333067	 0.9999809089534442	 0.001511287087641933	 3.0547735902787916e-09	 3.0547735902787916e-09	 125.0	 0.01	 
6000.0	 270.0	 0.0646739385866464	 1.008047539159653	 0.0581927741142447	 23.41219204682556	 1.0287236389114816	 0.27226185704441025	 0.5943418533347714	 -4.236804328021844	 0.2793192633242961	 -68.50123532511499	 -10.686535725199445	 -3.400552685316512	 9.634673974855716	 0.2509801587563032	 6.59687327772941e-06	 2.0541882440930297e-05	 0.7489927024879781	 0.9999732812067571	 0.001048316483376882	 8.580118073527416e-08	 8.580118073527416e-08	 125.0	 0.01	 
7000.0	 270.0	 0.055430503367619795	 0.16378745164638117	 0.030219941075794468	 23.255317253836516	 0.2545363531199244	 0.0038251710450672885	 0.6832718143328672	 -4.2975580595297505	 0.06692364645619514	 1.2936353785518608	 1.27402931129937	 0.12919022546197004	 -0.34809385875148163	 0.2508017956497657	 2.712266344166013e-07	 2.2364854097286563e-06	 0.7491956966381902	 0.9999762280167085	 0.00076980981693858	 6.864657485360514e-09	 6.864657485360514e-09	 125.0	 0.01	 
8000.0	 270.0	 0.04851241580015568	 0.40813102535824636	 0.2559220138550796	 24.621578937162557	 0.0030405955043845737	 0.0029173080367817746	 -0.07508021102603556	 -3.9258517012886034	 0.13357085158098775	 18.082490832918467	 0.6348599465517907	 -6.27486332107047	 -5.188238109420393	 0.2508328303165925	 8.426479645132511e-07	 1.1916501459993468e-07	 0.7491662078704284	 0.9999790198778414	 0.0005898606952830965	 2.8022949897196176e-10	 2.8022949897196176e-10	 125.0	 0.01	 
9000.0	 270.0	 0.04305432373530278	 0.041444467944429214	 0.16751855502382515	 24.196566706366642	 4.4315908716416175	 0.019287260704042068	 -0.7073320828294969	 -3.652874603556356	 0.0035205948421416795	 0.41257155801988116	 -0.20973254786758203	 0.3185290536971732	 0.8312994393576465	 0.2508344400066389	 4.585466102244791e-10	 2.9385018861516884e-07	 0.7491652656846259	 0.9999821867232216	 0.0004646782512180815	 5.443662033099843e-10	 5.443662033099843e-10	 125.0	 0.01	 
10000.0	 270.0	 0.03874462977261357	 0.05420852177523864	 0.20841459260068532	 25.095140052181005	 0.0747822611550682	 0.040511910021032146	 -0.819269282359967	 -3.127757140150293	 0.059421864690082024	 -5.188942230133461	 0.39857561450633633	 -25.615510442704274	 12.230754097007688	 0.2506488820543185	 1.0347608508944387e-07	 7.505834546982558e-08	 0.749350939411251	 0.9999787656048023	 0.00037607241455303353	 1.1261719175382499e-10	 1.1261719175382499e-10	 125.0	 0.01	 
11000.0	 270.0	 0.03520342605289205	 0.1140669219006905	 0.37261759391899324	 23.974109403008008	 0.05091713959976417	 0.04392435335529432	 0.30777093197506966	 -4.542528658809287	 0.16579506636314884	 0.14494022058605613	 -0.1476912845906083	 -3.8566260477117957	 0.5840516900496345	 0.25064936913409075	 6.901840558688067e-07	 3.3301332985520443e-07	 0.7493496076685234	 0.9999803612024079	 0.0003104967563666695	 4.1252670654674076e-10	 4.1252670654674076e-10	 125.0	 0.01	 
12000.0	 270.0	 0.03231486590051298	 0.36395144024103937	 0.07258589676401676	 18.01882338828148	 8.655787596487894	 0.06652308646211336	 0.030534944309863518	 -4.511052424779467	 0.5625068135002005	 -30.050549792077845	 -2.3679883896666825	 -12.462043690514783	 -1.7923602005745047	 0.2506366256432061	 6.676975844187002e-06	 9.231991490045061e-07	 0.7493557741818008	 0.9999788851716065	 0.0002616363459018103	 9.637157030235785e-10	 9.637157030235785e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs5_8c_3a_Benchmarks_HL-LHC_h2toh1h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.060772504267918775	 0.668915752991147	 0.1484618812852067	 2.9589516666776317	 0.5636467609007182	 0.010156102514911685	 1.0851035722942963	 0.34903310370284124	 0.9088861170247267	 -1.7057514139441636	 -1.144878959196631	 -0.6997034427233454	 1.166689292707297	 0.002491759707745721	 0.0	 0.0	 0.9975082402922544	 0.0	 9.191485345998038e-06	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.06093055106541733	 0.20951144752303924	 0.43516125390587834	 1.1667390406797844	 0.05481252581595484	 0.20805154198972428	 1.2822684036913798	 0.5593327599544439	 1.8798410709445608	 -0.8502568249921615	 -0.23845002551980313	 2.695942839072472	 1.5484695366264214	 0.000122394946479251	 0.9780967185976791	 0.0	 0.021780886455841735	 0.0	 4.538331213546184e-07	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.061277703442351526	 0.0745490921443861	 0.028304407768570388	 0.9463596266815524	 0.5150789537502569	 0.0636360159557254	 1.323269096341678	 0.11278844057563013	 1.838203053479647	 -2.1211933995808763	 0.9614958837927241	 -1.0548950511900936	 0.3470451413959801	 0.00015931698041474156	 0.9807837243389352	 0.0007440378999400375	 0.01831292078070993	 0.0	 5.974800019550668e-07	 2.7903351215516984e-06	 2.7903351215516984e-06	 125.0	 0.01	 
270.0	 130.0	 0.06111756030003258	 0.5012937041197331	 0.7526257313335424	 2.2791472126935206	 1.3470002015487426	 0.17637969872677317	 1.1371103651794214	 0.21240708674838898	 1.5087107218552518	 -0.6508496846739141	 -0.5864285731534926	 0.40267117182883605	 -1.0436098010882582	 0.0005174086546987827	 0.9744246439382211	 0.0006627633980039635	 0.024395184009076056	 0.0	 1.9303003646308634e-06	 2.4725764001296488e-06	 2.4725764001296488e-06	 125.0	 0.01	 
280.0	 130.0	 0.061437385772119074	 0.798244844909246	 1.943374527282872	 8.02406781571171	 0.41904557913945956	 0.39012413802062473	 0.3318543206384962	 0.40458947996434713	 2.1855488628542417	 -5.811541780803469	 0.1774937680734701	 -1.7654209061655148	 -0.09910436897503133	 0.0019892839429669997	 0.9865755662907544	 6.129517515040041e-05	 0.011373854591128068	 0.0	 7.499213903529748e-06	 2.3107089932148479e-07	 2.3107089932148479e-07	 125.0	 0.01	 
290.0	 130.0	 0.06174695123394045	 0.027965096629855316	 0.3178817774147391	 2.8414484238818396	 0.3240447967967088	 0.06057389179499273	 0.640934205010052	 0.153820146805471	 1.6123060513164478	 2.3655867893102753	 0.3141117370317866	 -0.2756046076239878	 -0.5823192668395184	 0.003790193815566652	 0.9746263353587342	 4.5093508547196626e-05	 0.021538377317151892	 0.0	 1.443246270296336e-05	 1.7170899746082656e-07	 1.7170899746082656e-07	 125.0	 0.01	 
300.0	 130.0	 0.06150152384816558	 0.4676291241266234	 0.4244927910912219	 4.003188013619545	 0.4419730331008912	 0.13659390955288855	 1.633152350315879	 0.6761242825505902	 2.4990402871784947	 -2.9867113796020472	 2.4084781623459457	 -2.135170778725357	 0.8349222768576813	 0.0001143527934872327	 0.9898388028631608	 0.0003940027969218947	 0.00965284154642994	 0.0	 4.3198721980744836e-07	 1.4884128987863422e-06	 1.4884128987863422e-06	 125.0	 0.01	 
325.0	 130.0	 0.06391938774416303	 0.41597506898260006	 0.4032823548494682	 2.0479097682050305	 0.08454913074620798	 0.022773131437970887	 1.2456477649666786	 0.06305189640525108	 2.026615240428771	 -0.5808598344091442	 0.4874767421581383	 4.5803859235156414	 -0.3266114955256409	 0.0018414900842937175	 0.9776492547332256	 0.0008993474929340383	 0.019609907689546693	 0.0	 7.51351318738598e-06	 3.6694518780393463e-06	 3.6694518780393463e-06	 125.0	 0.01	 
350.0	 130.0	 0.06690792098473565	 1.5539991712785826	 0.4701414934461384	 11.638683449071857	 0.16970257764981314	 0.6737118974897189	 1.9624728806709038	 0.5972296473490438	 3.866321284636598	 -7.656040299853853	 -0.6896314475980314	 -2.6904127628793555	 -3.066824386285394	 7.822914721393266e-08	 0.991643167524885	 0.0005580598756684855	 0.007798694370299345	 0.0	 3.4968379406494664e-10	 2.494524120344917e-06	 2.494524120344917e-06	 125.0	 0.01	 
375.0	 130.0	 0.06998777683011272	 0.0820726841624567	 0.07379165169081975	 24.770199748284632	 0.03307112814992489	 0.13197729715833587	 1.823504594970624	 1.03984524767677	 5.320943794638489	 5.415532630771697	 -9.718853389134297	 -0.4838568477897654	 0.6410174469020566	 1.0350953059669646e-07	 0.9936786720617036	 9.147358224374222e-06	 0.006312077070541379	 0.0	 5.06192283023926e-10	 4.473329283343742e-08	 4.473329283343742e-08	 125.0	 0.01	 
400.0	 130.0	 0.07380048591028984	 0.1275814603168728	 0.06893371984258823	 24.517780306714506	 0.3905644534233614	 0.029709888368273513	 2.0638356254227492	 0.8016117558935895	 5.560370969301164	 1.2451081923192473	 -2.501774313744769	 -0.5904455682482281	 0.10335896579785027	 3.267868202879049e-05	 0.9911574393878054	 0.00011617365419783177	 0.008693708275968	 0.0	 1.7766192710662508e-07	 6.315932590433597e-07	 6.315932590433597e-07	 125.0	 0.01	 
450.0	 130.0	 0.08202162469741611	 0.8172972230285607	 0.0832871828639351	 24.17167355908298	 0.09688865644823505	 0.05369771186400869	 3.161764750005058	 2.322445717516942	 5.98070436947331	 -0.10278984471001243	 -0.5269598970484106	 -1.6953674906873422	 0.16894864557754918	 0.0009698375301233861	 0.9835194153143423	 6.116349337420782e-05	 0.015449583662160095	 0.0	 6.510009025879174e-06	 4.1055834771596924e-07	 4.1055834771596924e-07	 125.0	 0.01	 
500.0	 130.0	 0.09145907856762756	 0.026614696301720454	 5.9329746982729	 22.239265944275818	 0.008458469234777988	 0.055514110531818574	 2.9613094607703383	 2.3395755610935	 6.0878114626322	 -0.2052953333052345	 -0.5672925344210604	 0.17351989878546503	 1.5506991720171346	 0.00017833174724948313	 0.9715178279989028	 4.5738151930258645e-05	 0.028258102101917464	 0.0	 1.4875481996627073e-06	 3.8152323750056697e-07	 3.8152323750056697e-07	 125.0	 0.01	 
550.0	 130.0	 0.10194449128683435	 0.0565207221311509	 0.29913897139270024	 24.412366725718492	 0.12318470228715943	 0.15333494766983122	 3.4607218899335943	 2.9670346867600648	 6.4565202811938915	 1.1362378255522614	 -0.02756518388129822	 -2.491983343070472	 -0.7913966471273562	 0.00037601421789901793	 0.9547375080085915	 1.805657602818995e-05	 0.0448684211974813	 0.0	 3.89427643775328e-06	 1.8700702054826338e-07	 1.8700702054826338e-07	 125.0	 0.01	 
600.0	 130.0	 0.1128565110004602	 0.270550773695167	 0.06997604922886923	 22.59120134136256	 0.02311110019402711	 0.05376965552216937	 4.001625184273607	 3.7808653052164214	 6.55182875697399	 2.128166754672657	 0.34573929711520734	 -0.25556564632447526	 -0.19574797862042037	 0.0009066743295571034	 0.9261024746296285	 1.6879548084040645e-06	 0.0729891630860062	 0.0	 1.1498997125123483e-05	 2.1407672916755108e-08	 2.1407672916755108e-08	 125.0	 0.01	 
700.0	 130.0	 0.13561588116035472	 0.15170602560897434	 0.4685565047092858	 23.869322589574196	 0.8539852825080512	 0.47435316050787846	 5.038397439751917	 5.687126854800035	 7.186720899606754	 0.9184587522782939	 -0.6602893699659399	 -0.943452859725747	 4.487600690934043	 0.002536971901608417	 0.8498225797929756	 7.931342495815614e-05	 0.1475611348804578	 0.0	 4.637379702024937e-05	 1.4497853396241612e-06	 1.4497853396241612e-06	 125.0	 0.01	 
800.0	 130.0	 0.1599731289613187	 0.3789628953431609	 0.2588990803741029	 23.85566003921561	 0.29084203134907455	 0.3567682530951409	 4.396327455152478	 4.337127751022835	 8.038187890502133	 -4.180523720985913	 0.08803805377247809	 -6.974491753954199	 -4.4472534609766505	 0.0038151912420817304	 0.7493000573068317	 2.5576396350958182e-06	 0.24688219381145157	 0.0	 9.680604800254616e-05	 6.489713610088968e-08	 6.489713610088968e-08	 125.0	 0.01	 
900.0	 130.0	 0.17937599299897264	 0.03594358133036971	 0.3015225851122765	 24.345483014635505	 0.04421293298740262	 1.33014749890363	 4.234205319863075	 4.010468180773839	 8.250803338036087	 2.7740689697883334	 0.34924137611944567	 0.8195542588183312	 -5.463998582325777	 0.020152166746840203	 0.6003546328219056	 3.3334682660660015e-06	 0.3794898669629883	 0.0	 0.0006414864129103472	 1.0611139871023769e-07	 1.0611139871023769e-07	 125.0	 0.01	 
1000.0	 130.0	 0.1846389936724574	 1.1117179588312163	 0.3172980505050256	 24.389979657859218	 0.21475402625860704	 0.13806730612237536	 4.4101919672549155	 5.115548578648837	 8.683629693408665	 51.04732607478431	 -0.835048788669131	 -1.0224597380466829	 1.125870525847141	 0.028570503681173483	 0.5074268582412073	 0.0006810899354906797	 0.46332154814212867	 0.0	 0.0009629946330338189	 2.295675147383104e-05	 2.295675147383104e-05	 125.0	 0.01	 
1100.0	 130.0	 0.18472397406088645	 0.9096918281932619	 0.07869561201416886	 23.76975530105358	 0.12058240724243284	 0.06279264976511632	 5.6711790410831195	 7.689988845951045	 9.23275503130788	 1.1655960846133226	 0.31428146008650787	 0.3677700064449846	 0.11659510566995375	 0.020928378200065642	 0.45132377160085413	 0.000431534253271708	 0.5273163159458084	 0.0	 0.0007060519681425274	 1.4558491151619655e-05	 1.4558491151619655e-05	 125.0	 0.01	 
1200.0	 130.0	 0.18469299450499366	 0.23972768761544658	 0.041374382830746084	 23.35963079086133	 0.18077307044569874	 0.2662586111460059	 5.055222478876265	 6.0356467519193995	 9.578680988623855	 4.11586846815558	 0.0027635227384015673	 -6.952246018605807	 -2.0780870357518717	 0.05339146530238759	 0.3755456971385036	 0.00011008755677555276	 0.5709527500023333	 0.0	 0.0018006483719212136	 3.7127465738951862e-06	 3.7127465738951862e-06	 125.0	 0.01	 
1500.0	 130.0	 0.18196624981554496	 0.033321656524702585	 0.15611915766045772	 21.92959723324237	 0.27937475118117444	 0.05362465069389573	 6.75217033755298	 8.834999781547417	 10.317072736404002	 -0.46396067830829807	 0.37769369087174814	 -0.5945589766551684	 -0.23619647945086622	 0.0757093133683564	 0.22928123143228024	 0.00017372306739865502	 0.6948357321319647	 0.0	 0.002479318284386516	 5.689059354238164e-06	 5.689059354238164e-06	 125.0	 0.01	 
2000.0	 130.0	 0.13598407493682968	 0.11443879705481233	 0.23030181974410124	 16.2330698333439	 0.10068062334056269	 0.09010301622588346	 11.741201163373342	 12.85792642961387	 11.940834399812724	 0.7600865115533857	 0.22405717483706653	 -2.6159893651847597	 -0.04630430216128991	 0.09206853838511404	 0.192620768641611	 1.879119429822273e-05	 0.7152919017789767	 0.0	 0.001692032715600268	 3.453439804246404e-07	 3.453439804246404e-07	 125.0	 0.01	 
2500.0	 130.0	 0.10882417202035746	 0.40809941388037724	 0.008468167865586695	 18.637646316685444	 0.7620869145083561	 0.2377634297817299	 10.590543122997959	 11.812178526543812	 13.246998541524935	 -4.31645879998472	 0.004750969215018281	 -13.959790266229161	 0.07358098963972032	 0.14127400629903322	 0.1542973441609305	 8.353555023968575e-06	 0.7044202959850123	 0.0	 0.0016664716143304993	 9.85387382355761e-08	 9.85387382355761e-08	 125.0	 0.01	 
3000.0	 130.0	 0.09037318045083517	 0.2948044054214795	 0.04325671339380634	 13.25283639033933	 0.1369681185944766	 0.0171686395526685	 14.857442084561953	 14.864543843602736	 13.417530404834357	 -0.35031810078275677	 -0.15885423085205785	 0.26754091315303297	 -0.08359720886869343	 0.1537022507054011	 0.1167203617650437	 1.1779789276266245e-09	 0.7295773863515762	 0.0	 0.0012519203482863578	 9.59475728286451e-12	 9.59475728286451e-12	 125.0	 0.01	 
3500.0	 130.0	 0.07769061147010836	 0.31192978652463227	 1.0655241737515893	 16.812981683462198	 0.25497941337022406	 0.007308692889492441	 11.899978004424058	 10.967309002888804	 13.799845058312945	 -1.1869552703190012	 1.1441961641763627	 0.7062070188557237	 -0.010356648148406731	 0.1874930682412838	 0.09020732837789495	 1.5739481428011638e-06	 0.7222980294326785	 0.0	 0.0011294014564987348	 9.480986905849257e-09	 9.480986905849257e-09	 125.0	 0.01	 
4000.0	 130.0	 0.06768716492158824	 0.6492290095277267	 0.08590835621382538	 7.661452027025059	 0.2774741314030587	 0.032457259077146264	 17.947733382630215	 15.836634434870422	 14.208933153205102	 -0.09459341943923993	 0.4721904681264561	 -1.0552566573853608	 4.365767529193899	 0.18584513107346673	 0.07600235258723749	 3.828389549300077e-06	 0.7381486879497465	 0.0	 0.0008501596459568709	 1.7513196525613043e-08	 1.7513196525613043e-08	 125.0	 0.01	 
4500.0	 130.0	 0.06067815604953715	 0.3641831733626799	 0.14734476060868984	 12.678023033814744	 0.06957698579915576	 1.1307995657796661	 14.429879286381786	 12.437583140116898	 14.416706793027535	 -0.4706224617978827	 0.354244855642702	 -2.953872919007332	 -0.6948394225628783	 0.2056650211730275	 0.06068506800943968	 2.0581543332086288e-06	 0.7336478526631997	 0.0	 0.0007562965468958949	 7.568496608253821e-09	 7.568496608253821e-09	 125.0	 0.01	 
5000.0	 130.0	 0.054402720448244984	 0.12125025703792246	 0.09756768400380285	 13.871350451139575	 0.360478533076367	 0.44104695433832325	 15.122664473917766	 10.258118566268887	 14.635132479194654	 0.70376850137125	 -0.16724976923673493	 -1.3712936848695012	 -0.7444416194835834	 0.21461994328059705	 0.05125312331705509	 8.04922036495661e-06	 0.7341188841819829	 0.0	 0.0006345747893962321	 2.379943000552448e-08	 2.379943000552448e-08	 125.0	 0.01	 
6000.0	 130.0	 0.0454896078005665	 0.7159846195030712	 0.18250981929431204	 11.224588682679768	 0.18795195707088333	 0.029387516665148293	 15.070885308458267	 13.208239319346523	 14.23851741955129	 0.05277476509085191	 0.7543471738256142	 -0.237088802480784	 0.2319105516437643	 0.22385897167431518	 0.03397207207162727	 5.953173252934592e-07	 0.7421683609367323	 0.0	 0.00046291292428417345	 1.2310432852767674e-09	 1.2310432852767674e-09	 125.0	 0.01	 
7000.0	 130.0	 0.038641101937993756	 0.23747661020542218	 0.04668945735231194	 8.05935671213803	 0.5082118433453057	 0.012075901230699931	 16.73093981678302	 12.352008732148958	 15.161979781608828	 -0.11099476297602832	 -5.101796580954347	 0.4013114909840419	 -3.4965296973862032	 0.22946699958286634	 0.028880882859654358	 1.8381570535318454e-06	 0.7416502794004256	 0.0	 0.0003424546585540953	 2.7432504337458196e-09	 2.7432504337458196e-09	 125.0	 0.01	 
8000.0	 130.0	 0.03382547394615623	 0.5128236564936917	 0.5726310962571524	 6.252736327796281	 0.08444252351137574	 0.03816777681588177	 19.013527174576616	 15.146101648874032	 15.206487627207531	 0.20999372837767188	 -0.2914234669551351	 3.0701983520594838	 -2.7218255484552123	 0.23246297063534677	 0.022362151595417743	 8.913610030042553e-07	 0.7451739864082324	 0.0	 0.0002658740330112295	 1.0194730975430498e-09	 1.0194730975430498e-09	 125.0	 0.01	 
9000.0	 130.0	 0.03024300847431714	 0.6695310347297343	 0.8620377119063168	 2.6799480391575248	 0.10679342612144131	 0.0786433434461986	 19.417368327643192	 15.194484916389923	 14.892381939975014	 -2.2519194667920868	 1.2801556121506177	 -0.17611261250625546	 0.06501735334318187	 0.23624289705188778	 0.01680723259832096	 7.485556210267981e-07	 0.7469491217941703	 0.0	 0.000216011230264131	 6.8444987187748e-10	 6.8444987187748e-10	 125.0	 0.01	 
10000.0	 130.0	 0.02727278810358663	 0.14941333325822598	 0.3698473252236674	 10.397997147285299	 0.08665182205664192	 0.010646133910969737	 16.59378164008092	 11.373496773708315	 15.657777617545294	 -0.02147084667206271	 0.17712483028881335	 5.436292263892469	 2.0651283334435053	 0.2400488348113483	 0.014962501075495918	 7.154392564446591e-07	 0.7449879486738993	 0.0	 0.00017850525231918735	 5.320153505059554e-10	 5.320153505059554e-10	 125.0	 0.01	 
11000.0	 130.0	 0.02473044864376172	 0.38212272217871174	 0.06498856747155861	 3.4688828236503535	 0.06640617787708301	 0.09779257583383293	 20.46107739878236	 15.243742964090895	 15.810009585235042	 0.5964608860022674	 0.6748101460800668	 -6.2879958118561134	 1.1457160402233884	 0.24030357955279646	 0.012713396336095355	 3.2864906457828714e-07	 0.7469826954620437	 0.0	 0.00014693853010081643	 2.009591807080505e-10	 2.009591807080505e-10	 125.0	 0.01	 
12000.0	 130.0	 0.022710950330160996	 0.35706238101020155	 1.2211201392885316	 2.8141324171350024	 0.24053400872293798	 0.19052563267523115	 19.933177865593915	 14.678658125727983	 16.10686875685229	 -1.0409606511102267	 -0.11242582472013983	 -7.902018890356047	 1.7428969946814374	 0.2419728179312768	 0.011052361339392507	 2.590705711742231e-07	 0.7469745616587595	 0.0	 0.00012478504154892004	 1.3360232882546112e-10	 1.3360232882546112e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs5_8c_3a_Benchmarks_HL-LHC_h2toh1h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.06122552240358418	 0.3275723421567943	 0.3626361247493049	 0.8140607332670311	 0.3307754384182211	 0.03697450840295838	 0.07348397718671057	 0.3953311830952307	 0.4773092632566128	 -1.03490415753929	 0.20777404690793763	 -3.1696237022018443	 -0.8132990253169968	 0.10988111115319109	 0.0	 0.0	 0.8901188888468089	 0.0	 0.00041138202646887653	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.060417645402755994	 0.5081341957613917	 0.23744251847633482	 0.9332812983098543	 0.2350579458845745	 0.005837740491268324	 1.7508054021310835	 1.081491136605348	 2.0202208055938544	 1.0080477280423783	 0.7361677609836811	 0.1368211290741496	 -1.4129493531970159	 0.16003359292730077	 0.0	 0.0	 0.8399664070726992	 0.0	 0.0005834588738306174	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.060887843162543434	 0.45487065507238367	 0.1543594086040671	 3.047660253797816	 0.13430445167833388	 0.2521220604351887	 0.7161526081050142	 0.3515510623836121	 1.769023520718338	 2.0618214338257235	 0.5896056915873668	 4.597889616378854	 -1.5536168057540067	 0.05155069352518586	 0.0	 0.0	 0.9484493064748142	 0.0	 0.0001908793448071801	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.06074132176775459	 0.014175216681089429	 0.6111285266926713	 1.692794751411958	 0.6134644019220076	 0.35157403547555505	 1.233929840037673	 0.5868950025460962	 1.9830823665398556	 0.25162920830949825	 0.32111327794982414	 0.2933126969206367	 1.981541616651555	 0.0014101109478471539	 0.0	 0.0	 0.9985898890521528	 0.0	 5.196220644990099e-06	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.061162480288582205	 0.18878714339322625	 0.2639177121322368	 2.4703738524417256	 0.49215153221957253	 0.46533354843416674	 1.538979079191331	 0.4079342006359667	 2.453616667284939	 0.17857223869692124	 1.6830920430553824	 -0.09340024689994773	 0.6364368799711371	 0.002589495620593151	 0.0	 0.0	 0.9974105043794069	 0.0	 9.674839021397934e-06	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.06158176905603406	 0.24871459709634852	 0.6383459877786872	 5.927904932911798	 0.18966716305357392	 0.05292885109602903	 1.4967587105460198	 0.7220027192844828	 3.1354822860216705	 0.49731291078673395	 0.7335699165655504	 0.03810858350746081	 1.1437854633835425	 0.013354406950447205	 0.0	 0.0	 0.9866455930495528	 0.0	 5.058012108399258e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.06153483468211557	 0.30562058299707834	 0.11453012980407255	 2.4710160481173897	 0.6479300229925027	 0.20374214911725394	 1.5220240032010202	 0.349879932533656	 2.3324342940696043	 -1.3134595851725535	 -1.521640661702765	 -1.1545636005948354	 0.6935693400297256	 0.002411329845797923	 0.0	 0.0	 0.997588670154202	 0.0	 9.119068363126575e-06	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.06311258044833673	 0.4485257835584333	 0.5115720573173062	 3.020344890358931	 1.1644704429612176	 0.27603667963730033	 1.9729318853188051	 1.4841360168550333	 2.6990911680781933	 -2.8013982357916185	 -0.6013262092753674	 0.8223727194192533	 1.4875911746262191	 0.12689397062770752	 0.0	 0.0	 0.8731060293722925	 0.0	 0.0005047730481321505	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.06716825715102845	 0.30803436313212706	 0.28799818810397654	 24.60690478008494	 0.10498345042334159	 0.0201453982853138	 1.309306604426116	 0.7416354351049919	 4.717039520291339	 3.1122765111478907	 -1.7123651317818172	 0.9947154547221717	 -0.10236082704777015	 0.00019014354738795054	 0.9898506115407892	 0.0	 0.009959244911822705	 0.0	 8.565575265777101e-07	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.07050210091138644	 0.8468711275617404	 0.032820234389137504	 23.865728360309415	 0.06981467449109628	 0.07562162204509917	 2.061300545206478	 1.1647167475417948	 5.405507430976425	 2.1616139702560964	 -0.2501530996870144	 -1.1665742082359531	 0.15864902875142212	 7.405100915626303e-05	 0.9906301700523243	 0.0	 0.00929577893851939	 0.0	 3.674645257429732e-07	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.07419462919381865	 0.2962276930491768	 0.038344671984228265	 22.31040179204627	 0.07023586334602613	 0.1005043973346038	 2.1352115311627866	 1.3488852127780997	 5.399712369195601	 6.341394938103048	 -0.08499817970099179	 -0.8093312235314496	 -0.15279868350425613	 5.101145198780628e-05	 0.9874532119958945	 0.0	 0.012495776552117727	 0.0	 2.8029514078891223e-07	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.08252151603560533	 0.2683401880556898	 0.06320444451776364	 24.97072229032259	 0.0965125866878142	 0.32057094373501377	 2.372892602985777	 1.5255612455010035	 5.747107019654363	 -1.2803235766503434	 0.947985177770279	 1.1904237340165373	 -2.3160324761659736	 2.5181196545034657e-07	 0.979549775563981	 6.462720049417342e-05	 0.020385345423559287	 0.0	 1.7109003504757013e-09	 4.391002618878631e-07	 4.391002618878631e-07	 125.0	 0.01	 
500.0	 200.0	 0.09208606402450412	 0.1905036692689598	 0.056604765701472076	 24.59393199081184	 0.02704648761618156	 0.04892513437685125	 2.509389163636851	 2.170498883927558	 5.847240443311882	 0.3378924599028325	 -0.4484378420004986	 -1.7688197362854718	 -0.3459201903442284	 8.085548078149602e-08	 0.9646814760628896	 7.790746199107734e-06	 0.03531065233543052	 0.0	 6.837059428183475e-10	 6.587777877066822e-08	 6.587777877066822e-08	 125.0	 0.01	 
550.0	 200.0	 0.10195389205478274	 0.1812792257859782	 0.5455379877444893	 24.62581921903711	 0.8747185219975728	 0.051806686522985076	 4.234757949719657	 3.1997232381587444	 7.349667181538925	 -0.7882305050395401	 -2.651552735761004	 1.4633872993971604	 -1.1031250314151226	 0.0014813138617835442	 0.9598360685228826	 0.00010089785332322073	 0.03858171976201048	 0.0	 1.5344382368181345e-05	 1.0451635412741498e-06	 1.0451635412741498e-06	 125.0	 0.01	 
600.0	 200.0	 0.1124168783198584	 0.4831474839501041	 0.50428202070692	 20.943928982184524	 0.26109103735038103	 0.017185131654240873	 4.161309194885068	 2.8496804759532037	 7.032707382037542	 -0.9352405381586129	 -1.1182384648728927	 -1.1619757175106658	 2.2185530189516665	 0.00013267558874930578	 0.9311130040362774	 0.0001998816958204371	 0.06855443867915298	 0.0	 1.6696437703139992e-06	 2.515392856910437e-06	 2.515392856910437e-06	 125.0	 0.01	 
700.0	 200.0	 0.1351673313631764	 0.04138581371580148	 0.14632877900134816	 22.545069270889705	 0.028052560977376666	 0.952824323040414	 5.381010125568965	 4.934421036766049	 7.817906425684354	 0.40941469831540656	 -0.12309488175603467	 -0.7988074295357642	 -0.23203950442194227	 0.0014608789116305372	 0.8652313527957963	 2.2538652410138642e-05	 0.13328522964016293	 0.0	 2.6528408893338667e-05	 4.092841523556787e-07	 4.092841523556787e-07	 125.0	 0.01	 
800.0	 200.0	 0.16013908196858403	 0.32636138904508616	 0.03257938524644999	 24.374683817899502	 0.6959820902682586	 0.1614412349347493	 4.3240314642192	 3.7249363520263845	 8.239098675454803	 -1.7631565723110112	 0.5804071386733908	 5.89556657907878	 0.6287230459008609	 0.006111632129412205	 0.7485466132251691	 7.934345822622136e-05	 0.24526241118719264	 0.0	 0.00015539472434353166	 2.017391518084057e-06	 2.017391518084057e-06	 125.0	 0.01	 
900.0	 200.0	 0.17851631219666658	 0.03733556151885481	 0.5365723986211739	 24.247695811468912	 0.000952107674452138	 0.0473225506648864	 4.550146067889722	 5.155531987728812	 8.348392297212278	 -5.206499029312908	 0.34444805387620664	 1.4276311860041826	 -2.8415099782917097	 0.011492208214806579	 0.6062533631432395	 2.7112338665381648e-05	 0.38222731630328843	 0.0	 0.0003623606351902918	 8.548787210123963e-07	 8.548787210123963e-07	 125.0	 0.01	 
1000.0	 200.0	 0.1848826285490356	 0.3358404428175853	 0.20730231231569826	 23.035593947232872	 0.14112296830954382	 0.04350819625502972	 4.5790166320499335	 5.144276392639423	 8.613340405306165	 5.248352790955535	 0.4982502589414902	 -0.07307985138128366	 -0.05562114934762858	 0.027983922429129164	 0.49725797725141657	 6.698295950036058e-05	 0.47469111735995406	 0.0	 0.0009456857842009422	 2.2636152149014406e-06	 2.2636152149014406e-06	 125.0	 0.01	 
1100.0	 200.0	 0.1850288636246767	 0.0201253215028081	 1.1454020377159146	 24.243386857577004	 0.15052571698848494	 0.06428791468782302	 4.601167293668764	 5.995895718713832	 9.078890957070477	 -14.887579002002305	 -4.204384984759888	 5.0826527746136225	 0.0014659986668075211	 0.03947540596396943	 0.42945892010569514	 7.764795212175469e-05	 0.5309880259782136	 0.0	 0.0013361148089092326	 2.628132027471601e-06	 2.628132027471601e-06	 125.0	 0.01	 
1200.0	 200.0	 0.18452365480364363	 0.3307233026830647	 6.335793771876953	 24.157264226838773	 0.027792209647574517	 0.015489836543143507	 4.077308109572332	 3.8613486266083035	 9.554179863668558	 3.850379880429123	 -0.007749851277093228	 0.1370885621112962	 -2.364808543638817	 0.07927987790526533	 0.36092872425014966	 7.323658056297658e-07	 0.5597906654787794	 0.0	 0.0026689004044553495	 2.4654571203933896e-08	 2.4654571203933896e-08	 125.0	 0.01	 
1500.0	 200.0	 0.18164059766960292	 0.039681034858796094	 0.008289827331795056	 24.565778993027	 0.11337394562095746	 0.10864299264189789	 3.9645028246285796	 4.186703611661138	 10.319812639050255	 -0.8273408744010944	 0.09577631983196626	 0.4585578456505436	 0.6510072645255086	 0.1262165535390587	 0.21580686469272428	 1.3720874782481168e-06	 0.6579752096807389	 0.0	 0.004118704435450764	 4.4774022297623245e-08	 4.4774022297623245e-08	 125.0	 0.01	 
2000.0	 200.0	 0.1361749426208987	 0.13671816957273192	 0.091788887373948	 21.750473537240364	 0.086742397041276	 0.023242111311593486	 7.3573244966239075	 7.220292555792035	 12.427352488990822	 -0.46535925904774283	 -0.7508084914320248	 -0.14853542691378863	 1.2623461938154465	 0.13214865234782558	 0.19463926201033094	 2.9685452192066145e-07	 0.6732117887873216	 0.0	 0.002435404005324239	 5.470813957158654e-09	 5.470813957158654e-09	 125.0	 0.01	 
2500.0	 200.0	 0.10932622168845262	 0.04927316176901582	 0.3377156757935979	 14.333897935633757	 0.1811695761677316	 0.01744716797695259	 13.026000030514542	 12.372665176173125	 13.858975692706357	 1.3987115654801352	 -0.8572524704013874	 2.5909550208561427	 -1.1285071208514232	 0.13080952132801943	 0.16629950725370657	 2.1059869412201525e-06	 0.7028888654313328	 0.0	 0.0015572454959430942	 2.507110067703901e-08	 2.507110067703901e-08	 125.0	 0.01	 
3000.0	 200.0	 0.09029313238232961	 0.19719976218976237	 0.00044457960298938657	 11.238422602021283	 1.0047608765462384	 0.009142300098496646	 15.966956725088009	 14.905883055523914	 13.714678476350839	 -0.07167664858274328	 0.3768939242970697	 -8.954446223000742	 0.02398003563086379	 0.15044868627993432	 0.12158047514065638	 2.078542677257473e-06	 0.727968760036732	 0.0	 0.0012232557673862755	 1.6900043334262233e-08	 1.6900043334262233e-08	 125.0	 0.01	 
3500.0	 200.0	 0.07763798466992569	 0.35105971479900455	 0.04101424553206708	 6.5961015126397164	 0.03570801954182337	 0.10050113175048542	 18.812386650120843	 17.079505821901485	 13.57915989522797	 -0.5684902914058394	 0.38358652000089155	 -0.10982318317272964	 -1.8636845619102527	 0.16625283919981887	 0.08991124579842767	 4.7093870378667405e-06	 0.7438312056147156	 0.0	 0.001000103183095265	 2.8329579149847326e-08	 2.8329579149847326e-08	 125.0	 0.01	 
4000.0	 200.0	 0.06811065776264978	 0.35179408604699747	 0.13772823436813875	 12.17147445335631	 0.5117309338587381	 0.034267730715616965	 15.209681509696182	 12.539918196387777	 14.418244799736133	 12.903639696614864	 2.3967736130245894	 -1.4893076181540663	 0.23865686385636822	 0.19350962042617192	 0.076322758364067	 2.052813073572116e-06	 0.7301655683966876	 0.0	 0.0008963157605796227	 9.508409490517148e-09	 9.508409490517148e-09	 125.0	 0.01	 
4500.0	 200.0	 0.0601458294702138	 0.6016754560437283	 0.11095610271366842	 7.7667388987931085	 1.353042412796491	 0.06823431779779443	 18.065327182101488	 14.84966959824313	 14.67937050323829	 -0.3892938334271069	 0.3240359997637471	 0.15968722226247367	 -0.13192644110827506	 0.1986389065058582	 0.06427580083476825	 5.796222282954335e-06	 0.7370794964370906	 0.0	 0.0007177143011820824	 2.0942682873578436e-08	 2.0942682873578436e-08	 125.0	 0.01	 
5000.0	 200.0	 0.054233843155719684	 0.062090576309302446	 0.7005361102172415	 10.951574799885119	 0.11697369407193708	 0.028962444352492386	 16.279385982783342	 13.038423235310324	 15.197708445872692	 3.380763893595269	 0.27698329166543645	 2.9753926306196696	 14.194766945182035	 0.21030695324232276	 0.055554940647982935	 3.189992170983618e-06	 0.7341349161175234	 0.0	 0.0006179716520870344	 9.373559464655575e-09	 9.373559464655575e-09	 125.0	 0.01	 
6000.0	 200.0	 0.04520256886328955	 0.17236400985603573	 0.09451526645288377	 11.647102233661009	 0.24389873956399985	 0.39928917129984065	 16.375250416378975	 11.848619236275278	 15.40964035754163	 -3.432146863981937	 0.7298969261759383	 0.3269203185173234	 0.01757568520064007	 0.22249860586953119	 0.04002082952657911	 4.2938927550994524e-06	 0.7374762707111345	 0.0	 0.0004543156663102199	 8.76761784854299e-09	 8.76761784854299e-09	 125.0	 0.01	 
7000.0	 200.0	 0.03882549219480924	 0.6786328005396483	 0.05488694260386132	 12.498123733287308	 0.10191970065258062	 0.10376983223636978	 15.85408565598033	 10.648523739791871	 15.483603230563194	 0.8729692805044542	 -3.0588937891082186	 -0.28991283945225094	 -0.10529473952248064	 0.23041427370214201	 0.029742531629576872	 2.407913710907472e-06	 0.7398407867545702	 0.0	 0.00034715632887775055	 3.6279110260922523e-09	 3.6279110260922523e-09	 125.0	 0.01	 
8000.0	 200.0	 0.0340904853111707	 0.024598920541015826	 0.28252035207298254	 3.3716083881859227	 0.34214991671587397	 0.011490107552266914	 19.02066610558621	 14.409143096311327	 15.994450565114162	 11.787989013303612	 -0.8377449062033212	 0.6004273077562766	 0.7879293803576921	 0.23225011384319533	 0.024289733919357105	 3.91350275926748e-07	 0.7434597608871716	 0.0	 0.0002698075241489769	 4.546359408637529e-10	 4.546359408637529e-10	 125.0	 0.01	 
9000.0	 200.0	 0.030332205729199598	 0.3600315708418238	 0.09628106657193848	 10.269424113765606	 0.37502431474265546	 0.15136664122111898	 17.450050202147676	 12.233262241915131	 15.651926700862575	 -0.8248484256006248	 0.6515333928512067	 -10.168142997461501	 1.533146893950192	 0.23721497230663538	 0.018387732090998313	 7.75178021871737e-07	 0.7443965204243445	 0.0	 0.00021818098039089369	 7.129781865995578e-10	 7.129781865995578e-10	 125.0	 0.01	 
10000.0	 200.0	 0.02723162602334152	 0.34107952181290263	 0.3164744380479034	 6.139326811924069	 0.15738027989164047	 0.45257333397871097	 18.556617134590354	 13.399435150165036	 16.205133096209	 -0.5003152334309237	 -0.1003728659699051	 0.9913157244065087	 2.1888712141518143	 0.2388892300882649	 0.01607293607816899	 6.469230301791565e-07	 0.7450371869105359	 0.0	 0.000177107260124247	 4.796146119436729e-10	 4.796146119436729e-10	 125.0	 0.01	 
11000.0	 200.0	 0.024686798784163168	 0.3413474354789029	 0.0714229709122821	 11.936494671541867	 0.006577236795318726	 0.2421825048903323	 16.732634682750295	 10.974769363968337	 15.92468810677329	 -5.286171138961646	 -2.762713857454731	 -1.538909833126563	 4.560163606909171	 0.2417352380184962	 0.012914027420761528	 7.336733264087877e-07	 0.7453500008874158	 0.0	 0.00014729272268063431	 4.470376048221797e-10	 4.470376048221797e-10	 125.0	 0.01	 
12000.0	 200.0	 0.0226707215414877	 2.415137823567342	 0.03718703248680615	 9.42758292792167	 0.09542023111075996	 0.04894934469095089	 17.8224433700127	 11.372346895608093	 16.584603668301735	 -0.3146035287532795	 0.05706232860455247	 0.530193903186079	 -0.00598001151388288	 0.24264947563301364	 0.011736193130470666	 4.748001927775929e-07	 0.7456138564363229	 0.0	 0.00012469115207525708	 2.4398726965531223e-10	 2.4398726965531223e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs5_8c_3a_Benchmarks_HL-LHC_h2toh1h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.06049535925159905	 0.06521121064407279	 0.08795134757840731	 1.7574886268980268	 0.040587768697199905	 0.5004039632246267	 0.2025960285574859	 0.08232680452218039	 0.05217019398934368	 -1.1597832950406484	 -0.6827258903635954	 3.8907985789485826	 -0.8725304120951854	 0.14294176771507322	 0.0	 0.0	 0.8570582322849267	 0.9996577209206805	 0.000522484498560553	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.06082995865886399	 0.15830157857499053	 0.23102849917546076	 0.9552417768922886	 0.812707663069149	 0.0776979863861781	 1.4730836715802722	 0.5386771012087708	 1.9775923041526637	 2.175287810013197	 -0.6195015893514272	 -2.8475121147968654	 -0.5006025125449829	 0.018396860420188236	 0.0	 0.0	 0.9816031395798117	 0.999871899699546	 6.798968340534501e-05	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.060804828926460754	 0.9548359117945688	 0.2319516671365954	 2.643446551330771	 0.17734663483144777	 0.10192028025928804	 0.8523741840774767	 0.8421119899206827	 1.627091128111298	 2.118854518329703	 -0.04617526123703728	 -3.8925726607192654	 0.15638362266245304	 2.9485060737747303e-05	 0.0	 0.0	 0.9999705149392623	 0.9997432839013851	 1.0887868680497096e-07	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.060908319490842966	 0.014174194695644564	 0.6111119115055756	 1.6928255452517948	 0.6134454390820788	 0.3515715334063806	 1.233954617605897	 0.58692405025839	 1.9830897448504252	 0.2516182044294426	 0.3211146280709153	 0.2933194714693346	 1.9815835202756815	 0.0014110867110143414	 0.0	 0.0	 0.9985889132889856	 0.9998478493770246	 5.228412180991034e-06	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.060741147157568225	 0.18878358048446287	 0.263922831677332	 2.4702654345499684	 0.4921371005428853	 0.4653237591693577	 1.539055936394094	 0.407917020817058	 2.45358578260409	 0.17858730009046128	 1.6829893721385187	 -0.0933987087236887	 0.6364194414512729	 0.0025940778581699858	 0.0	 0.0	 0.99740592214183	 0.9999081477324542	 9.559051747078715e-06	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.06167197165286036	 0.24870446179671443	 0.6383375525409589	 5.92799134429397	 0.1896639344280407	 0.05292875907318163	 1.496737008575679	 0.7220239397736236	 3.1354327596515867	 0.49730777435527124	 0.733550412035456	 0.03810864772513524	 1.143686217465074	 0.01335302562044571	 0.0	 0.0	 0.9866469743795543	 0.9999500283975797	 5.072297003965113e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.06146478162403733	 0.3741612471610992	 0.6467374789498896	 4.554065803252202	 0.21671680746173547	 0.29784755360778425	 0.3484819329541161	 0.5585788519501504	 1.715371509148381	 3.73538271827075	 -0.7305286236666007	 -1.547039214989549	 -3.2872452497345197	 0.13662485452512407	 0.0	 0.0	 0.863375145474876	 0.9991861854032942	 0.0005155080123362091	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.06366428531408665	 0.4470319388627214	 0.8076915921558391	 2.367469453231344	 1.239851892616507	 0.2896578827444112	 2.320396395149789	 1.7021644913206082	 2.0785795766677215	 -3.536095649949594	 -0.1154484297594655	 3.467565938707763	 0.23754993272019287	 0.240265322274242	 0.0	 0.0	 0.759734677725758	 0.9999655256218131	 0.0009725143041541735	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.06658574208381388	 0.5088889901800331	 0.09288982956108359	 2.8677458649055767	 0.8010083743614123	 0.26243598698831755	 1.7797927790660948	 0.7856951095953463	 2.6208656760238354	 -0.6970557701986759	 0.4719418545568704	 -0.5191851465023642	 -0.8079673951910257	 2.8001117628458625e-05	 0.0	 0.0	 0.9999719988823715	 0.9999450355513678	 1.2396409705599e-07	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.07013261240472603	 0.32209364169258015	 0.05760358528948212	 3.3957221805428395	 1.2674552293553165	 0.24434320821056552	 2.052785694799342	 1.145731723386075	 2.974102934211664	 -0.6320426563386814	 -1.4568833205097877	 -1.0739502306932625	 -0.6330995333006292	 0.006788138142920008	 0.0	 0.0	 0.99321186185708	 0.9999666578401659	 3.333331835776942e-05	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07416111941869856	 0.872080422630814	 0.3118560888516807	 24.678102362019935	 0.3480304978244537	 0.16636553610596214	 2.8114969792889424	 0.406301621557312	 5.989039447366174	 -0.04248202450802899	 -3.429468128950148	 -1.2227581795797393	 0.4053785355893068	 3.69153051272116e-06	 0.9614949799227894	 0.0	 0.038501328546697924	 0.9999882153157555	 2.0265750039888635e-08	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.08250384727756231	 0.272870896832019	 1.4054148531097719	 23.972565452411377	 0.06568577330492123	 0.0826915141073294	 2.860796256979757	 1.5613511305098675	 6.274889939852839	 0.3740832882088695	 -0.04001973191608918	 -1.0878204580970456	 1.1993373608921685	 0.00018504602847782664	 0.9742496116980702	 0.0	 0.025565342273451967	 0.99999177294629	 1.2567316394629148e-06	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.09208727477865901	 0.15187354113306675	 0.12153771636084446	 23.962313468576287	 0.7598937744446325	 0.06603655003495078	 3.1197758798753674	 1.6425268116701406	 6.507547988698861	 6.333516910370445	 -0.5899191589003299	 0.3104040687860646	 4.211500931366011	 5.3505748118929695e-06	 0.9635242455808303	 0.0	 0.03647040384435791	 0.9999926906721385	 4.5245117420057026e-08	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.1023768584450351	 0.2424709024361804	 0.02584867026682715	 20.54847469365367	 0.044950250379528364	 0.019501565598178075	 3.762574541190914	 2.401368745503546	 6.703395182086683	 0.36520685307022005	 3.9234715691558057	 1.986730042527728	 -0.0782162225827966	 0.00022682121478362127	 0.9448196706998558	 6.153417526105247e-05	 0.05489197391009954	 0.9999946149968213	 2.369023973170291e-06	 6.426909251048681e-07	 6.426909251048681e-07	 125.0	 0.01	 
600.0	 270.0	 0.11324361325717368	 0.3465927639768439	 0.0078297721609459	 20.801578068392477	 0.10825006640440532	 0.053739946371681724	 3.618787289046662	 2.007321506959295	 6.941474425703444	 1.7374955841063346	 -0.11860181229012344	 -0.30960202008559573	 -2.3784585320333327	 0.00047626636460855904	 0.9188403537287093	 0.0001763860425683752	 0.08050699386411367	 0.999994295204643	 6.081631084884753e-06	 2.2523422167452343e-06	 2.2523422167452343e-06	 125.0	 0.01	 
700.0	 270.0	 0.13585029422052516	 0.0895121896806343	 0.11590028826297805	 24.29903858792274	 0.264209578432448	 0.016310988708492777	 4.761800776074017	 4.562512180532633	 7.632346466050064	 -1.5628234235984226	 0.6474950591824392	 0.21099590155230427	 0.9414086102399138	 0.00024932467855272875	 0.8485546900399953	 8.146172330996303e-06	 0.15118783910912106	 0.9999970665040311	 4.573125399424073e-06	 1.494174897214846e-07	 1.494174897214846e-07	 125.0	 0.01	 
800.0	 270.0	 0.16082753871735106	 2.0514097582870217	 0.04373634509818761	 24.581900121047738	 0.07462226290093892	 0.09405383055563137	 3.787795485138631	 2.548714846491447	 7.9210496771879955	 -0.06472448772343621	 0.9471718969807886	 8.867362405350018	 2.457372789692903	 0.01595737515420477	 0.7124983233461836	 0.0002530019395591072	 0.2712912995600525	 0.9999956155447988	 0.0004091990705862301	 6.487793733220627e-06	 6.487793733220627e-06	 125.0	 0.01	 
900.0	 270.0	 0.17892908448795125	 0.12510443753742298	 0.07847260687251724	 24.4239054107108	 0.006202939464226418	 0.023282800953204445	 4.894471996634374	 5.731303365310297	 8.04360286517321	 0.6777683559156502	 -0.7317627683264093	 0.43064081864587456	 -0.2363468361986728	 0.007796503680920485	 0.5783654540272505	 0.00010610417825968596	 0.41373193811356934	 0.999997555582023	 0.0002469574183105343	 3.3608929088428405e-06	 3.3608929088428405e-06	 125.0	 0.01	 
1000.0	 270.0	 0.18559046225451192	 0.017411836698324846	 1.362535425198108	 23.853421312981396	 0.04852056465514693	 0.1562451974509499	 5.457806524139767	 6.525488020078291	 8.064237953433574	 0.9932596875877677	 -0.09009954994112941	 0.37191630252165087	 -0.0031831556917708784	 0.015305443406668102	 0.46016783209468115	 0.00015381192310004715	 0.5243729125755506	 0.9999978935483336	 0.0005211529876111112	 5.237322508335633e-06	 5.237322508335633e-06	 125.0	 0.01	 
1100.0	 270.0	 0.18467692280111073	 0.45882684483406355	 0.06288284774185374	 24.408764567854877	 0.1919923361401505	 0.17958673445330461	 4.968686541217101	 5.81351540896971	 8.483920878861666	 0.33038380939798817	 -1.622678810871756	 1.5241910069209532	 -0.10977192742195112	 0.04069104603297358	 0.3909966176697382	 6.983824935676952e-05	 0.5682424980479314	 0.9999977101396282	 0.001372085585015752	 2.354917471217354e-06	 2.354917471217354e-06	 125.0	 0.01	 
1200.0	 270.0	 0.18432842681944783	 0.004916734409966191	 0.5451740389316192	 23.02820524466634	 0.42754454543083886	 0.020061586896388085	 6.605844093580305	 9.126862676985576	 8.761834268971604	 0.237607329572632	 0.00749899902840046	 -2.692130615510168	 0.8265189834880946	 0.025919342699094097	 0.33731836538400994	 0.0005279732006891752	 0.6362343187162067	 0.9999986336145703	 0.0008707317168526438	 1.7736677076473034e-05	 1.7736677076473034e-05	 125.0	 0.01	 
1500.0	 270.0	 0.18291719340598228	 0.01688653823631785	 0.11430032451195213	 21.347052681863484	 0.0274683530924635	 0.1798521083888996	 7.863140548988462	 9.038420154288161	 9.621056568163866	 -0.07824190114575097	 -0.3132348453043403	 1.83040897156057	 0.280176519591318	 0.07041212752573854	 0.20126877695841022	 5.336264970329639e-05	 0.728265732866148	 0.9999988492947293	 0.0023297400667867166	 1.7656206033290132e-06	 1.7656206033290132e-06	 125.0	 0.01	 
2000.0	 270.0	 0.13571339706711405	 0.6933048668046539	 0.327076050585063	 17.3780450295793	 0.15428966210931871	 0.024210537247615058	 12.033751903784216	 13.457254579236572	 11.453226946043792	 -0.06699004651221989	 0.6640248719145294	 0.34870829482779325	 -0.4569941431778663	 0.09015568063476169	 0.17918898533737737	 2.6593461013472813e-05	 0.7306287405668475	 0.9999994481206674	 0.0016503292757056383	 4.868020178414432e-07	 4.868020178414432e-07	 125.0	 0.01	 
2500.0	 270.0	 0.10919504154127431	 0.32092062101212016	 0.010617248793528083	 16.303935261996394	 0.8645410459531986	 0.1578019558942217	 13.373281656216168	 12.77350179871641	 12.55213668096776	 -3.824370285716869	 0.004614942511942132	 -12.651868038322023	 0.07899533260050845	 0.13271505016492802	 0.14061381642111984	 1.8475256649099567e-06	 0.7266692858882872	 0.9999995078886478	 0.0015761560488295615	 2.1941661842397612e-08	 2.1941661842397612e-08	 125.0	 0.01	 
3000.0	 270.0	 0.09054787837018792	 0.3666139828189023	 0.010892634295914475	 10.061335040025625	 0.1722296193287666	 0.569369839777794	 15.480895512217502	 14.547702312831115	 12.890720230406522	 -1.00369627104202	 0.025908135131782122	 -2.7158512310173486	 -0.3243184214873284	 0.15459368943127963	 0.10780582923584445	 2.4033812219648685e-06	 0.737598077951654	 0.9999996064973212	 0.0012640407647043158	 1.9651331492666862e-08	 1.9651331492666862e-08	 125.0	 0.01	 
3500.0	 270.0	 0.07763101565018674	 0.03836419777365861	 0.41532958264200137	 20.439943698316434	 0.5547326935364775	 0.1393454962403137	 9.634300236765567	 7.603978276300322	 13.148168254559575	 0.11464090603823111	 0.026931954566604036	 0.8835063313427985	 0.06949432863604443	 0.19870193661049146	 0.08137682122058176	 6.0280129744907535e-06	 0.7199152141559524	 0.9999991925086144	 0.0011950883827954776	 3.6255350098957915e-08	 3.6255350098957915e-08	 125.0	 0.01	 
4000.0	 270.0	 0.06818796095299272	 0.21599971096659243	 0.02338010235918469	 17.170909218886397	 0.29263445050306913	 0.021175530707409938	 13.26002146726579	 10.26218645096995	 13.47129348746953	 -0.12340905058787524	 -0.16158475008485734	 -0.17041104442008848	 -1.7384805593968298	 0.20106013770424114	 0.06654898859973943	 7.794287463539037e-06	 0.732383079408556	 0.9999994679793432	 0.000933400825486954	 3.618417074423645e-08	 3.618417074423645e-08	 125.0	 0.01	 
4500.0	 270.0	 0.060652229202852896	 0.16919806588231978	 0.202838979087672	 8.003592365604108	 0.025149672655835942	 0.6055278455433735	 17.642249649328043	 15.254120522339036	 13.945202331178196	 -0.3597153833419199	 0.18682369369439714	 -4.135793037417648	 -0.3430817159026181	 0.20010993138567232	 0.057358245669332106	 2.8796936615766286e-06	 0.7425289432513339	 0.9999996755165601	 0.0007352407465796271	 1.0580524929457923e-08	 1.0580524929457923e-08	 125.0	 0.01	 
5000.0	 270.0	 0.054119570967416625	 0.06017248453512029	 0.30920802779221657	 8.751488514182133	 0.12311137898348375	 0.1929057897861162	 17.34461946186659	 14.55700230789436	 14.202053947431452	 0.34739580867180425	 -0.12162579330117312	 4.066197082070171	 -0.397968804065769	 0.2095299059660257	 0.049144249811753714	 3.0149910971024517e-06	 0.7413228292311235	 0.999999665076985	 0.0006130990752547794	 8.82207360812079e-09	 8.82207360812079e-09	 125.0	 0.01	 
6000.0	 270.0	 0.04515846116583284	 0.5766343371071971	 0.1842806728514985	 10.452838772601192	 0.4190096565755318	 0.08998994111540469	 16.686501918219506	 12.300797742379372	 14.908348746083039	 -0.39789843962874094	 -0.25201776300116663	 0.9758470926875629	 -2.035410783791274	 0.22259593853413223	 0.03761814209832852	 3.480483338174659e-06	 0.739782438884201	 0.9999996300230107	 0.0004536284327051647	 7.09287964618687e-09	 7.09287964618687e-09	 125.0	 0.01	 
7000.0	 270.0	 0.03866843128842015	 0.02773732631650582	 0.9820762333655529	 8.263924181615277	 0.5439450970633042	 0.002866193891646833	 17.70708529210565	 12.390194269896663	 15.785914317533436	 0.37948922712289274	 0.22401230542385206	 0.03981483514376581	 -0.6415989417017419	 0.22847236042098845	 0.03116637834350247	 2.600656814482936e-06	 0.7403586605786946	 0.9999996630113249	 0.00034145250737878044	 3.8866880374530186e-09	 3.8866880374530186e-09	 125.0	 0.01	 
8000.0	 270.0	 0.03410004389800872	 0.13095445125351518	 0.8321214706273105	 8.942755679286456	 3.010449719510373	 0.33338936552472526	 16.906661832449284	 11.94470589842201	 14.72904205970296	 -1.2407580245308596	 0.10371585685407006	 0.7468310027196279	 -0.02537569941681963	 0.23471271186281564	 0.020609514392743045	 1.5060477294357378e-06	 0.7446762676967118	 0.9999996252212494	 0.00027282121989118314	 1.750573181563152e-09	 1.750573181563152e-09	 125.0	 0.01	 
9000.0	 270.0	 0.029934580550054435	 0.394078145248663	 0.41772720109121314	 8.046894270490997	 0.18336601734813507	 0.1232779422719196	 18.51198606791615	 13.8788681677897	 15.324831248882393	 -2.433184155688183	 -2.4042171707063833	 -0.10460768160492946	 0.13211017423609603	 0.23654481366158367	 0.018117151415847868	 8.989921825488381e-07	 0.7453371359303859	 0.9999996898085203	 0.00021189956247279787	 8.053275284280821e-10	 8.053275284280821e-10	 125.0	 0.01	 
10000.0	 270.0	 0.027198968620652707	 0.015799883714882237	 0.4148110033920514	 10.164798559299436	 0.009151170954576602	 0.08891957823286016	 17.207184761095718	 11.431391773210521	 15.728077161644476	 -0.843447845974497	 -0.3707460899727142	 1.3167770062779596	 1.3876453958557262	 0.23984962482178654	 0.015170981261260801	 8.312171062867654e-07	 0.7449785626998463	 0.9999996392558256	 0.00017739313876297008	 6.147694064030444e-10	 6.147694064030444e-10	 125.0	 0.01	 
11000.0	 270.0	 0.02472702814871569	 0.31640064344180496	 0.2494643463759706	 4.067138135270366	 0.43670644442313866	 0.09790511827882463	 20.40729170426294	 15.045781189781133	 15.717443296733538	 -0.8240648241899057	 -1.9446357164301276	 -0.34505430114044355	 -0.8627174290640348	 0.24038638707069357	 0.012564480809093587	 4.7568327041167076e-07	 0.7470486564369423	 0.9999997317895852	 0.00014694851508697537	 2.9078580983936704e-10	 2.9078580983936704e-10	 125.0	 0.01	 
12000.0	 270.0	 0.02247708841259694	 0.5402019191011117	 0.7896270004891947	 6.103167160235739	 0.08893018626398251	 0.1515229219366407	 18.98506887091708	 13.938924915414585	 15.48660816662167	 21.79848091737597	 4.096999766011126	 -4.284204067866797	 -1.0214215057764646	 0.242391914104704	 0.0104298546049728	 8.78099471435425e-09	 0.7471782225093284	 0.9999996988741016	 0.0001224405006382759	 4.435582733437079e-12	 4.435582733437079e-12	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs5_8c_3a_Benchmarks_HL-LHC_h2toh3h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.06116038241173844	 1.1424358318169887	 0.22265133322656463	 9.047079495800865	 0.43609614303325633	 1.1982254537055792	 0.058029003732387625	 0.2991538811619069	 -5.18043269991113e-06	 196.68975668682424	 -0.07149592364318967	 0.038508739339161345	 0.06736537178401353	 0.12336267930778169	 0.0	 0.0	 0.8766373206922182	 0.0	 0.00046087441985363033	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.060720965377196394	 2.2336405244141466	 2.0247285551301473	 20.568815812596757	 2.3724411854012204	 2.8643479975599515	 0.058490863643684735	 0.1026430191735937	 9.09957790799399e-06	 352.52945238904	 0.02321862851772728	 0.13248102588624017	 0.1481701786882106	 0.2101772216724984	 2.7092952638035792e-09	 0.0	 0.7898227756182064	 0.0	 0.000773978975044868	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.061485797103115955	 0.07170972877722118	 1.3262246905499215	 9.746989113277554	 3.9830457835495334	 0.40893205702799207	 0.07743618159201633	 0.45514888602138037	 1.4620718185678386e-06	 1853.5450603687689	 -0.020636849334798486	 0.1845036559276574	 0.02446829977706646	 0.00015090814649667726	 8.468378025454655e-13	 0.9983022121661768	 0.0015468796864797324	 0.0	 5.697901631719947e-07	 0.0037693311697897876	 0.0037693311697897876	 125.0	 0.01	 
270.0	 130.0	 0.06151322308365728	 8.084404635931794	 2.3177495682135962	 21.229323441977535	 2.6329055806998465	 2.321230184080878	 0.11678869308171994	 0.12416552767613094	 2.1794816265113978e-05	 1745.9977746585491	 0.03468682992288842	 -0.1384726938593911	 0.003219492987443642	 0.0002868129408776947	 1.9706001298271613e-12	 0.9983340605594221	 0.0013791264977296518	 0.0	 1.0838966340274339e-06	 0.0037728106847756656	 0.0037728106847756656	 125.0	 0.01	 
280.0	 130.0	 0.06156403537643139	 3.350607379874524	 0.5296957194387522	 16.462883532088846	 3.016844066943766	 4.211882370664137	 0.08973113175789196	 0.16103008442385094	 -3.4318936947856505e-05	 1710.6157094959456	 -0.07807713000614594	 0.07402203762735306	 0.03905919962390708	 0.0002990286778363577	 2.8349807150932194e-12	 0.9984460457998315	 0.0012549255194970355	 0.0	 1.1319265633915999e-06	 0.0037794622560335675	 0.0037794622560335675	 125.0	 0.01	 
290.0	 130.0	 0.061751185861908094	 3.74895928542132	 0.16211329848718808	 11.543035780030888	 2.9054612336970735	 1.934708293533269	 0.0018617602930026745	 0.05542144826322933	 1.1734400731837368e-05	 1703.1019929103638	 0.08843589194247269	 -0.043846145986107574	 -0.027500224877603962	 0.0004320240624739986	 6.0587036797812955e-12	 0.998297119783338	 0.0012708561481292483	 0.0	 1.6453051306571863e-06	 0.0038018793761022784	 0.0038018793761022784	 125.0	 0.01	 
300.0	 130.0	 0.061884520597547975	 2.0183129242791815	 0.26147633946177706	 7.896328017054344	 3.4927836036401105	 0.20530629607763884	 0.16226676184717206	 0.09859068903723582	 -2.7489500322253168e-05	 1620.1649743332518	 -0.03437990612226615	 -0.0989249273317673	 0.0027173597859470222	 0.0004114734972959146	 5.788868488372821e-12	 0.9981073207826653	 0.001481205714249896	 0.0	 1.5738069323000096e-06	 0.0038175683997880277	 0.0038175683997880277	 125.0	 0.01	 
325.0	 130.0	 0.06414336583519407	 3.3299014116217687	 6.434761281133951	 12.136649639235078	 1.3673773289703721	 3.248391374915614	 0.09007775423759663	 0.26991686665408443	 4.718632832381295e-06	 1699.0133941939762	 0.11862775603062506	 -0.020082544084420676	 -0.10186181896530835	 0.00045912643591066495	 1.515508360278813e-11	 0.9977742817273134	 0.00176659182162097	 0.0	 1.8864273834455058e-06	 0.004099586911859529	 0.004099586911859529	 125.0	 0.01	 
350.0	 130.0	 0.0671141986134932	 1.2826625091948647	 6.387231256674835	 12.976951117255295	 0.4165924958121211	 0.24950679975335857	 0.03542314094124448	 0.08885115995518407	 -2.508753923657712e-07	 1782.926973789076	 -0.01851289142214953	 0.07926941202653745	 0.056281399510210266	 0.0007624034433094655	 2.304670129413491e-15	 0.9969722104422633	 0.002265386114424887	 0.0	 3.4289527623725057e-06	 0.004483939107311976	 0.004483939107311976	 125.0	 0.01	 
375.0	 130.0	 0.07050093269892428	 4.2735412250556895	 0.040806891340212974	 14.505696334790136	 7.181484138869304	 0.09051089732365596	 0.09092384463448154	 0.4114777101395911	 3.894817988777567e-06	 1489.5869673727425	 0.013547916969079603	 0.22357488159041886	 0.09143818267771107	 0.0011424802377695133	 5.3496199010914575e-12	 0.9939165157836998	 0.004941003973181208	 0.0	 5.669160676137428e-06	 0.004931964895642447	 0.004931964895642447	 125.0	 0.01	 
400.0	 130.0	 0.07414679162343867	 4.3050809316737055	 2.665113717772931	 20.76876553472769	 1.111270728292185	 0.04182714992598137	 1.5221595593007085	 0.15871496682953762	 5.808615978970786e-06	 1799.5698047461472	 0.04037756828604309	 -0.16497092816115588	 0.09949520606827396	 0.0002570791829424364	 1.255156203039977e-11	 0.9945667663807868	 0.005176154423719295	 0.0	 1.4107680380833245e-06	 0.0054578631754251105	 0.0054578631754251105	 125.0	 0.01	 
450.0	 130.0	 0.08242902690784007	 6.901721295299925	 0.16142925361627203	 10.828206173675238	 1.0849410984398598	 1.2077931686548142	 0.03960687747922321	 0.8651018708769082	 -1.5449860839317317e-05	 1658.0102566092382	 -0.04287767821699407	 0.026354430039562747	 -0.01812489046855936	 0.0019348858789501615	 1.3355202579879177e-12	 0.9860517167198113	 0.012013397399902932	 0.0	 1.3116919916652039e-05	 0.006684612019034834	 0.006684612019034834	 125.0	 0.01	 
500.0	 130.0	 0.09203328934824818	 2.1818731655837924	 0.4026422948821992	 9.387698853772642	 2.3726449105397376	 0.6681972439620139	 1.6253749140813338	 3.2864625282448277	 4.635827475821992e-05	 2349.0803186143153	 0.07794012463015285	 0.20320817276225844	 -0.005407619155157459	 0.00013518836804716336	 3.2787503507940414e-13	 0.9885041042214193	 0.011360707410205548	 0.0	 1.1418332655744796e-06	 0.00834914190962898	 0.00834914190962898	 125.0	 0.01	 
550.0	 130.0	 0.10216819061045052	 5.517749543998858	 3.8737990118831855	 16.620526102783064	 2.5063923827342443	 2.221410377062627	 1.171203639669985	 4.125632850503732	 3.9703827089202955e-05	 2577.207041633415	 -0.009187429503348006	 0.0686836424307238	 0.06284214745662574	 4.7209079001951514e-05	 8.962933527647718e-12	 0.9834544831611993	 0.016498307750835838	 0.0	 4.910721464097942e-07	 0.010229962417236334	 0.010229962417236334	 125.0	 0.01	 
600.0	 130.0	 0.11297637423218598	 1.9542888433754846	 0.2135874519593534	 9.815672536637901	 0.7276828364910737	 2.6912345278247987	 1.5465677083941256	 2.8372626111463304	 -0.044552786002791105	 2669.584067501223	 -0.0251291968041285	 -0.08862487408831328	 0.041593560478510226	 0.0003150624433918421	 1.5544282362886564e-05	 0.9731091601344155	 0.026560233139829702	 0.0	 4.004270303038539e-06	 0.01236768200484891	 0.01236768200484891	 125.0	 0.01	 
700.0	 130.0	 0.13539534740584003	 1.3103068900504973	 0.9632168826537246	 8.713190004539356	 2.295350859911482	 1.6018563659155942	 2.1285561780879623	 3.4763424231797373	 3.890224402049866e-05	 3141.8213404146977	 0.04436951888953198	 -0.06099934128347063	 0.006850093279004543	 0.0006887942688078707	 1.5199973722749987e-14	 0.9508925204035054	 0.04841868532767144	 0.0	 1.2549937668932686e-05	 0.017325408182580295	 0.017325408182580295	 125.0	 0.01	 
800.0	 130.0	 0.1601348187976711	 2.836994729053899	 1.4678894211874045	 15.138701256162546	 1.1562794830712253	 3.4806207340937387	 1.562405897795155	 5.674610042130573	 0.00022059923242311676	 3473.3682106879305	 0.06040916327341247	 0.05934923660940831	 0.04585335390396134	 0.0011672526379841758	 8.76473815477195e-11	 0.913926335549844	 0.08490641172452452	 0.0	 2.9677068802014193e-05	 0.023236319077355665	 0.023236319077355665	 125.0	 0.01	 
900.0	 130.0	 0.1806722538344789	 1.1962226636312974	 4.443303605123617	 16.21603804587631	 9.150177455994358	 4.272952936520289	 1.2532607420276987	 4.229956674106389	 -1.525932013452756e-06	 3695.4411178449523	 0.027458132384334467	 0.13308863143892802	 -0.0727488250875819	 0.009675114677816137	 8.133452521644433e-14	 0.8486406522589107	 0.14168423306319175	 0.0	 0.00031239812095993757	 0.02740161269031499	 0.02740161269031499	 125.0	 0.01	 
1000.0	 130.0	 0.18448584103099502	 4.6708932457747565	 0.9016141337134183	 19.374377962062862	 2.3536274660178447	 2.3151425154966474	 0.8032345536500298	 4.275919814050398	 -9.074708073469693e-05	 4059.198161903398	 -0.05426641235627759	 0.1989412349065298	 -0.03568621638516016	 0.017859940897438663	 7.501209415606526e-13	 0.8080614467701421	 0.17407861233166916	 0.0	 0.0006009985466058986	 0.027191789595830212	 0.027191789595830212	 125.0	 0.01	 
1100.0	 130.0	 0.1858629050907206	 3.6539949006915022	 1.0014423737047744	 19.35106270147595	 3.949062655483607	 0.6281983598209269	 -0.14624049098712494	 5.567667185717833	 2.809516800659506e-05	 4213.650186949337	 0.0620060355244297	 0.06769612213960514	 -0.1616568275589702	 0.02611146234648655	 7.695767011407168e-13	 0.7585081674462195	 0.21538037020652442	 0.0	 0.0008916819219009097	 0.02590234172070369	 0.02590234172070369	 125.0	 0.01	 
1200.0	 130.0	 0.18502275986916114	 8.353075589830357	 1.1458109612623497	 21.775972613789477	 0.2901336820664827	 1.4510020594162387	 0.0029260373496911283	 7.568878188868281	 -7.229237625496493e-05	 4499.450185505904	 -0.03153601808596103	 0.10077950933492037	 0.07403863507073341	 0.026727482817951915	 7.350477638136204e-12	 0.7269021916957956	 0.24637032547890203	 0.0	 0.0009045798424222896	 0.024601683387069747	 0.024601683387069747	 125.0	 0.01	 
1500.0	 130.0	 0.18201322400180048	 4.051237225150772	 1.0255757990198628	 24.198731836101707	 1.3611038538174636	 0.3571069933525711	 0.7843563728597751	 9.090351997895743	 9.102625660895897e-05	 5011.980719331554	 0.01712754228584224	 -0.050421093538271546	 0.038833713320143584	 0.051399017841588554	 3.846221408352289e-12	 0.5807668886117269	 0.3678340935428383	 0.0	 0.0016840675628686055	 0.019028586921903443	 0.019028586921903443	 125.0	 0.01	 
2000.0	 130.0	 0.13596424783517186	 4.941529815021835	 2.714539434963885	 9.184046195017386	 1.6759445145098528	 1.0476408770795347	 6.04224157993701	 9.208183151091553	 1.2773462507586181e-05	 6844.7918684684555	 0.03589482322989275	 -0.17881329554462788	 0.10734032366112065	 0.06242345091588613	 1.369549053784893e-12	 0.5743442901265055	 0.36323225895623884	 0.0	 0.0011468837758068697	 0.010552222576752302	 0.010552222576752302	 125.0	 0.01	 
2500.0	 130.0	 0.1093890714627568	 3.7293032726687025	 3.002055369985261	 12.541297907804076	 2.261304555719575	 1.4098901243952575	 5.697095492889267	 10.672815124239115	 -2.332347479901336e-05	 8349.367999484955	 0.0043128961173607505	 -0.18179062260431156	 -0.11542248948833243	 0.07973865453519235	 1.0075889072361602e-15	 0.5533965927979896	 0.36686475266681706	 0.0	 0.0009503505540263436	 0.006595555965015024	 0.006595555965015024	 125.0	 0.01	 
3000.0	 130.0	 0.09097000069099737	 0.0877874292168992	 0.8243948780518404	 15.541114320195183	 1.9752553934914858	 1.7626686522192825	 6.284464961002539	 12.184840987992006	 -1.5129831354765049e-05	 9961.089252364323	 -0.1595595871947312	 -0.21053542540866635	 -0.007605773080628363	 0.08820454917237008	 1.5922737245691461e-12	 0.5472845224673918	 0.36451092835864596	 0.0	 0.000727929035301006	 0.004516595778935781	 0.004516595778935781	 125.0	 0.01	 
3500.0	 130.0	 0.07770376205810325	 1.6350776699448462	 0.0004878187055498793	 12.447250373389684	 0.37845720455099535	 0.6332338352344362	 10.854923008434977	 13.72876715433845	 -2.234537453467852e-05	 11704.476357673731	 -0.18424715906280298	 -0.10122568564380491	 0.004668380199763296	 0.08930276689969548	 8.504364980159336e-13	 0.5495083676892476	 0.3611888654102064	 0.0	 0.0005381145794890661	 0.003311190397235396	 0.003311190397235396	 125.0	 0.01	 
4000.0	 130.0	 0.06814602045037355	 5.340536447453077	 0.1222874868940569	 19.41769660201039	 1.8424260314911003	 2.7420217343714177	 1.4423426628703349	 9.418901916985886	 -3.102501722167915e-06	 13033.912464969948	 -0.009285156078159275	 -0.04917109924990768	 0.002422387405579664	 0.10830084660896366	 1.0484915902918865e-17	 0.5281756288871238	 0.3635235245039127	 0.0	 0.0005021581035649494	 0.0024489898320816145	 0.0024489898320816145	 125.0	 0.01	 
4500.0	 130.0	 0.06018867377777323	 2.8284762707085167	 0.13293835069243506	 18.03407368950451	 2.814762202248206	 0.5612904645194907	 5.129400728039319	 11.065537049227194	 -1.5635083350843756e-05	 14788.718739086677	 -0.030557169844560077	 -0.32157216733377464	 -0.07491002463892077	 0.10599096120501104	 1.9576084923588646e-15	 0.5350480390241317	 0.3589609997708554	 0.0	 0.00038350751557684885	 0.0019359664430584332	 0.0019359664430584332	 125.0	 0.01	 
5000.0	 130.0	 0.05449374290273725	 3.12284035391942	 3.85023498663277	 16.378472303746566	 2.9156872764219552	 0.5352667655878373	 8.513198695952303	 14.553210190310237	 -5.166229313758939e-06	 16402.680602830038	 -0.04984178758600265	 -0.15303262012760543	 0.07390602277754955	 0.10580653119280485	 8.979553871233613e-16	 0.5317826753781139	 0.3624107934290804	 0.0	 0.00031388880153247653	 0.0015776022970264549	 0.0015776022970264549	 125.0	 0.01	 
6000.0	 130.0	 0.04561592801271746	 5.065222312741848	 0.909435246816964	 11.295353552022252	 4.884117111563864	 2.4579491262844817	 7.1034287515444055	 9.924417070344198	 -1.766714682735733e-05	 19524.976818128373	 -0.037167900874124214	 -0.38140888860598576	 -0.004506929138686808	 0.11357971049902592	 4.611350518401601e-15	 0.5211206706127554	 0.36529961888821416	 0.0	 0.00023617424580782973	 0.0010836027034766343	 0.0010836027034766343	 125.0	 0.01	 
7000.0	 130.0	 0.038914043205592434	 0.3895185302252787	 0.3276823773260593	 19.05688500798047	 1.4212109444990324	 4.012396082549117	 4.2688549616039895	 9.829810951567115	 1.0605549080422024e-05	 22766.14065999915	 0.06867856782527905	 -0.13558931147546707	 0.006118265478117379	 0.11566203226700252	 1.6651203536341905e-15	 0.5221110863846136	 0.36222688134838227	 0.0	 0.0001750589436791086	 0.0007902352524348479	 0.0007902352524348479	 125.0	 0.01	 
8000.0	 130.0	 0.033817452081817	 1.1507850388633079	 0.49778352511367685	 13.774446220489928	 0.504345591119165	 0.12934561477827947	 7.348708656415712	 13.288727812052441	 -1.803042807215896e-06	 26217.555652458508	 -0.04611134726406305	 -1.2609786841174653	 0.13693876245074288	 0.11371433700881653	 1.3586632490815413e-16	 0.5294515108721921	 0.3568341521189912	 0.0	 0.00012999643067081285	 0.0006052605892722018	 0.0006052605892722018	 125.0	 0.01	 
9000.0	 130.0	 0.030199771424169162	 4.057633974956647	 3.342589996641964	 19.532842304413773	 0.9416383684941257	 1.0266182755092204	 5.157306413783481	 10.375922281190416	 -1.5729378591246563e-05	 29327.446125592018	 -0.047647370644923207	 -0.7249341043651035	 -0.018672329482517788	 0.11678841423985198	 1.4844084202469847e-15	 0.52313380620181	 0.36007777955833664	 0.0	 0.00010648171567402644	 0.00047696670576458875	 0.00047696670576458875	 125.0	 0.01	 
10000.0	 130.0	 0.02729590069157758	 7.3251252406165674	 0.33546955903713266	 11.746592789896411	 0.17119315415931716	 1.4171340076848113	 5.343371966706417	 11.671998973684534	 3.136070061099571e-06	 32435.33690285121	 0.017007827229034263	 -1.3930046963315736	 -0.030200662836239327	 0.11824809064767243	 1.2432630376711278e-16	 0.5185358704141025	 0.36321603893822496	 0.0	 8.808077631700006e-05	 0.0003862476067404012	 0.0003862476067404012	 125.0	 0.01	 
11000.0	 130.0	 0.02482015911433865	 3.271871849009914	 7.44353640736918	 17.33303042027835	 0.3171551012793596	 1.766879654792071	 1.4861733580528245	 7.968091463668815	 5.765551393737766e-06	 35614.12111353227	 0.043152382713932645	 -0.24711187608312035	 -0.03817207396393693	 0.11976898775926859	 4.9562532163925895e-17	 0.5167505813286779	 0.3634804309120535	 0.0	 7.376737320754154e-05	 0.00031827381779918806	 0.00031827381779918806	 125.0	 0.01	 
12000.0	 130.0	 0.02271577430593119	 1.0312366219125066	 4.201772262142818	 14.912646304717622	 2.343333847300213	 6.500831557513468	 3.453268445306763	 9.120207486113623	 -3.059202544686786e-06	 38931.933313494774	 -0.02932192320816557	 -1.2134414069297534	 0.0001892656069553239	 0.1192803012365644	 1.2061846327315063e-17	 0.5185431158799465	 0.3621765828834892	 0.0	 6.153881320882991e-05	 0.00026752554795760996	 0.00026752554795760996	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs5_8c_3a_Benchmarks_HL-LHC_h2toh3h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.060367790510745055	 2.8140105701223512	 2.5687645911499106	 11.000039176859705	 11.707942766466813	 3.005351188567632	 0.04891674123808796	 0.024915827401872294	 -6.984955089025709e-05	 244.45368463171226	 -0.04831738847846522	 -0.030168908023248044	 0.008206306285427296	 0.17536767177022117	 0.0	 0.0	 0.8246323282297788	 0.0	 0.0006383112099005917	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.06112868513216391	 5.761820209314272	 2.554200287619452	 7.832954559464916	 3.486753428215793	 0.12629278315841308	 0.3294415883176269	 0.03421146443693757	 -4.238807564106302e-05	 294.28956280838895	 -0.04019882550142649	 -0.020089638533857413	 -0.014952025975764196	 0.1656257737842093	 0.0	 0.0	 0.8343742262157906	 0.0	 0.0006181260068780484	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.060522916852012755	 1.0014946133293514	 1.5805560292641916	 11.446906688254842	 4.788525513587898	 3.1923859648926634	 -0.08596159639690329	 1.7158092047638958	 1.0002657163869172e-05	 1224.9176527008212	 0.02481146606423123	 0.16030231989283114	 -0.0006732630530133618	 0.003886448188384047	 0.0	 0.0	 0.996113551811616	 0.0	 1.4218776942561072e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.061004366432230756	 2.090800874266909	 3.0596300832365664	 19.458761350959822	 5.707102514350689	 2.907863020858714	 -0.18759524989735124	 1.5660848085375714	 1.5188715955665898e-06	 2319.9465932801495	 0.007522697295256503	 0.10958803367852434	 -0.02180899271906538	 0.0005863717137435152	 0.0	 0.0	 0.9994136282862566	 0.0	 2.1794958191062495e-06	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.06080955510213078	 3.2814383055128524	 2.1023137311005953	 17.83599903169218	 1.7390827123127006	 2.5470564913774454	 0.18908981679206743	 1.4147230225565144	 -1.4672014316775355e-05	 2053.119503885369	 -0.02712180344767201	 0.09908908804138816	 -0.039673622644388805	 0.003296243121474627	 0.0	 0.0	 0.9967037568785253	 0.0	 1.2173837795254241e-05	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.061595506232782635	 6.193516782191941	 2.3645332025592456	 14.07497395710035	 5.020575394769392	 3.376427700094496	 0.13610595280807924	 1.7510262143730693	 0.00011019583712883962	 1440.6296392614177	 0.07040811052991097	 -0.0834642751592794	 -0.07099862725931996	 0.00764769207788435	 0.0	 0.0	 0.9923523079221156	 0.0	 2.897871629359316e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.06114615647619957	 1.6159084283869507	 3.370402190995256	 14.751091885980356	 0.5292410099262645	 2.235778528073483	 0.09069285059774092	 1.5919718396498497	 -1.4455137675950475e-06	 1895.66675607293	 -0.0030318379094200487	 -0.11609026943391154	 -0.004664000386571517	 1.181449043876832e-05	 0.0	 0.0	 0.9999881855095613	 0.0	 4.411761232375687e-08	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.06381339558547361	 2.432214505765275	 2.5662882427785796	 17.65325921570768	 2.769387934449666	 5.1129441140259235	 0.04161738608593187	 1.5258158601568306	 1.9347505200256625e-05	 1854.6400933310053	 0.025512335460208965	 -0.021781795117768055	 0.009848667440166964	 0.012945963412923431	 0.0	 0.0	 0.9870540365870766	 0.0	 5.2646378326428234e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.06621268391636707	 5.772885931396875	 0.5740777640765405	 18.647146678510566	 4.956045381723211	 4.156223976173866	 -0.22490792724987047	 2.0610215086222814	 2.4822015955119117e-05	 1898.9825798890197	 0.03729924022203795	 -0.09251410684976347	 0.08376887608302858	 0.009332246384922487	 1.0342679598616365e-13	 0.0	 0.9906677536149742	 0.0	 4.085392824144799e-05	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.06963846685331003	 5.302442873452208	 0.7446586010848874	 10.412205213598003	 2.5945314156388855	 0.0969900294239852	 0.4283083499720151	 1.8743915242375255	 -1.4821091246908706e-05	 1972.9127221917015	 -0.08089237680824525	 0.0246997532690351	 0.04520537466486154	 0.0012116239231642933	 5.115369467260845e-10	 0.0	 0.9987883755652988	 0.0	 5.866297574920429e-06	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.07342241692751546	 8.547352299678185	 0.43546189414714737	 19.756191077307435	 3.2256135562005066	 0.8117554775133645	 0.49618035350901935	 2.5934164593806495	 -1.646197719160243e-05	 2038.6032050000974	 -0.006321237935968634	 0.05603796819463255	 -0.024535691496788702	 0.005060718307547372	 2.920917033516566e-10	 0.0	 0.9949392814003609	 0.0	 2.723259148177904e-05	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.08248862552093666	 7.850131989738962	 0.21393686659031502	 20.41614859515304	 1.2299134132589669	 1.365823025293752	 0.052631711675983954	 0.8446384580683928	 -2.308537604932821e-05	 2404.045878608663	 -0.08638425710506357	 0.025083719658473818	 -0.014591100908230098	 0.0014417192943538867	 6.33348826815205e-12	 0.9882907155049545	 0.01026756519435811	 0.0	 9.787766215009893e-06	 0.006709460373950547	 0.006709460373950547	 125.0	 0.01	 
500.0	 200.0	 0.09203133388438658	 4.750245714267425	 0.7185231540654726	 13.306230187352266	 0.9230056292804296	 0.5650521310578454	 0.6652865355204752	 3.3144778340655447	 -0.004801553820978067	 2390.1135770868245	 0.02167221382631165	 -0.06754929715989998	 -0.010112316517287367	 6.249816703016237e-07	 2.8450083332644257e-07	 0.9846357374741923	 0.015363353043304048	 0.0	 5.27852087083077e-09	 0.008316116355724533	 0.008316116355724533	 125.0	 0.01	 
550.0	 200.0	 0.10254060846511451	 0.8312888801738287	 2.7453460433946284	 14.493062618798048	 4.001869710234275	 1.397539878429771	 1.2485432576379052	 3.5424179477650783	 1.474162161176566e-05	 2590.6070660024716	 0.020626029950096787	 -0.2381613125287072	 0.04972455030970064	 6.426203383615303e-08	 5.426948616193596e-13	 0.9787931619029064	 0.021206773834517093	 0.0	 6.733231897133934e-10	 0.010255575407439918	 0.010255575407439918	 125.0	 0.01	 
600.0	 200.0	 0.11336147772360673	 1.376985040533962	 1.7904983698944668	 9.793644225647249	 2.91757239109312	 0.8165486305981339	 2.1412086539684445	 3.110372338460287	 -0.000948022088353873	 2787.4077191377887	 -0.3429630902492658	 0.1699783402927196	 -0.01785692510831377	 2.5845932523739452e-05	 4.1200968359193214e-09	 0.9702432877745276	 0.02973086217285169	 0.0	 3.307212176394009e-07	 0.012415107918606517	 0.012415107918606517	 125.0	 0.01	 
700.0	 200.0	 0.13631617671963653	 3.4582024115209764	 0.9426719617137352	 14.606349348898922	 3.2346124123284468	 1.9367050318250156	 1.0103364578724205	 4.001186530931983	 -0.00018971591502566534	 3148.750561245294	 0.18378637170021206	 -0.10608013589979282	 -0.14599759639603752	 0.0013191757944383455	 4.976571851984341e-10	 0.9450629303583922	 0.05361789334951228	 0.0	 2.436159757553617e-05	 0.0174527480643704	 0.0174527480643704	 125.0	 0.01	 
800.0	 200.0	 0.1610649351121412	 4.166124084310482	 2.8404153331835413	 22.202099642550575	 3.6866466062125	 0.4443291275094948	 3.669629380154168	 5.701342949050049	 -5.119386632157365e-06	 3532.3372891187178	 -0.01947082769475794	 -0.010877794338588629	 0.04097226868305666	 8.918294073927158e-06	 8.656196236130977e-16	 0.9069358367773717	 0.09305524492855359	 0.0	 2.293638993267128e-07	 0.023324902524860625	 0.023324902524860625	 125.0	 0.01	 
900.0	 200.0	 0.17988028103587625	 2.5474746931268135	 3.1867799453687065	 20.793163790704366	 5.717767454722436	 0.22596365446642713	 1.9578427532938658	 5.855308912267068	 1.0152601030168907e-05	 3789.1865043531243	 0.01741611901246701	 0.006355787174307724	 -0.010324079034572938	 0.004028330434893078	 7.788339483452709e-14	 0.854227367052296	 0.14174430251273304	 0.0	 0.0001289445516825556	 0.02734332911854381	 0.02734332911854381	 125.0	 0.01	 
1000.0	 200.0	 0.18517006611252795	 7.108144994172492	 1.218198165454403	 20.680771853577024	 2.5291105854141716	 0.4212471262998071	 4.394353244629836	 8.121687955375483	 -3.4766754973212e-05	 4099.873941203135	 -0.025542173064479468	 -0.12890051287145193	 -0.01057982420815834	 0.0012348483921926956	 1.3881095581347936e-14	 0.8164116240571104	 0.18235352755068285	 0.0	 4.185870889520788e-05	 0.027674600968130594	 0.027674600968130594	 125.0	 0.01	 
1100.0	 200.0	 0.18492193785196764	 1.1578158151850828	 0.9263366763455495	 21.599193595782907	 0.8673623119918034	 0.07378944733642126	 5.706479433431658	 11.425780962725021	 2.3640131420055916e-05	 4351.295465648939	 0.023696732054279725	 -0.060839047424719864	 -0.029117949933330153	 0.0002820518900787501	 1.3739780114404523e-13	 0.7836610147003076	 0.21605693340947624	 0.0	 9.535639746292702e-06	 0.026494093400012	 0.026494093400012	 125.0	 0.01	 
1200.0	 200.0	 0.18609599946588604	 1.212726177377585	 1.0317819376040875	 12.349116506791377	 0.9147655323142011	 1.5382438686722584	 1.777796119004591	 5.672572099171518	 -5.341828552934965e-05	 4602.862012110595	 -0.11819509150707097	 -0.12512956659155677	 0.041952809351121736	 0.027939888682179156	 7.1544130567894255e-12	 0.7161036545354873	 0.25595645677517925	 0.0	 0.00095648792203946	 0.024514932907674338	 0.024514932907674338	 125.0	 0.01	 
1500.0	 200.0	 0.18202987767206757	 0.21822572276453897	 4.688136410652928	 12.175376931839207	 2.7373618564411513	 0.21693789521483675	 10.82570356720891	 13.290862599103864	 -2.3665470589060393e-06	 5201.810361479377	 -0.0012346617213071648	 0.03428803785039652	 -0.0009851178422546005	 0.010676277178247165	 5.102425140036925e-16	 0.6008136044742094	 0.38851011834754284	 0.0	 0.00034986711277844773	 0.01968897187717221	 0.01968897187717221	 125.0	 0.01	 
2000.0	 200.0	 0.13678562845478073	 1.2396587899893157	 0.6100924293390575	 23.684178381821653	 1.4215677853480804	 0.13022014775985985	 4.123394631970302	 12.401063427257354	 -5.651788050424897e-07	 6743.8637923072165	 0.010367772470267283	 -0.008436829783241413	 -0.040394897055478086	 0.06007067743129476	 2.5502005745067196e-15	 0.57181252412085	 0.3681167984478526	 0.0	 0.0011169485894716457	 0.010632228893864145	 0.010632228893864145	 125.0	 0.01	 
2500.0	 200.0	 0.10992754434860764	 3.8878671338032995	 1.0273481382622232	 14.235428108067685	 0.4099780829717304	 3.331113725973995	 1.7862611958975811	 7.883066975100253	 8.18028921678921e-06	 8240.122717754759	 -0.005887531601865602	 -0.02687095744127604	 0.007258682844205274	 0.09348656956297954	 4.876559723520904e-14	 0.5367935964998413	 0.36971983393713037	 0.0	 0.0011251546620775496	 0.0064605624155273786	 0.0064605624155273786	 125.0	 0.01	 
3000.0	 200.0	 0.09025342114365852	 1.967136321085978	 0.19773770802542126	 8.382635654428272	 0.44481298378983675	 0.2938621656944307	 8.013922810814314	 10.387126670659647	 6.306889731173312e-05	 10112.816195359826	 0.05673212578566101	 -0.12783787039230585	 0.03249138356699739	 0.0868578380318779	 2.4326554089568863e-13	 0.5545583494709153	 0.3585838124969636	 0.0	 0.0007055971750403732	 0.004505002814347277	 0.004505002814347277	 125.0	 0.01	 
3500.0	 200.0	 0.07757872306692828	 1.8192047813563252	 0.0008673956826818878	 18.8434689535849	 0.4337757536200966	 0.5047497263663295	 7.969602054912038	 15.356703405105037	 -2.8461449941742177e-05	 11668.127905432899	 -0.12413668943043145	 -0.13493906080291013	 0.0066389164618414	 0.09030008154051136	 1.6417990822226567e-13	 0.5496937118680056	 0.36000620659131877	 0.0	 0.0005423778689345874	 0.003301677018707415	 0.003301677018707415	 125.0	 0.01	 
4000.0	 200.0	 0.067759734649928	 6.570101652601635	 0.8310021423487959	 23.73131838353821	 0.8652002465645433	 0.29594014851805445	 1.3321362875015694	 8.078479874955057	 -1.8422906148986952e-05	 13135.045794806721	 -0.027217061717871	 -0.08218366874856452	 -0.040344256893093004	 0.1081760007724424	 1.126002417647926e-15	 0.5328847533429482	 0.3589392458846084	 0.0	 0.0004959176239949956	 0.0024429350212058823	 0.0024429350212058823	 125.0	 0.01	 
4500.0	 200.0	 0.0604101422068151	 0.5970800037390521	 1.1684187316400594	 13.735022037119819	 1.2064556183747002	 1.0784150044870928	 3.727281279286183	 9.825643181972396	 1.3515241123894694e-05	 14751.603097688858	 0.08952867127992789	 -0.18153331009225163	 -0.08944977336200667	 0.10839557528171107	 7.768163725417366e-15	 0.5305177508572134	 0.36108667386106763	 0.0	 0.0003950962465350691	 0.0019337096697827798	 0.0019337096697827798	 125.0	 0.01	 
5000.0	 200.0	 0.05445683704157396	 0.14611672077436189	 0.02467004438315574	 17.49412916358257	 5.083567090273749	 0.8961765948852457	 11.581352310198003	 12.223357507250634	 1.2133396287201297e-06	 16490.875195472898	 0.03410288252612755	 -0.4980149020077671	 -0.09374857644355374	 0.1052176242136502	 1.177882737970597e-17	 0.5329957655475335	 0.3617866102388163	 0.0	 0.00031171949795156574	 0.0015790621931305027	 0.0015790621931305027	 125.0	 0.01	 
6000.0	 200.0	 0.04529180394848615	 5.052678056576379	 0.749837855410709	 21.75910363861826	 2.16662257363065	 0.1822493611874909	 3.1075710583204463	 10.984181195208722	 2.3847461172718117e-06	 19590.324590561195	 0.008086866387765533	 -0.23807644104254794	 -0.017977460305583833	 0.11320243273592356	 2.771054121275832e-16	 0.5264252981461373	 0.36037226911793885	 0.0	 0.00023205878508393378	 0.0010791430199226944	 0.0010791430199226944	 125.0	 0.01	 
7000.0	 200.0	 0.038957793045611	 3.9165126667158683	 3.2670748699245413	 19.354052473250135	 6.052243192917401	 3.584553697633391	 0.9000669540329294	 7.366294168290822	 1.4621731896322763e-05	 22729.338402511574	 0.10121701825937744	 -0.1691566137849912	 0.01978351702211494	 0.11752611208314753	 5.535355907870172e-15	 0.5197548021710073	 0.36271908574583966	 0.0	 0.00017828029318402437	 0.0007884378788034366	 0.0007884378788034366	 125.0	 0.01	 
8000.0	 200.0	 0.03423613536384372	 0.40577050404261333	 1.4681087632840073	 19.901531789308347	 5.425883666568797	 0.22735435155294761	 1.084581274873921	 6.384195274464694	 -4.908900881615809e-06	 25861.597880682577	 -0.009056525848753792	 -0.13772747524938486	 -0.06744049453064402	 0.11953548821908183	 7.921001628440942e-17	 0.5147066805674586	 0.3657578312134594	 0.0	 0.00014005436280277027	 0.0006030587004010494	 0.0006030587004010494	 125.0	 0.01	 
9000.0	 200.0	 0.03045968852453622	 3.2233228259847055	 2.979170667661489	 21.118966245095127	 4.4156652956157325	 2.0295786401148264	 -0.3104209275746795	 7.203725988460641	 1.8674692841808173e-06	 29041.279571572624	 0.0004931460788829632	 -0.9329365749907768	 0.07418722436402263	 0.12038786394895462	 2.390692046380469e-16	 0.5132330256461096	 0.36637911040493565	 0.0	 0.00011166043332848613	 0.00047602657080479134	 0.00047602657080479134	 125.0	 0.01	 
10000.0	 200.0	 0.027270628332927805	 3.480809299941509	 5.841287006098616	 15.118460843688338	 2.3801578723180654	 4.643861335699426	 1.7908364278092261	 6.9930306063866	 1.0862370832651191e-05	 32442.258140153288	 0.03361063734927464	 -0.5763440168252717	 0.0714146551480805	 0.11920967864807083	 1.0186856750406521e-16	 0.5182839086978701	 0.362506412654059	 0.0	 8.86327335673886e-05	 0.0003853455534218611	 0.0003853455534218611	 125.0	 0.01	 
11000.0	 200.0	 0.024814683336120056	 1.300414627901868	 2.3303400284472966	 21.394226607559226	 0.035321872884904446	 1.1030070697427559	 3.755623375491152	 7.532290947825768	 -1.3496785144690314e-05	 35635.40355856122	 -0.2109299864603493	 -0.3534436156100822	 -0.010107532743607976	 0.11953750812706665	 7.1854003300903e-15	 0.5170144705419117	 0.3634480213310145	 0.0	 7.359232601816571e-05	 0.0003182958894524127	 0.0003182958894524127	 125.0	 0.01	 
12000.0	 200.0	 0.022703717560402653	 4.537218024178948	 1.320759051629684	 9.2448959681961	 1.031411985516722	 0.30675053527920126	 0.9780867204548562	 6.840234471075872	 -1.1779387074845441e-05	 38942.412175517515	 -0.06287496219581402	 -0.29669778450091444	 -0.1657809052313973	 0.1196222438370203	 2.7504011576487224e-16	 0.5186193518383359	 0.36175840432464357	 0.0	 6.164974346623692e-05	 0.0002672809752759766	 0.0002672809752759766	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs5_8c_3a_Benchmarks_HL-LHC_h2toh3h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.06059897095692349	 0.9088015583417381	 0.9124411795625534	 20.59467898681094	 9.675012640419908	 1.6012777038873414	 0.026852333582903242	 0.1045162870018573	 2.147706231204032e-05	 523.3280168500252	 0.16325467863192414	 0.1904051682485665	 -0.028308810419446676	 0.15476846428093505	 0.0	 0.0	 0.845231535719065	 0.9998794769023248	 0.0005676508551311408	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.06105803406484038	 3.1576293649333342	 1.982406725409901	 13.952945449224927	 2.673127040672875	 1.4128877666102502	 0.020177983267144848	 0.03931820986232674	 -1.2476419133488588e-07	 1560.8295032942538	 0.006101691432939057	 0.17064967480202875	 -0.005896088532344345	 0.18419822520922202	 0.0	 0.0	 0.8158017747907779	 0.9999565478457428	 0.000685853426371072	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.06102128536847459	 4.382492563760286	 4.145677326096361	 16.1847249337088	 3.2592166193046763	 1.3348410013238652	 -0.16173794310616488	 1.439238911923133	 -0.0012396640474985894	 2700.827753523633	 -0.025829907207104107	 0.08300121351954563	 -0.023480507625917104	 0.0007698030575398795	 0.0	 0.0	 0.9992301969424602	 0.9999645539809108	 2.8628805094338732e-06	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.06090486240784552	 7.09529335247162	 0.30951182150955	 13.692525810051182	 1.74508385167462	 0.8988305204356886	 0.02338699696375464	 1.0180488190308326	 9.316421575589278e-06	 2313.5743359831904	 0.03745241974689348	 0.15641145300777676	 -0.11376256092765052	 0.011412157539422057	 0.0	 0.0	 0.988587842460578	 0.999958649429768	 4.2279966416551595e-05	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.0607778720521126	 0.27499600471264185	 0.825421207810858	 13.828261981790796	 5.5084823527109785	 0.658830740264668	 0.5055429239441888	 0.9728813550890925	 -3.905455235939283e-05	 2068.060658398338	 -0.1159077076611898	 -0.02750591561466971	 -0.004951811145974154	 9.785304700550402e-05	 0.0	 0.0	 0.9999021469529945	 0.9999358347262429	 3.6101937892917445e-07	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.06103233011142115	 3.470644684464897	 3.021320566924859	 15.978513854594198	 8.031908392277723	 1.9095077217921246	 -0.026509142184653813	 1.7051325067668934	 3.750806849526588e-05	 902.2270691486691	 0.05971912414682767	 -0.09890768120233408	 0.12553253989682098	 0.0007399174212561633	 0.0	 0.0	 0.9992600825787439	 0.9996311410589668	 2.7527314620811075e-06	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.061410811554033294	 0.7805822966135139	 1.3095344038263255	 16.800697524262908	 7.562203180956189	 3.6708550696788005	 0.21919559785072365	 1.6495574514183102	 0.004450251010863774	 799.692657656909	 -0.008879579659179676	 0.09277221494984429	 -0.03588898747125764	 1.1613322781356597e-06	 0.0	 0.0	 0.9999988386677218	 0.9993358569994154	 4.37421526589927e-09	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.06392262444264175	 5.060739595537565	 0.9280868081396502	 14.007276124233545	 0.9479699498404164	 4.219497350082276	 -0.32832123268785296	 2.309064707899279	 2.9030554157678345e-06	 1853.8055715733894	 0.030620211984035306	 0.06201190779291701	 -0.03224994833643783	 0.00032255585226764104	 0.0	 0.0	 0.9996774441477324	 0.9998851685590417	 1.3162019081460447e-06	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.06679483855281736	 5.773225434132467	 0.5740979133554797	 18.64835932862452	 4.95611260400047	 4.15631526590195	 -0.2249033443122243	 2.0610406927236036	 2.4821863572490154e-05	 1899.0839449404991	 0.03729715984686983	 -0.09251767919526924	 0.08377048682107718	 0.009162844825844861	 0.0	 0.0	 0.9908371551741552	 0.9999027089301825	 4.081973388141794e-05	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.06976473662640342	 1.2946778339430844	 1.1920638534638728	 15.099475102074067	 0.7530112983256951	 3.4652782729772915	 0.05020259387711783	 2.2932587925539503	 1.004982380172881e-05	 1961.0909444661388	 0.06381694218980856	 0.055968016293320565	 -0.016558796658063955	 0.0006560241449523783	 0.0	 0.0	 0.9993439758550476	 0.9998618892642054	 3.187770446616965e-06	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07375303239003363	 3.883440179039948	 2.5787284234916594	 15.195252572429396	 1.9188162500519228	 2.617506488413828	 0.49172267476527665	 2.414993645505072	 -0.0008829383790585592	 1150.1408268400696	 -0.053861548573539086	 -0.010515706116130775	 -0.09782354266752412	 1.2249029014190651e-05	 5.037145357448122e-07	 0.0	 0.99998724725645	 0.9969741886651409	 6.650799160638903e-08	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.0814150279701279	 0.20552527149684174	 4.06226742175339	 8.47311886704128	 2.135489131497396	 1.2329891022282748	 1.0553993500862364	 2.1180233918362483	 6.374356877158166e-05	 2225.8244998615305	 0.048913509878656426	 -0.03894479560144144	 0.047123816027390554	 0.0007715144097691659	 1.09730233898269e-09	 0.0	 0.9992284844929284	 0.9997797630861935	 5.102622297107464e-06	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.09082055962774589	 1.6326941373189967	 2.004606383512562	 6.31599052395871	 0.39989206839493996	 1.11487244360893	 1.6821268246001333	 2.48616877419376	 -2.8497699775715982e-05	 2420.3655962413754	 -0.04644378989024932	 -0.12532469551543618	 -0.040686835671175356	 0.00029759493982634363	 6.496112473582356e-12	 0.0	 0.9997024050536776	 0.9993598957022647	 2.447932773341659e-06	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.10253759071315473	 1.1638328308959542	 0.8716601581241209	 7.413698331838286	 1.016533895060175	 3.620119199450524	 1.7735866824294246	 2.633565250119774	 1.2394376385963809e-05	 2960.4128956121044	 0.01842269320902643	 0.05785544095242832	 0.0764502920704405	 4.0936705098533965e-05	 4.234575881699075e-12	 0.9422301382678387	 0.057728925022828115	 0.9997205825774116	 4.2890046479978616e-07	 0.009871897195407535	 0.009871897195407535	 125.0	 0.01	 
600.0	 270.0	 0.11335365656571621	 0.024902097762981718	 0.5164653371573134	 12.158085663747187	 0.9954872684420272	 1.2959104710942073	 0.9085738119035446	 3.5440017733953435	 -0.00029479667688690666	 3058.037146821919	 0.044452942967171574	 -0.07063636192207795	 0.01386873323812909	 0.0003423208120378173	 1.0357336125449548e-09	 0.9587583627389268	 0.040899315413301676	 0.9997488604269943	 4.379691132625301e-06	 0.012266462779815282	 0.012266462779815282	 125.0	 0.01	 
700.0	 270.0	 0.1362942322823523	 6.772742302352976	 0.5886246878494631	 15.562762936644981	 0.7058567419752199	 4.613500852768804	 2.993857944199278	 5.512226639080727	 0.00011821168613834868	 3366.1112744069515	 0.0409981053086017	 0.013341694336085173	 0.042440829693175884	 0.0003344539552443185	 3.170929947029762e-11	 0.9389938459221338	 0.06067170009091258	 0.9998227715403537	 6.174480964553344e-06	 0.017335120534734474	 0.017335120534734474	 125.0	 0.01	 
800.0	 270.0	 0.16131457443385563	 0.8483395797251638	 0.47411709242455935	 13.758440801442255	 1.1434623596709106	 1.0300857998163468	 2.9000550046811266	 5.391568848443386	 -9.909026551493566e-06	 3671.9496348501616	 -0.013740958212568629	 0.012630637203682387	 -0.01784830965983912	 0.0003578362043724069	 3.3787801209808674e-13	 0.8996424665888709	 0.09999969720641877	 0.9996060074842991	 9.231262313003892e-06	 0.02320848336619597	 0.02320848336619597	 125.0	 0.01	 
900.0	 270.0	 0.1804184537486531	 0.4225236957276834	 2.988854845956258	 13.36764063052217	 0.2867653714535943	 1.876545490082867	 4.643499275459916	 8.334226048542915	 -1.3751015990520153e-05	 3925.1651234127407	 -0.00877614167162574	 0.29643916507346074	 -0.019819823967396497	 0.000199031034721199	 2.7205123318522365e-14	 0.850794301343247	 0.14900666762200473	 0.9999775979673416	 6.4086326287606755e-06	 0.02739486395973216	 0.02739486395973216	 125.0	 0.01	 
1000.0	 270.0	 0.186431022880148	 4.564344986815394	 3.384562423659533	 18.600350846070867	 0.7247100968573295	 3.027515890391771	 2.2691413169385015	 7.500566440842284	 0.00015493906347938024	 4167.206482898157	 0.14112769327911628	 -0.015935883821167143	 -0.04980662390753901	 0.005320900208978942	 5.603439388762436e-13	 0.806420464760949	 0.1882586350295117	 0.9998405973758638	 0.00018280333479876235	 0.027705152214564436	 0.027705152214564436	 125.0	 0.01	 
1100.0	 270.0	 0.1860314287261158	 1.2302590423325541	 0.09141253648396491	 14.085273606632974	 3.643725475494928	 0.17831630722210476	 3.8614644714198256	 8.410818285804119	 -2.911100564196228e-05	 4467.430706987647	 -0.011198711778961886	 0.07546775273269625	 -0.03603412693901848	 0.005903205453081125	 1.9784516982799932e-14	 0.7716300419573606	 0.22246675258953857	 0.9999590465792597	 0.00020195042554709523	 0.026397694706166347	 0.026397694706166347	 125.0	 0.01	 
1200.0	 270.0	 0.1855932297638537	 1.398058296425763	 4.772524769201183	 15.432884782888465	 3.3515359535955045	 2.831669429873998	 6.705721640933105	 11.197492824008046	 -1.4099645508598754e-05	 4757.29676679564	 -0.0054910549815793816	 0.0020980521712063173	 0.003239625955738044	 0.0023163155459246603	 1.4747565795439617e-13	 0.7394737927500687	 0.25820989170385916	 0.9999918325704577	 7.887326899757629e-05	 0.025179952478776482	 0.025179952478776482	 125.0	 0.01	 
1500.0	 270.0	 0.18173695155876587	 7.126561752911843	 1.9412267450826206	 15.2502158354277	 1.0970937200780844	 0.9710228184392594	 1.9763557667133052	 8.530370452382913	 -2.1429587498500326e-05	 5134.344043936161	 -0.03160371186164016	 -0.0011317620771067389	 0.03781065491218155	 0.04955709012935712	 4.877280550797679e-16	 0.5759626916399717	 0.3744802182306706	 0.9996798515630221	 0.0016188464664093941	 0.01881456650725887	 0.01881456650725887	 125.0	 0.01	 
2000.0	 270.0	 0.13629011332896576	 0.5346619624421035	 3.76720509346348	 19.32748569240325	 3.800984953020287	 1.788939839879028	 1.1459365881272081	 7.802340359534923	 -2.9790506906410874e-05	 6702.339465959785	 -0.050982936688155914	 -0.0085916169996102	 0.020365168747927275	 0.08047598529213369	 2.2280750879716153e-14	 0.5520249171778413	 0.3674990975300027	 0.9998724438429053	 0.00148560836140162	 0.010190528636393094	 0.010190528636393094	 125.0	 0.01	 
2500.0	 270.0	 0.10848299148190894	 3.9722000725402267	 1.7238243418614234	 20.317662041639515	 0.13718695051248564	 0.5171488551669426	 2.159104837845296	 10.484889995980692	 8.598355737061171e-06	 8259.217220208411	 0.012494962411679696	 0.050557164319451287	 -0.0076118195269291675	 0.08674341711559304	 2.3866165194853215e-15	 0.5473827984790968	 0.3658737844053079	 0.9991378091989611	 0.0010168467137138823	 0.006416675965569292	 0.006416675965569292	 125.0	 0.01	 
3000.0	 270.0	 0.09144232817962292	 0.9522007883646839	 1.4318259446138097	 23.28295475046228	 0.818136282024105	 0.8716513567394042	 0.7109288530761184	 8.176484456970739	 1.679166280795713e-05	 9800.078220018178	 0.02676828062279641	 -0.0592254561522599	 0.011553294203713793	 0.10320676662733413	 8.397236006328424e-17	 0.5274095689852004	 0.3693836643874653	 0.9999857536928133	 0.0008605812994402644	 0.004397762153070926	 0.004397762153070926	 125.0	 0.01	 
3500.0	 270.0	 0.0781066726409431	 1.326383097366996	 3.055854364849591	 13.394357839466085	 0.8386447043417956	 1.8443059169753637	 11.308740499616212	 13.921946221652167	 -4.3076843184622105e-05	 11716.373800124125	 -0.04228749305303585	 -0.2433874288397532	 -0.055080722908091836	 0.0895705936866296	 5.752275308019764e-14	 0.5453738992168488	 0.36505550709646406	 0.9999852179047329	 0.0005453287413139791	 0.003320376138690435	 0.003320376138690435	 125.0	 0.01	 
4000.0	 270.0	 0.06813245428189242	 2.4093068504003106	 1.2579463919252862	 20.193365422131425	 1.8345608535854856	 0.5780100962792094	 2.056175072450001	 8.432309420438092	 -8.872367637926503e-06	 13113.933295373447	 -0.016952301874752582	 -0.33371181848523745	 -0.04923593323745553	 0.1084258750741493	 3.329885273375655e-15	 0.5286625206445877	 0.36291160428125946	 0.9999934109716007	 0.0005025379872080285	 0.0024502730446525596	 0.0024502730446525596	 125.0	 0.01	 
4500.0	 270.0	 0.06060776577040762	 3.8954388676737386	 2.1488591071790792	 20.051122016513684	 1.2374414662847653	 1.228721839413876	 3.0914988192381356	 7.934505506733093	 2.160312754793169e-05	 14722.141986239045	 0.08029745064306937	 -0.15302005213499426	 -0.11255337087708929	 0.1108279443090423	 6.344382133475032e-15	 0.5257271158435324	 0.363444939847419	 0.999995258484863	 0.00040660620043738056	 0.0019287906707352019	 0.0019287906707352019	 125.0	 0.01	 
5000.0	 270.0	 0.05426671719303678	 2.432034319703028	 2.5895268002901246	 20.47060035845318	 1.6544713883538993	 1.0230960183840712	 2.783078341375116	 9.898347171969881	 3.5149245085313066e-05	 16399.841363488747	 0.10114249901767922	 -0.17343977150816914	 0.2169270142980674	 0.1106355346267643	 4.320356260397658e-14	 0.5299210462470958	 0.35944341912609673	 0.9999958228943695	 0.00032548830059139045	 0.001559020809837102	 0.001559020809837102	 125.0	 0.01	 
6000.0	 270.0	 0.04533627265304092	 6.333714379116915	 1.0315339440985698	 14.62769319373667	 1.4281920141282562	 0.24436602445601405	 0.5546986951719378	 7.748027661613707	 -1.145703648398333e-05	 19564.977246571052	 -0.026488862749144783	 -0.11669999000733423	 -0.0708099389975725	 0.1156331194053235	 2.1880356433797536e-16	 0.5235022679658171	 0.3608646126288591	 0.9999985757151845	 0.00023750693647337515	 0.0010752578546774118	 0.0010752578546774118	 125.0	 0.01	 
7000.0	 270.0	 0.03907157700735643	 0.7657372823292252	 2.7736222656907064	 12.239414400402975	 0.051043598320921646	 1.8127571316710693	 1.8254764513607764	 6.695022092232627	 -1.4030115218024875e-05	 22682.09183462801	 -0.07833453425914849	 -0.4831036844712719	 0.009611135036643645	 0.11820756422073636	 5.009226814590953e-16	 0.5167299320013631	 0.36506250377790006	 0.9999990096649298	 0.00018036245663966764	 0.0007884324541277117	 0.0007884324541277117	 125.0	 0.01	 
8000.0	 270.0	 0.03420122971269375	 8.315232617742025	 1.3930420031125825	 15.28736227339932	 1.557494825812486	 1.6503544856442713	 0.9473848308786712	 7.71336240489815	 -9.814524328652534e-06	 25900.081219226417	 -0.05453148739109085	 -0.14023879059234712	 0.03963833348796588	 0.11901094014307553	 1.3030143158496627e-16	 0.5160079402778716	 0.3649811195790528	 0.9999992823853181	 0.00013915569587848991	 0.0006033516239924551	 0.0006033516239924551	 125.0	 0.01	 
9000.0	 270.0	 0.030219518271281075	 4.057606669652994	 3.342506196157368	 19.533398737017883	 0.9417002863501492	 1.026591639279882	 5.15745865753662	 10.376634036064036	 -1.573013282700188e-05	 29328.535485680663	 -0.04764850730822801	 -0.7249363680224578	 -0.018672437281264095	 0.11694773388343438	 1.4808638459331458e-15	 0.52248098972318	 0.3605712763933842	 0.9999991810849158	 0.00010676641954529408	 0.00047699448891268536	 0.00047699448891268536	 125.0	 0.01	 
10000.0	 270.0	 0.027382343549070116	 2.724544382187374	 1.269959345990811	 14.119836519118495	 0.9793583152712919	 1.2759270778788578	 0.6376479260689597	 7.211954345292537	 -9.364680856003779e-06	 32308.22962276589	 -0.061210941143923045	 -0.24983641925130542	 -0.007270017220289884	 0.12036145130833752	 1.3030441788421317e-17	 0.5140413667742445	 0.36559718191741797	 0.9999995955912288	 9.022358910904015e-05	 0.0003853281640986341	 0.0003853281640986341	 125.0	 0.01	 
11000.0	 270.0	 0.024865258609361278	 5.598908678557914	 1.856685169081449	 17.276374798204397	 3.8939475719642997	 3.0308550141618125	 0.18215612845001275	 5.344843199442856	 -1.0129175235574955e-06	 35575.673381524655	 -0.013992481518290177	 -0.38829538382607726	 0.021768726347960857	 0.12062156391494379	 5.942743051066129e-20	 0.5147498641059783	 0.36462857197907794	 0.9999997068206878	 7.456266270233808e-05	 0.00031819451885462907	 0.00031819451885462907	 125.0	 0.01	 
12000.0	 270.0	 0.022706978446737476	 4.537522452161544	 1.3208474060009823	 9.244293293113373	 1.0313817807900212	 0.3067396617337745	 0.9780807374853486	 6.8400838658198495	 -1.1780015577700104e-05	 38941.74020670876	 -0.06287460990770724	 -0.29670035528813443	 -0.16579064844441765	 0.11967054805990622	 2.7530599760616235e-16	 0.5184248099161075	 0.36190464202398587	 0.9999997361034983	 6.169235264419293e-05	 0.0002672574556676452	 0.0002672574556676452	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs6_8d_3b_Benchmarks_FCC_h2toh1h1_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.061145719046955094	 1.257532009533147	 0.023113255359719476	 18.53954772524882	 11.890513607447406	 0.004269890261097292	 4.444566691567838	 3.3015351642721282	 0.0826236787182505	 0.17399824570897832	 -0.7756128972679844	 5.505007305067918	 0.08116595363755735	 0.7866740802332068	 0.0	 0.0	 0.21332591976679316	 0.0	 0.002937552519360309	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.06119294420750218	 6.708639471219186	 0.012915119152664863	 24.73477583178458	 0.10200058174911505	 0.03754127715135828	 3.224521160893767	 4.58675914269164	 0.05091875754824685	 0.21703616681781843	 1.6600345302474915	 -10.41434308825883	 -0.09123672360131801	 0.8309837143538346	 0.005229678213175368	 0.0	 0.16378660743299003	 0.0	 0.003107799984440991	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.06109410071362184	 0.0187715978080052	 0.016798516621816827	 24.459978543957813	 0.22272036804090994	 0.06190984884341599	 3.3419455933300313	 4.297711391005518	 0.04230125711114619	 -1.1323457687771248	 0.31280794121089245	 9.565575087427511	 0.3644820516108678	 0.8332762625209515	 0.0045660049983965315	 0.0010441953296518214	 0.1611135371510001	 0.0	 0.0031063269382035344	 3.892601082179773e-06	 3.892601082179773e-06	 125.0	 0.01	 
270.0	 130.0	 0.06111114425195583	 0.1459813425675665	 0.004832443377096179	 24.642850673249182	 0.5530250672759967	 0.05347719313050371	 3.238275043111517	 4.573624446230792	 0.00019817962127793124	 0.4610086548835872	 1.345495485884406	 11.600338632497111	 -0.21936417446307818	 0.8448803330327105	 1.6685852872329065e-07	 0.004239064250587062	 0.15088043585817376	 0.0	 0.0031513404932251117	 1.581139281382796e-05	 1.581139281382796e-05	 125.0	 0.01	 
280.0	 130.0	 0.061274915286797675	 0.0014939924499449066	 0.014510015511209447	 24.476518147032447	 1.2052179569916492	 0.012960112068765402	 4.651731573617986	 3.496636781986387	 0.04285392729863563	 8.158217688428016	 -0.8477107777796513	 -0.8854125327754072	 -0.37207442171119415	 0.8527859488553043	 0.004831193251317474	 0.0005835577791159432	 0.1417993001142622	 0.0	 0.0031978778487739643	 2.1882941408914338e-06	 2.1882941408914338e-06	 125.0	 0.01	 
290.0	 130.0	 0.06136377207515509	 6.607638952531984	 0.011201002348621546	 22.644593495462818	 0.07633250101663505	 0.00876956934905235	 4.681939090495899	 3.92326457325951	 0.018055015760968768	 0.4552391387100464	 2.962262310270744	 -3.3900969786069726	 -0.07745906405746104	 0.8619716999858168	 0.0006927725764664664	 0.0015831274776484721	 0.13575239996006835	 0.0	 0.00324169328601577	 5.953807665941442e-06	 5.953807665941442e-06	 125.0	 0.01	 
300.0	 130.0	 0.061783742018411296	 7.381197946615064	 0.029077118024875573	 24.21309211558119	 0.07046455185236866	 0.0027948066733358727	 4.8716374740767545	 4.172038854812726	 0.02128480293506448	 -2.141039542628661	 0.3933891062664374	 0.18496890013480102	 0.15137372450959274	 0.8625456791003215	 0.0009681153507739102	 0.003251940715975397	 0.1332342648329293	 0.0	 0.0032883485887443913	 1.2397621277532797e-05	 1.2397621277532797e-05	 125.0	 0.01	 
325.0	 130.0	 0.06415728205789004	 1.1336303761127016	 0.02922112904162511	 22.317712825053707	 0.13556008401890554	 0.09046958603614245	 5.734262345641711	 3.7367527412901724	 0.043542442292808146	 11.381592261942723	 -3.851753984289123	 -5.77604736247903	 -2.1429683217881035	 0.8364895862028929	 0.0038744637751822303	 0.0024923433902244263	 0.15714360663170038	 0.0	 0.003438400780819504	 1.0244808304092142e-05	 1.0244808304092142e-05	 125.0	 0.01	 
350.0	 130.0	 0.06703634780785116	 0.3522563695435617	 0.05389362953462846	 23.734291551542167	 2.3620699246279386	 0.045531082708490773	 5.472553525294194	 5.002165879017004	 0.0008184041509763561	 -0.20803841730331166	 1.5479040141683178	 -4.792563226475165	 1.8210810268181865	 0.8302777700197522	 4.182715020469173e-10	 0.00039546366285158	 0.16932676589912463	 0.0	 0.0037255761891464303	 1.7745025329985987e-06	 1.7745025329985987e-06	 125.0	 0.01	 
375.0	 130.0	 0.06820335248019194	 0.2562309378490896	 0.06268289797419507	 23.20750098998255	 0.4576815450226389	 0.11362276048140318	 5.311928655640392	 5.990039308224493	 0.011093555410999573	 2.6412514394011386	 11.723833663842376	 0.6055811099058286	 -0.74000529717521	 0.79704550244867	 5.06425044642319e-05	 0.0021322981934885224	 0.2007715568533772	 0.0	 0.003701869067855925	 9.90343550232701e-06	 9.90343550232701e-06	 125.0	 0.01	 
400.0	 130.0	 0.0679021331250808	 7.438347282697794	 0.017844050871788374	 23.50322527673734	 0.05169523478827873	 0.003075518672444577	 6.918165289801832	 5.7849214828977535	 0.0015708559854668768	 1.168248307494767	 0.4687657775613472	 0.024218363747097123	 0.35147732024791506	 0.786444498541742	 1.6586864741116802e-06	 0.0022870796939984837	 0.21126676307778539	 0.0	 0.003620489934626324	 1.052884091269445e-05	 1.052884091269445e-05	 125.0	 0.01	 
450.0	 130.0	 0.06820894559976788	 1.3973599123845504	 0.4569910211763667	 23.05610139748429	 2.961519641431041	 0.15689978246185676	 6.7756849712221205	 7.910218620196368	 0.0020883749164488704	 -9.248270387645585	 1.6120015629501732	 -19.575883458067356	 7.1180634060112205	 0.7395597265027452	 1.7901695311749685e-07	 0.001291405095950438	 0.25914868938435126	 0.0	 0.003435439527609435	 5.998899012205638e-06	 5.998899012205638e-06	 125.0	 0.01	 
500.0	 130.0	 0.06834189283663895	 0.31775066866375873	 0.10092064192698809	 20.778515522439623	 0.07365155719414251	 0.3928187168966259	 7.708114758568167	 9.211106062938592	 0.00014277845066637204	 -6.592638063774981	 0.11947864816215524	 -0.025220983841864036	 0.22945701777643088	 0.7041167639698529	 2.1175853926364912e-09	 0.0010572899455279627	 0.2948259439670337	 0.0	 0.0032835410082410386	 4.930510209938191e-06	 4.930510209938191e-06	 125.0	 0.01	 
550.0	 130.0	 0.06822933396054151	 0.03168084418223374	 0.01249456174134063	 22.085982765878484	 1.4084028262334554	 0.01499382860004454	 9.561607036081725	 10.200572623613725	 0.0015203340839040395	 -5.708537526060102	 5.846621210888112	 -2.2161725065316493	 1.9569997272088613	 0.6888257840893384	 3.952908649058552e-07	 4.1607347232611306e-05	 0.31113221327256413	 0.0	 0.0032016779053073777	 1.933918959047363e-07	 1.933918959047363e-07	 125.0	 0.01	 
600.0	 130.0	 0.06823668978825997	 0.09289508541464712	 0.04736648520273832	 17.40836386005555	 0.05342159929963895	 0.2150876092989716	 10.984513913726266	 11.466625815485463	 0.0002340299751119358	 -2.1571006451758543	 0.7406582842954542	 -7.9382514910348565	 -0.8874280216421159	 0.6658079127170307	 9.502105586885366e-10	 0.00017967071051406058	 0.3340124156222446	 0.0	 0.003095356594997172	 8.352933452653146e-07	 8.352933452653146e-07	 125.0	 0.01	 
700.0	 130.0	 0.06816884699667776	 0.6671803532198791	 0.05256019542673424	 18.42599432433806	 0.29054957585711755	 0.019518089196678152	 13.167466156297898	 15.820663754534644	 -0.00032821473334408534	 -13.430927079736898	 -5.986338084412772	 1.1332912329289113	 12.618003389721633	 0.6422418112327914	 2.3173397471244106e-08	 0.0008680241274868386	 0.3568901414663243	 0.0	 0.002979872259758748	 4.027456595101317e-06	 4.027456595101317e-06	 125.0	 0.01	 
800.0	 130.0	 0.06806918641019158	 1.6157470369893032	 0.029243854076062274	 9.125013322870767	 0.3214485561851981	 0.9102960625269167	 17.071716046305465	 18.88242013363308	 -0.0013938755267478991	 10.364109288508983	 -3.572694310911621	 8.536865962238716	 -1.2041603595398747	 0.6163332734460163	 3.1328084067245387e-09	 0.0015067118943571244	 0.3821600115268183	 0.0	 0.0028513194380630235	 6.97044455821923e-06	 6.97044455821923e-06	 125.0	 0.01	 
900.0	 130.0	 0.068202660132958	 0.11986461725428732	 0.03189242865924985	 6.598372848723384	 0.430541205128226	 0.025839673995737642	 21.94010249308859	 21.457549742229844	 -0.00025325528629059434	 -5.430900903153958	 -1.543127724991088	 6.903315872684857	 3.2081460163649456	 0.591132919923493	 3.2061758717899864e-10	 0.000220950349197648	 0.40864612940669176	 0.0	 0.002745454689732213	 1.026180664208589e-06	 1.026180664208589e-06	 125.0	 0.01	 
1000.0	 130.0	 0.06830755642771208	 0.029204490039630687	 0.009829310982710301	 0.10504470546514769	 0.08636437762635464	 0.06923477851912758	 25.117616506334848	 23.662682555782645	 0.0013772295869494114	 -0.99552190261985	 33.77943668202854	 3.894097602266332	 -0.10094191831693951	 0.5274146701697235	 8.005488642749067e-06	 0.0003602613083655491	 0.4722170630332682	 0.0	 0.0024570508143527425	 1.6783384899295715e-06	 1.6783384899295715e-06	 125.0	 0.01	 
1100.0	 130.0	 0.06803583537635213	 0.003079046655371762	 0.010600925259923231	 0.11525688643391165	 0.03578186443362919	 0.06355317364106328	 24.76429430965919	 24.22398034611768	 -0.000279443091640765	 -6.694635283889126	 -0.00860727067301556	 0.01996598718887276	 -3.1896164440446513	 0.3832828461532071	 1.0341143314340598e-09	 0.00014665507305383442	 0.6165704977396248	 0.0	 0.0017714325655711109	 6.778011980476909e-07	 6.778011980476909e-07	 125.0	 0.01	 
1200.0	 130.0	 0.06794837107532882	 6.748733777283662	 0.02276117651155783	 24.198548569961183	 1.6786629937822102	 0.27865751834215363	 -0.06211500392195767	 -4.524914127788365	 -0.00277935100856892	 19.97072182825926	 -3.1249323761556314	 -6.240827474061013	 -6.373524642115809	 0.3148735612972013	 2.0775048672541058e-08	 0.0006425108414579302	 0.6844839070862921	 0.0	 0.0014515293326127943	 2.961897877534515e-06	 2.961897877534515e-06	 125.0	 0.01	 
1500.0	 130.0	 0.06799617382272878	 2.058480412436149	 0.06649115498808508	 23.154420127801636	 5.519544117920218	 0.064080853129442	 -0.2188272045380323	 -4.415451052829273	 0.006333381563872059	 0.9228940908345836	 -1.8427655096101592	 0.5440851567149652	 1.974316612578323	 0.29199688737802315	 8.083553066844204e-07	 0.000702243788177689	 0.7073000604784924	 0.0	 0.0013479623201269738	 3.241809097715737e-06	 3.241809097715737e-06	 125.0	 0.01	 
2000.0	 130.0	 0.06820517923952997	 5.789814254351656	 0.15649684714714174	 24.25236732936573	 0.12851586040188162	 0.86747034553635	 -0.4710746421882596	 -3.911971587719925	 0.0021827218439009525	 -3.562619813263225	 -7.284416583891818	 -2.7864106682056278	 -0.5282351381860279	 0.27197537846508607	 1.512025029168523e-07	 0.0001825664009923229	 0.7278419039314188	 0.0	 0.0012632542156460534	 8.479729929615147e-07	 8.479729929615147e-07	 125.0	 0.01	 
2500.0	 130.0	 0.06798608062513653	 0.005173147495563079	 0.06426174364614465	 17.362067712850035	 13.060584343432932	 0.10787198966297876	 -0.9187986481319059	 -3.917022821993947	 0.007934471963833208	 -1.5594102182479064	 -7.286673123978546	 9.029840969808328	 -27.61137035857449	 0.26530241156914514	 5.017867629521822e-07	 6.49500173661651e-05	 0.7346321366267258	 0.0	 0.0012243680438886039	 2.9974369717486193e-07	 2.9974369717486193e-07	 125.0	 0.01	 
3000.0	 130.0	 0.06825858576749101	 5.8752792611516	 0.43973287209557793	 25.017946100693806	 0.29585518779008624	 0.28961308288077603	 -0.14027609850002612	 -4.5738324066560985	 0.22658116109810494	 0.002200360586080019	 -6.978379863997152	 -6.391231908098683	 19.33218743900277	 0.25992672072536094	 6.0061081855497315e-05	 5.007777023326542e-05	 0.7399631404225503	 0.0	 0.001209179850631655	 2.3296193081513414e-07	 2.3296193081513414e-07	 125.0	 0.01	 
3500.0	 130.0	 0.0680122046343417	 0.01069675058287004	 0.3052463391352485	 24.02919679380855	 1.496225523433381	 0.2824953406875147	 -0.6874170365996732	 -4.357904462671391	 0.023657709557158065	 10.028965846454653	 0.3368435611197304	 -2.0832700764587306	 1.2332374319560298	 0.2575819830121383	 3.48619512220807e-07	 1.1489620225472692e-05	 0.742406178748124	 0.0	 0.0011896506654750399	 5.3065180209614837e-08	 5.3065180209614837e-08	 125.0	 0.01	 
4000.0	 130.0	 0.06819053775549963	 0.13367331965474094	 0.055250197678422465	 24.998619492665732	 0.001888833034969626	 0.003728826318856827	 0.11640240997332392	 -4.394580034920681	 0.10088424911183354	 -28.227285152148205	 -0.008232586659728078	 -0.7501903129576661	 0.6626391455142514	 0.2544086644681802	 3.8059202172183293e-06	 4.1759084753966545e-05	 0.7455457705268486	 0.0	 0.0011811549525931016	 1.9387684722141916e-07	 1.9387684722141916e-07	 125.0	 0.01	 
4500.0	 130.0	 0.06835534110388793	 0.11087496973490636	 0.013371346737993277	 24.880253396643482	 1.887388655706233	 0.004718218610428542	 0.17395614642034726	 -4.137695778133799	 0.7179852888931293	 -0.1968352798181799	 -0.9440533235611199	 -0.5476156005403754	 -0.05338419502030466	 0.2528112895571523	 0.0001204599806371218	 1.0318917789766016e-05	 0.7470579315444208	 0.0	 0.00117941015116952	 4.81396080517302e-08	 4.81396080517302e-08	 125.0	 0.01	 
5000.0	 130.0	 0.06829370376315737	 0.6223819363996382	 0.04017868260987882	 24.1419761609511	 0.599712355204463	 0.007318069844097989	 0.007705394518950126	 -4.836517895102637	 0.06919589102892867	 -3.66288964445582	 -2.537841340820375	 -3.055261859253173	 1.162819138565326	 0.2528236621561085	 7.534941718097659e-07	 9.351807320126695e-06	 0.7471662325423996	 0.0	 0.001177345038839554	 4.354934130230329e-08	 4.354934130230329e-08	 125.0	 0.01	 
6000.0	 130.0	 0.06468186250026157	 2.286080645012609	 0.03278749100856837	 24.29769601976011	 0.21572176620274788	 0.1288165464013727	 -1.2606620760821177	 -3.3708360972010687	 -0.0022355385539261506	 2.9254293636049526	 -6.741863509404183	 0.9411918129791619	 0.032170469264347946	 0.25159702403493556	 6.569805778582503e-12	 6.215578836975557e-07	 0.7484023544006109	 0.0	 0.0010511502311148706	 2.59681415392749e-09	 2.59681415392749e-09	 125.0	 0.01	 
7000.0	 130.0	 0.05540709808534661	 0.0026837807684762273	 0.06466813998508805	 25.07299118378242	 0.22821004085823887	 0.021809235730044493	 -0.3945408469772692	 -3.89222547220158	 0.2801398838042595	 -1.9353187227309485	 -0.20865410205055362	 -4.657211817697061	 14.437387171794299	 0.2511125512467643	 4.762708234414497e-06	 1.191331219068889e-06	 0.7488814947137823	 0.0	 0.0007701135491479803	 3.6535820641890517e-09	 3.6535820641890517e-09	 125.0	 0.01	 
8000.0	 130.0	 0.048392491553999745	 0.37686041455166736	 0.44838526503349024	 24.383836122422377	 0.06311497004431876	 0.19578166303963992	 -1.578819259267791	 -2.595945712539823	 0.7288794719834868	 -5.7374539251002865	 0.8705144171555099	 -5.8361722000483915	 15.492130418960562	 0.25089374173389406	 2.5005505442165934e-05	 1.2022601851557108e-07	 0.7490811325346453	 0.0	 0.0005870927979294043	 2.813295744502167e-10	 2.813295744502167e-10	 125.0	 0.01	 
9000.0	 130.0	 0.04306484555655568	 0.07302824980848228	 0.164291612571772	 21.601974899260433	 4.359391689964831	 0.07743690117712232	 -0.9266080459633154	 -3.3582795195238098	 0.20442747472406078	 -9.10336969442032	 4.579245487160918	 -5.246817020607426	 -3.2660263622339034	 0.25081315246955993	 1.5480084879099247e-06	 4.0623562205731127e-07	 0.7491848932863301	 0.0	 0.0004648658040517282	 7.529312048539611e-10	 7.529312048539611e-10	 125.0	 0.01	 
10000.0	 130.0	 0.038734131961353654	 1.8150117893714757	 0.004229284143924793	 23.405800688307465	 3.193935686300347	 0.3864547132994396	 -0.12984094309786676	 -4.0015314117253595	 0.06923476331881277	 11.005696270213376	 -2.4371225759057733	 -17.621214578686573	 8.166823656934612	 0.250690337214443	 1.452038324094157e-07	 4.282286389988894e-08	 0.7493094747588607	 0.0	 0.00037593091677703397	 6.421642997405456e-11	 6.421642997405456e-11	 125.0	 0.01	 
11000.0	 130.0	 0.0352419795718232	 0.0539957282140982	 0.0030483900979820576	 24.2617081436014	 4.1465266501177185	 0.008708816347526682	 0.43437685046038627	 -4.406976655618809	 0.03925176392305671	 -5.460100944090316	 0.5939599646050211	 -0.39110521772676976	 -0.717402381751164	 0.2505994018312831	 3.848313270373214e-08	 5.09971882473752e-07	 0.7494000497137018	 0.0	 0.0003111149031137407	 6.331214346368298e-10	 6.331214346368298e-10	 125.0	 0.01	 
12000.0	 130.0	 0.03228942885919581	 0.0642975126365754	 0.42866226086001813	 24.908849291627774	 1.642477119049249	 0.022843859926011515	 0.0741983407480309	 -4.017079524290093	 0.03734735160044814	 4.605197002006263	 4.795695015584462	 1.3415321667650837	 -4.102239153975825	 0.2505537508988569	 2.8441436885740027e-08	 1.2403370196099155e-07	 0.7494460966260043	 0.0	 0.0002611383748508294	 1.2927349616849518e-10	 1.2927349616849518e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs6_8d_3b_Benchmarks_FCC_h2toh1h1_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.0609212718450606	 6.79510079529614	 0.0027433388899955648	 24.643291399800408	 0.04145638765391911	 0.034970863479899965	 3.3350238865913697	 4.471623572033587	 0.02238910992919676	 33.06351529758053	 2.975777493440476	 -0.6653413561283539	 1.0143632708003079	 0.7902071413934516	 0.0	 0.0	 0.20979285860654834	 0.0	 0.002929149420652662	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.06094241123765882	 7.417324997213604	 0.0033632185852070294	 23.241358019554838	 0.0768783607772884	 0.07234177919766548	 5.600430752509426	 2.2360319737939807	 0.21292251439539878	 1.1812793463220879	 6.36855408065785	 0.15011823647640196	 -0.5273760713257759	 0.8365725825141824	 0.0	 0.0	 0.1634274174858175	 0.0	 0.003103167185116561	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.06105248831457659	 7.399852670223851	 0.012995945258550193	 23.743577577648416	 0.04609257838430222	 0.06937610083005082	 5.574964305629125	 2.3504228583449747	 0.08881898277852032	 -3.3880069519997815	 -0.0388492511779915	 2.778855988568882	 -3.0296550116548455	 0.8502291912601437	 0.0	 0.0	 0.14977080873985626	 0.0	 0.00316521405583531	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.06134229835758536	 6.6761230847950825	 0.003038176945759993	 23.796284401099552	 1.5039246278040304	 0.002755449810191832	 3.8187028115057773	 4.4156582066409005	 0.1588858609054711	 -0.15216112532837298	 0.1522217798636023	 -0.10972341981241909	 3.668774794580867	 0.8648407135781961	 0.0	 0.0	 0.13515928642180378	 0.0	 0.003250209936946394	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.0615854050714034	 6.671605604716012	 0.004570193951598344	 23.035950375150797	 0.038695271100182733	 0.04444389453121653	 3.644552747114307	 4.644256917365433	 0.19911015945658542	 3.0335294501486993	 -0.48354489677985396	 -0.7713591367626809	 -0.4647935207799705	 0.862659407152259	 0.0	 0.0	 0.1373405928477411	 0.0	 0.003267727546620458	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.061550691081294455	 2.5795421333641104	 0.031537153117868755	 24.709245077766308	 0.032181847317437035	 0.07607998369855776	 4.147972420012329	 4.335808352000356	 0.00013489177301501993	 10.455576829559645	 0.10731516579562697	 4.394955007492522	 0.5411889618537244	 0.8596839933145367	 0.0	 0.0	 0.1403160066854633	 0.0	 0.00325279129094662	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.061865145282370256	 6.907810227009844	 0.04060372824188509	 24.36882343176289	 0.05150051284004434	 0.002734465782853566	 4.845533031894891	 4.219396567830926	 0.02018203147126689	 -3.131687333543079	 0.30506884492021524	 0.3130503850294531	 0.23444480270906282	 0.866889800330422	 0.0	 0.0	 0.1331101996695781	 0.0	 0.003313613408124374	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.0640181441542358	 0.07520878086852603	 0.04185759577447141	 24.104296635423417	 2.4764255399830923	 0.023615951052665052	 4.422765815168684	 5.140378665026486	 0.00023305474983789122	 0.02403583704962165	 0.774529616299701	 -1.5175277855243154	 0.08220448718148345	 0.8451638382212053	 0.0	 0.0	 0.1548361617787948	 0.0	 0.0034590249358235946	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.06700844246211103	 0.10969398367235857	 0.014777879280059766	 21.94816159474297	 4.736226529631632	 0.06577334138411833	 4.752588014436012	 5.737465295501056	 0.0002555880199977612	 0.1691003627683622	 1.0634509293004593	 1.5893402660573863	 -0.791617829358997	 0.8311972670014685	 2.2320054211638e-09	 0.0	 0.1688027307665261	 0.0	 0.0037266022589040773	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.06822443378252484	 0.07992945695456719	 0.001887103541470633	 23.837939338710562	 0.16330106962265298	 0.012142639691006457	 5.280712428215131	 6.001510468971106	 0.00017315420380885135	 0.3396014986829058	 0.071523543513972	 1.5988437157580484	 1.5757583753504585	 0.7980252781978566	 3.0636659497064596e-09	 0.0	 0.2019747187384773	 0.0	 0.00370870769318763	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.06790222153835457	 7.438319886996752	 0.017844312548667064	 23.50344855816428	 0.051695118752976846	 0.0030755185003568802	 6.918135993916809	 5.784924487460676	 0.001570866879121098	 1.1682593357094317	 0.4687729173916394	 0.02421830693411624	 0.35147932361328194	 0.7882466922611322	 1.2357252681427196e-06	 0.0	 0.21175207201359963	 0.0	 0.003628795981149463	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.0681290848838956	 0.5341462203066669	 0.026762282125870198	 23.83724462057093	 0.3201904527854497	 0.004234421596110237	 6.458788159260623	 8.155668112517434	 0.00017939574047158636	 -0.062411134953595675	 0.2523608965883265	 0.20497905875699565	 0.5233479827281919	 0.736302027116136	 7.033503363563176e-11	 0.0025327467551799626	 0.26116522605834896	 0.0	 0.0034123146188897737	 1.1737749538047991e-05	 1.1737749538047991e-05	 125.0	 0.01	 
500.0	 200.0	 0.06832980634176318	 0.6512005003092517	 0.11489953404108866	 23.328383297878805	 0.08578999967949037	 0.23985194439530136	 8.174879115485558	 8.782656241427645	 -0.01400979549525059	 -4.180696161582999	 -32.783807029576415	 -3.8958413116645683	 -14.762101530773416	 0.7060724240576428	 3.456548431164962e-07	 0.00010966307742705486	 0.29381756721008695	 0.0	 0.0032914982099212496	 5.112164287216782e-07	 5.112164287216782e-07	 125.0	 0.01	 
550.0	 200.0	 0.068273483306008	 0.022145066898551058	 0.009249940186885448	 22.161956320633706	 1.5030217600196942	 0.017809564114675814	 9.866524882284951	 9.905317409204402	 0.0014594588761728672	 -5.813955195904561	 7.541310866526243	 -2.2316652006974382	 1.5354812592489875	 0.689071105440531	 9.65499430765606e-07	 9.962868076041721e-05	 0.31082830037927783	 0.0	 0.003206957974261995	 4.636749236866628e-07	 4.636749236866628e-07	 125.0	 0.01	 
600.0	 200.0	 0.06817505104125873	 0.37228393624195644	 0.9054401715034515	 21.135339282873638	 1.2252941008970548	 0.07424156919977754	 9.84473717161405	 12.835782464786348	 -0.0014214437934054187	 -6.639999329592804	 -1.1910696354187427	 57.898334738796336	 -5.478030821365782	 0.6723444516012345	 1.3501064618841995e-08	 0.00034645473990374515	 0.3273090801577972	 0.0	 0.003120109394524351	 1.6077721563355592e-06	 1.6077721563355592e-06	 125.0	 0.01	 
700.0	 200.0	 0.06796738923459465	 0.22236630194262974	 0.10342388558321045	 17.827791120396423	 0.862967178905309	 0.058226660434699755	 15.238582849508447	 13.715956924438565	 -0.00021161759209686344	 -4.075514743862268	 -0.5267374555464759	 -23.44821082948277	 1.1530355558202237	 0.6416714695143917	 3.830745230733735e-09	 0.0005042281094255241	 0.3578242985454375	 0.0	 0.00295968200740157	 2.3257304305928202e-06	 2.3257304305928202e-06	 125.0	 0.01	 
800.0	 200.0	 0.06814884025796908	 0.6432594317923129	 0.04529524814407115	 10.131447804844235	 0.4333431570746396	 0.13688661635530566	 17.669417637354616	 18.268811230703452	 -0.00021603809080670004	 -3.4211452128785607	 -0.829614253620983	 -0.9650217411461188	 0.12404505246924356	 0.6168482418339972	 9.232898897071577e-10	 2.649362685331821e-05	 0.3831252636158596	 0.0	 0.002860374119979021	 1.2285304464887586e-07	 1.2285304464887586e-07	 125.0	 0.01	 
900.0	 200.0	 0.06827721517858508	 0.3522009977584233	 0.1792793025881889	 5.652440206284824	 0.08538059119715061	 0.06842848684795931	 20.952539819533538	 22.39611829057636	 0.0017993977599956375	 2.116965673037181	 4.584269029199172	 13.491404152343756	 4.478035977888406	 0.5903488697758532	 2.546993437221525e-08	 0.0002493692704952809	 0.4094017354837173	 0.0	 0.002747801575476632	 1.1606988840387856e-06	 1.1606988840387856e-06	 125.0	 0.01	 
1000.0	 200.0	 0.0682537533781347	 0.18980826346181773	 0.005283902971092713	 0.2995160729749724	 0.13380125288781347	 0.01616702498993212	 25.28705689303074	 23.473677940503038	 -0.0018929856520976162	 4.849955688813931	 -6.2191428523797265	 -8.187380092849963	 -0.3454366120880066	 0.5271964570077641	 2.023740767065684e-08	 0.00017434789338874624	 0.47262917486143935	 0.0	 0.002452172728517858	 8.109522432472003e-07	 8.109522432472003e-07	 125.0	 0.01	 
1100.0	 200.0	 0.06802802291758886	 0.10171409445797704	 0.04873426597080879	 0.18147611321278953	 0.10786874760895017	 0.04417571244586744	 24.576349456571794	 24.268924330006183	 0.002186333923247624	 17.875983391948033	 9.576819996746618	 23.190713096243144	 -2.4910376893920554	 0.3811016048748049	 7.910310582795168e-08	 3.474611121036286e-05	 0.618863569910879	 0.0	 0.001760947582126249	 1.6055057166258427e-07	 1.6055057166258427e-07	 125.0	 0.01	 
1200.0	 200.0	 0.06794826395609864	 6.748700721050856	 0.022761284843673974	 24.19863442185663	 1.678672255380132	 0.27865643884494423	 -0.06211506881731854	 -4.524899498198776	 -0.0027793730440912254	 19.97070714698614	 -3.124931820910524	 -6.240831172344884	 -6.373492174064357	 0.3148802830456973	 2.0428416723827885e-08	 0.0006205106942506281	 0.6844991858316353	 0.0	 0.001451555749405166	 2.860470833850764e-06	 2.860470833850764e-06	 125.0	 0.01	 
1500.0	 200.0	 0.06805280722573909	 0.8339837048586692	 0.041744313736256665	 20.545862386066794	 10.232816136668381	 0.03867833070284642	 -0.19354185852714512	 -4.5147138945576515	 0.003197037322030617	 -6.368876649479604	 1.6351168920236079	 -108.37766132087069	 9.307068465473353	 0.29310403281055675	 3.06237687616456e-08	 0.0001318250031917025	 0.7067641115624828	 0.0	 0.0013553246822725056	 6.09564047458344e-07	 6.09564047458344e-07	 125.0	 0.01	 
2000.0	 200.0	 0.06802229563391385	 0.5081096897314357	 0.314685623086875	 18.102130019797684	 13.437512636641767	 0.2580444665463217	 -1.352620825069859	 -3.726193472955099	 0.09147399803160448	 -2.7180243915061895	 4.0245804852442735	 -14.163242656351848	 -6.884758541616425	 0.27588689472707734	 4.7161040875189834e-05	 6.501768218068881e-05	 0.7240009265498668	 0.0	 0.0012745700380416283	 3.003752306987914e-07	 3.003752306987914e-07	 125.0	 0.01	 
2500.0	 200.0	 0.06815090443802119	 0.053401323980178134	 0.000890980352610472	 16.268391452806394	 15.715614154839564	 0.06672712877287613	 -0.3598435062444275	 -4.380300187923191	 0.19082088438002517	 2.8662308765068754	 7.87301754153469	 0.04115675279572059	 -0.3397289368580784	 0.26492773328764946	 8.437690610198583e-05	 8.047115615144488e-05	 0.7349074186500972	 0.0	 0.0012285651739879597	 3.7317369054325823e-07	 3.7317369054325823e-07	 125.0	 0.01	 
3000.0	 200.0	 0.0682472591645268	 0.29597831627498894	 0.4634953223513856	 21.308256979113754	 8.270980359318779	 0.038002763649743615	 -0.5246202351992266	 -3.7177908176145267	 -0.22670744147751914	 -4.49407424219324	 -0.08893329917863685	 -67.08237916156473	 -1.7019089183597795	 0.25879418291308925	 5.983937769386996e-05	 7.87888102285854e-06	 0.7411380988281941	 0.0	 0.0012035123890135908	 3.664043301065532e-08	 3.664043301065532e-08	 125.0	 0.01	 
3500.0	 200.0	 0.06799299654079187	 1.9682939460093523	 0.16911233046868954	 24.63933982054203	 0.46291698376087537	 0.09562508943351744	 0.044894965399424475	 -4.930576851098054	 0.3565512632575653	 5.316878807065591	 2.5761410172463894	 3.338519086502546	 -4.905131589160181	 0.2572638366718691	 8.094156287271671e-05	 3.196174509876106e-05	 0.7426232600201595	 0.0	 0.001187511290201106	 1.4753310706362045e-07	 1.4753310706362045e-07	 125.0	 0.01	 
4000.0	 200.0	 0.06799078399631088	 0.013608707926854079	 0.03169483210915867	 24.503372113532773	 0.5309918730101727	 0.02072865034488506	 0.25343201386116954	 -5.473788204194664	 0.08612239443187782	 0.15573514962490606	 -1.7555064519414434	 0.4269498239872609	 0.6686407959343007	 0.255739180879287	 2.8250090765126594e-06	 2.8909054866425673e-05	 0.7442290850567701	 0.0	 0.0011803968818036566	 1.3343343832921262e-07	 1.3343343832921262e-07	 125.0	 0.01	 
4500.0	 200.0	 0.06828670979297836	 6.855519085365789	 0.042887317791681236	 24.801476796848945	 0.12501508396219363	 0.005534866622282533	 -1.9090753115147807	 -2.2908801089582904	 0.02341153963047405	 5.487491269264795	 0.8704130686393303	 6.040935029382748	 4.0415375134574045	 0.2531077909628912	 1.1862631923900153e-07	 4.463128452463559e-09	 0.7468920859476612	 0.0	 0.001178427137634942	 2.0779572478291692e-11	 2.0779572478291692e-11	 125.0	 0.01	 
5000.0	 200.0	 0.06829583385079481	 0.0015377654150358448	 0.01653914076366704	 24.623405738765513	 0.019592902855228383	 0.106555464378464	 0.7824643874964254	 -4.6825569605080934	 0.1612720765248475	 -0.8831400559553085	 0.18759560768939598	 0.9856059507557557	 -0.07167868968803205	 0.25198447460112555	 3.9915840091895236e-06	 1.1281855425152678e-05	 0.7480002519594401	 0.0	 0.0011735102106898764	 5.254042955583148e-08	 5.254042955583148e-08	 125.0	 0.01	 
6000.0	 200.0	 0.06455723461040751	 1.3617194136717647	 0.014998570280069859	 24.070356617783723	 0.1642454851182581	 0.06315319452214252	 -0.8482615276335789	 -3.1511890332513484	 -0.0014875100657028052	 1.9578279421536693	 -13.380874131455549	 1.7496982729994728	 0.033673153221187566	 0.2512072157250399	 1.0209937677259707e-09	 8.37090163995637e-07	 0.7487919461638023	 0.0	 0.0010454867571477087	 3.483843720293291e-09	 3.483843720293291e-09	 125.0	 0.01	 
7000.0	 200.0	 0.05542920961668956	 0.0618180033172018	 0.004983910880992003	 24.88744400409128	 0.02820066726211698	 0.040747685854673144	 -0.843553829258954	 -2.869417395588364	 0.035225662409428815	 -4.653764865022226	 0.8588726429266844	 11.992915956414764	 -0.2626214054165002	 0.25084731989426756	 7.497114676046272e-08	 8.125384430905283e-07	 0.7491517925961426	 0.0	 0.0007699136447416379	 2.4938852624624777e-09	 2.4938852624624777e-09	 125.0	 0.01	 
8000.0	 200.0	 0.04849050869857272	 0.06913346509094735	 0.1342628715970596	 23.92778688215606	 0.5401491803505902	 0.09854790972930086	 0.6695602792524531	 -4.953306604746496	 0.13895593601172318	 -4.218360909853104	 -1.3000001116202504	 -4.13542525651253	 1.2565079063038367	 0.2509341015008005	 9.121922357795537e-07	 1.981757053100334e-06	 0.7490630045499107	 0.0	 0.0005895664331266527	 4.656112621329882e-09	 4.656112621329882e-09	 125.0	 0.01	 
9000.0	 200.0	 0.04301656520591045	 0.059598481393738516	 0.005684410044174352	 24.26300335787842	 0.7159742137344435	 0.04179391336800608	 -0.4340694865002206	 -3.437109513254351	 0.14691919968224637	 6.043590761445909	 0.5358442240032887	 -0.1577369151369176	 -0.7688450307420398	 0.25069862593725695	 8.073367460255143e-07	 1.6703021588721362e-07	 0.7493003996957811	 0.0	 0.0004636129091978623	 3.0888627339664227e-10	 3.0888627339664227e-10	 125.0	 0.01	 
10000.0	 200.0	 0.03867581835499236	 0.024833129132093415	 0.21032707111639654	 24.61574762040889	 0.013101449805776991	 0.06225410071486363	 -1.5049344649753404	 -2.3007788582732918	 0.2078758977442545	 -0.34464038332210895	 -0.028453263976199163	 -0.617772000337955	 0.00512437989220446	 0.25061783011914657	 1.3152799198244386e-06	 1.5253696473931307e-08	 0.7493808393472371	 0.0	 0.0003746920136360868	 2.28053935527804e-11	 2.28053935527804e-11	 125.0	 0.01	 
11000.0	 200.0	 0.035257209219249	 0.4974451680858778	 0.030704628153685017	 17.21231570144765	 12.883440282248456	 0.0006573101157791504	 -1.0750073199498176	 -3.681606833688089	 0.060695664547802425	 -0.26999413911809766	 0.46022975189526144	 0.07534269116183216	 -0.6784959763893709	 0.2507458322413764	 9.209527612659848e-08	 1.1015195043611021e-07	 0.7492539655113969	 0.0	 0.000311565691258031	 1.3686994624903624e-10	 1.3686994624903624e-10	 125.0	 0.01	 
12000.0	 200.0	 0.032307508377027776	 0.07128129986677485	 0.4273640426571562	 24.317574457058658	 0.7016639635152642	 0.01876331378206369	 -0.39430739921209407	 -3.6776811741644457	 0.6062409429496379	 34.708164648593424	 1.6610142141249487	 6.661319216517452	 30.513370285720946	 0.25057121514628616	 7.690246594145707e-06	 6.875379942224618e-08	 0.7494210258533203	 0.0	 0.0002614490108798711	 7.17385388528565e-11	 7.17385388528565e-11	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs6_8d_3b_Benchmarks_FCC_h2toh1h1_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.061110472980218225	 2.3128172054618714	 0.028128363158597975	 15.704500018683035	 13.932419029217849	 0.0038770647963262644	 4.9280486499575336	 2.883866462425775	 0.12034016446498871	 0.5050984423964435	 -0.6015186936558349	 11.25573850742507	 0.10231590910329871	 0.7902825368470489	 0.0	 0.0	 0.20971746315295112	 0.9999827239790695	 0.002947630117692241	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.06119207773010081	 8.055137047321889	 0.010155671499681005	 24.09099416523796	 0.07504243346013885	 0.04449352650707836	 2.9344207317371596	 5.016463082803854	 0.07504436931774104	 0.20754467043219071	 1.3857872528111512	 -7.259295182099425	 -0.14785261833816798	 0.841435616793903	 0.0	 0.0	 0.15856438320609706	 0.9999833749079355	 0.0031468000980789763	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.0612754182078263	 8.070366870154974	 0.08968333363134093	 24.19089679308555	 0.1420553114051166	 0.035181570839869475	 2.120179648113813	 5.9296133299008345	 0.07246336932696358	 2.2666130557556707	 -0.9133012241511	 1.6151459506451191	 -2.9173994850785236	 0.8552031840206871	 0.0	 0.0	 0.14479681597931301	 0.9999837940246077	 0.0032069948607813116	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.06143646963215118	 3.7671203594172082	 9.923582764847635e-05	 22.469482508210113	 0.43098619385042736	 0.01940768300540239	 2.6737345974416287	 5.217932715705485	 0.2684423024311102	 0.8189952957035339	 -0.23856534560940212	 0.6974364536657751	 3.1637543429040487	 0.851700538706457	 0.0	 0.0	 0.14829946129354288	 0.9999840014127314	 0.0032106498922889336	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.06126252797235927	 0.14248655394767237	 0.07336808617006055	 19.71790923232719	 10.514496413868956	 0.3249738178802967	 4.479840363852448	 3.864598488441296	 -0.00841629829447403	 -3.8058884676620224	 -27.120230026683057	 -1.3359638973006693	 4.206996678436088	 0.864642607642434	 0.0	 0.0	 0.135357392357566	 0.9999849029659267	 0.0032410301860111607	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.06136774258439141	 0.5820531060172249	 0.004907275590362036	 19.886255317141394	 9.180654459507366	 0.4414882851049287	 6.351201652978893	 3.0176862582257553	 0.05866653961903029	 200.02748378852368	 0.8531957804334569	 321.60703026919805	 -0.09712667290150705	 0.8898452862104795	 0.0	 0.0	 0.1101547137895204	 0.9999863069360895	 0.0033469524891815306	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.06184109663544683	 3.4366450759106275	 0.2748089376592329	 23.50731716330343	 1.6432749432780347	 2.751107235987688	 5.212061226069219	 3.7254182126654762	 0.17062360608975127	 -4.669957862782869	 1.5453099337040346	 -4.118275630282507	 0.23294798021999225	 0.8625919303182769	 0.0	 0.0	 0.13740806968172312	 0.9999878912459426	 0.0032946255181809676	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.06416163770747799	 1.1343997111775037	 0.027575000787209137	 24.709907041255192	 0.08250846635307497	 0.13265674165511276	 4.229812439354261	 5.342634536106276	 0.1074080398472362	 13.862367973929674	 -3.7754578636129628	 -8.495770426679908	 -1.2459537928709805	 0.845534402152616	 0.0	 0.0	 0.15446559784738395	 0.9999895055201318	 0.003476050892256886	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.06691680961472357	 0.08674708341796476	 0.018477665144202352	 22.340376838696034	 6.1971730088601795	 0.04395824367006771	 4.940734130945646	 5.668484283303274	 0.0003095174073483414	 0.1435205910599472	 1.0855884592856104	 1.489836665330772	 -0.9466703474734416	 0.8353391086582515	 0.0	 0.0	 0.16466089134174852	 0.9999915860229335	 0.003734951229013648	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.06798195955646508	 0.36950809876231777	 0.005482493798266783	 17.10478686007918	 13.040572222078223	 0.06804557946993275	 6.531251707947344	 5.124621538216497	 1.5502871944033982e-05	 0.024658943168202815	 0.11548197331906661	 2.312113081954385	 -0.32487333753557807	 0.8116559773114032	 0.0	 0.0	 0.18834402268859693	 0.9999932617963562	 0.003745331027200636	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.06785664690979565	 5.239362685566253	 0.5088264084870491	 23.693506895276816	 0.12805155555178116	 0.010275382363446776	 4.604948853553153	 8.035529252622924	 -0.00031546232205883546	 -0.10648890431243097	 -0.8159798966111922	 23.383835463548014	 -0.17972827268886712	 0.7861981429772203	 1.4313209254242177e-10	 0.0	 0.21380185687964745	 0.9999943922323605	 0.003614515813096755	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.0681144825477793	 1.3973748706920792	 0.456986411447009	 23.057447531568204	 2.9613679549729732	 0.15689435457313744	 6.77555474672721	 7.9104268942397225	 0.002088518686700752	 -9.24821741472219	 1.6119884202835428	 -19.57530562783925	 7.118361529467157	 0.7405274984865026	 9.983146855457382e-08	 0.0	 0.25947240168202884	 0.9999960724332442	 0.003430428416497782	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.06837676750800041	 0.28582264093095316	 0.13701687419098174	 21.253484587765104	 0.028592651227537777	 0.29805307988610724	 7.358561363238201	 9.570448608946364	 0.00026150288935779877	 -6.0205563775448345	 0.18401745081278714	 -0.06364686805501073	 0.2978693300964847	 0.7051941682150272	 7.556298779973571e-09	 0.0	 0.29480582422867385	 0.9999971300479356	 0.0032919172320078857	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.06788954073699963	 1.5591253035701382	 0.5579582155722396	 19.895821086465023	 0.35946053148661855	 0.023231596815694273	 10.00123259971972	 9.71411329788759	 -0.0007848835674221148	 8.177314644948053	 -1.1197528556605656	 0.6778898608495091	 0.6196636498955904	 0.6875548364954939	 5.057158888569715e-08	 2.7367624129374777e-05	 0.3124177453087877	 0.9999979451757962	 0.003164067652141991	 1.259434297126101e-07	 1.259434297126101e-07	 125.0	 0.01	 
600.0	 270.0	 0.0679931277960355	 0.3722690117000205	 0.9053840348604734	 21.1360781641348	 1.225317759652458	 0.07424667287331145	 9.844630192505662	 12.83493555502956	 -0.0014214148775888898	 -6.639799087289672	 -1.1910488698619297	 57.89715215869653	 -5.478067114322879	 0.6724353502086872	 1.2220426469689071e-08	 0.00019936778593886875	 0.3273652697849477	 0.9999984767917772	 0.0031039249778140677	 9.202708488705929e-07	 9.202708488705929e-07	 125.0	 0.01	 
700.0	 270.0	 0.06834429752488594	 0.7572720554602542	 0.04902553022753963	 13.186073412540203	 0.3119906209729118	 0.16648924777223775	 15.25972191045038	 13.59142208666724	 0.0023494935566758667	 13.014416392793807	 19.087945614563516	 1.717933886068195	 -11.00647484035324	 0.6397264175907168	 2.0266414676671346e-06	 0.00010501737416471114	 0.3601665383936508	 0.9999990958999236	 0.0029834760765319827	 4.897668985136033e-07	 4.897668985136033e-07	 125.0	 0.01	 
800.0	 270.0	 0.06825466825031659	 0.6131181500972818	 0.6235363451041813	 3.7945433119948078	 0.6968933238115922	 0.29740415872999915	 18.457149202070752	 17.306328709267245	 -0.004476052017931256	 4.07872427664079	 -0.7783587835702134	 -10.822337016727309	 -9.51848978019859	 0.6134668211126718	 8.272856977339737e-07	 5.061569417568459e-05	 0.3864817359074547	 0.9999994269596795	 0.002853522352340115	 2.354373696161152e-07	 2.354373696161152e-07	 125.0	 0.01	 
900.0	 270.0	 0.06832034675627068	 0.18586987388364873	 0.09239384994194348	 3.854226978297732	 0.2905050252072401	 0.001935133306045418	 21.771092441175213	 21.558294927714304	 -0.0005372509663306965	 1.1632987213966033	 0.6768557386755674	 43.00338272041855	 -7.977218609144897	 0.590118810034773	 4.07722535846917e-09	 0.0002508478420700053	 0.40963033804593174	 0.9999996151097021	 0.0027501967357833642	 1.169054272983737e-06	 1.169054272983737e-06	 125.0	 0.01	 
1000.0	 270.0	 0.06804969861256124	 0.08611504153755464	 0.05207675687328004	 0.2097811537162406	 0.05164066777216513	 0.00824352575137739	 25.10185265712629	 23.87660140818777	 0.008850717712951768	 1.5708113942485935	 3.3864357096208257	 85.68110998050123	 19.19325518578979	 0.5302560645018641	 1.3147362250861544e-06	 0.00140675991925535	 0.46833586084265544	 0.9999997010853419	 0.002451701436319225	 6.504320356684074e-06	 6.504320356684074e-06	 125.0	 0.01	 
1100.0	 270.0	 0.0680358761647187	 0.003079013637195212	 0.010600906052399193	 0.11525674717982982	 0.035782019537853635	 0.06355363090649825	 24.764273511077125	 24.223838309875433	 -0.0002794429713576967	 -6.694730291321601	 -0.008607272353254482	 0.019966009562343116	 -3.1896273655646854	 0.383285932557436	 9.835645453758958e-10	 0.00013152662548386587	 0.6165825398335156	 0.9999997028208754	 0.0017714489508532723	 6.078822177689789e-07	 6.078822177689789e-07	 125.0	 0.01	 
1200.0	 270.0	 0.06794029780949876	 3.4319841235410977	 0.363917336120396	 19.746120473201834	 9.516964558797444	 0.003688326729576557	 -0.49459489434403975	 -4.029543628941747	 -0.030402374213746967	 1.3424005661393659	 0.5737141969120516	 -2.4024222092352505	 0.8566161209119855	 0.3138628729105283	 3.676909514278941e-05	 0.0009788818079938262	 0.6851214761863351	 0.9999831530746366	 0.0014465269110852446	 4.511457073288489e-06	 4.511457073288489e-06	 125.0	 0.01	 
1500.0	 270.0	 0.06794821113153234	 7.890488077734732	 0.08990135377872754	 24.29651835858569	 0.5873075930565097	 0.019856441520928438	 -0.06382281266148784	 -4.76872692854755	 -0.0047713112440005995	 -1.4995621003874746	 -0.7126047226897891	 -2.2971164832455067	 -3.4063094031491654	 0.29388841704147195	 2.7833686740959983e-07	 0.000881907848601361	 0.7052293967730593	 0.9999845523586418	 0.0013547839675598675	 4.065470242679676e-06	 4.065470242679676e-06	 125.0	 0.01	 
2000.0	 270.0	 0.06802036793493285	 0.5081121974354609	 0.3146873811000069	 18.10213947640625	 13.437625178322133	 0.2580489561953982	 -1.352621866772638	 -3.7261524430030755	 0.09147395303660742	 -2.7179953761249136	 4.024630311690283	 -14.16321675786724	 -6.884726240422095	 0.2758871999624263	 4.676718777704091e-05	 6.389115496058806e-05	 0.724002141694836	 0.9999851533210729	 0.001274499319940692	 2.951540831128986e-07	 2.951540831128986e-07	 125.0	 0.01	 
2500.0	 270.0	 0.06793031105710733	 7.467826670474121	 0.02007912925663945	 25.044248876884584	 0.2658007162513432	 0.03720360050072049	 -0.46270411371221354	 -4.681892845438417	 0.0023189862611102128	 -100.22729034116551	 -9.624235009918992	 2.75729868239081	 -1.8599137362499254	 0.2662607895492163	 9.618260276080991e-08	 0.0009051896373223574	 0.7328339246308586	 0.999985318848524	 0.001226778900782368	 4.170601124386174e-06	 4.170601124386174e-06	 125.0	 0.01	 
3000.0	 270.0	 0.06798446257789512	 6.813791310071768	 0.31884175478729315	 22.377954454499488	 2.888511811393435	 0.05295783073186112	 -0.3245789194321665	 -5.086876667347018	 -0.007615167816645959	 -11.593645273586022	 -3.17596166634106	 0.07589150953834425	 1.5202240331556311	 0.2616877026443565	 5.031199692089406e-08	 8.990596362952513e-05	 0.7382223410800172	 0.9999869263539126	 0.0012076288016013986	 4.148954269444492e-07	 4.148954269444492e-07	 125.0	 0.01	 
3500.0	 270.0	 0.06801103192002045	 0.010696778789771813	 0.30524586645874957	 24.029480738809877	 1.4962069218479594	 0.28249392159741277	 -0.6874208115688596	 -4.357892099653573	 0.023657418150471135	 10.02898461644146	 0.3368434804555113	 -2.083271138320606	 1.233251622789225	 0.2575820569643993	 3.470210920196135e-07	 1.138322479085061e-05	 0.742406212789718	 0.9999854596652211	 0.0011896100450525982	 5.257197925925115e-08	 5.257197925925115e-08	 125.0	 0.01	 
4000.0	 270.0	 0.06826198126876235	 0.10228363197343228	 0.1497081308968231	 22.96619082330165	 6.947993780737311	 0.023732981498133878	 -0.5088566736572037	 -3.9750132986853237	 0.0034059530224364114	 31.287524829385568	 1.989866322840525	 -10.165749966337575	 2.0574535421830755	 0.25469180403921665	 2.05516025824494e-09	 2.663431902974932e-07	 0.7453079275624327	 0.9999829229731849	 0.001184944700638074	 1.2391523672487603e-09	 1.2391523672487603e-09	 125.0	 0.01	 
4500.0	 270.0	 0.06829462091140823	 8.211916617184599	 0.07735743528257392	 24.775713002739916	 0.08386693822710001	 0.004109787853987376	 -1.0661051897152478	 -3.3202842213410615	 0.060339261118072356	 8.531845239390897	 0.9066649800340011	 6.746559427221301	 3.486131177498997	 0.2533132071072025	 8.257864006653626e-07	 1.6428776493645868e-06	 0.7466843242287475	 0.9999819927601465	 0.001179656378061164	 7.650730570186537e-09	 7.650730570186537e-09	 125.0	 0.01	 
5000.0	 270.0	 0.06823740146058685	 0.1329009441085718	 0.03820266146258942	 22.713911220928225	 0.24454890314556096	 0.008005897187114327	 -1.083348271035592	 -3.153289795619518	 0.03499943095779544	 6.489927779035972	 -0.12352530230347583	 -1.107520602372581	 -0.1595184859197775	 0.2522933204821794	 1.889025616556499e-07	 8.089872537213089e-07	 0.7477056816280052	 0.9999811401782488	 0.0011729419894778448	 3.761079037005717e-09	 3.761079037005717e-09	 125.0	 0.01	 
6000.0	 270.0	 0.0646851620192039	 0.6174916923505612	 0.032551602739838245	 25.032090199694903	 0.477187722385608	 0.06723572575306637	 -0.7059824362824224	 -3.1706029269782117	 0.12999203847300292	 0.12449246269959989	 -1.9640954196514817	 3.602304262261121	 4.4440463576678555	 0.25112357918399514	 1.403801247734228e-06	 1.1517565513011814e-06	 0.7488738652582059	 0.9999778829864606	 0.0010492791132759316	 4.812427796649016e-09	 4.812427796649016e-09	 125.0	 0.01	 
7000.0	 270.0	 0.05531435078788689	 8.143996505194126	 0.0697329294924326	 23.975816108344812	 0.053024435916873246	 0.028852741590597256	 -0.9867105870468146	 -3.0099596890273843	 0.24546374312527938	 -0.775811897074249	 -1.2753773508967357	 27.519195306107665	 6.124692581614786	 0.250980567867098	 3.6969352364238977e-06	 8.873819038022982e-07	 0.7490148478157619	 0.9999782500018357	 0.0007671366961693166	 2.7123343759577755e-09	 2.7123343759577755e-09	 125.0	 0.01	 
8000.0	 270.0	 0.0484211537766868	 0.10991527616764904	 0.00029599310135973954	 25.050327939650245	 0.029297828763894678	 0.09542769056310942	 -1.485678124777961	 -2.847974594485321	 0.3709965275712197	 -7.598855633321634	 0.6274710744197258	 116.36146420485981	 -0.9427777382626809	 0.250946939299	 6.4915356619419795e-06	 2.6272979544126616e-06	 0.7490439418673837	 0.9999806684271294	 0.0005879125444660111	 6.155171407006871e-09	 6.155171407006871e-09	 125.0	 0.01	 
9000.0	 270.0	 0.043100716583311466	 0.05900179361842987	 0.001063600760878158	 24.315884799976327	 0.8025884122389506	 0.025276952014176204	 -1.6492496620850232	 -2.065676299137506	 0.05490149201859933	 5.493568584848547	 0.7557987334714812	 -0.13522365677756315	 -0.8337843665568165	 0.2506524566680058	 1.118760957978778e-07	 3.6090905693810868e-09	 0.7493474278468079	 0.9999773337712046	 0.00046534173500771965	 6.700355103960831e-12	 6.700355103960831e-12	 125.0	 0.01	 
10000.0	 270.0	 0.03873132793642143	 0.06466132342617752	 0.014871927396616818	 23.05794778964586	 6.450007076645959	 0.3192421338851612	 -0.9416984819036327	 -3.0942194169762183	 0.28351007875375756	 2.3525382112882394	 -1.0723875806416117	 -2.5581684308251322	 16.797829084972605	 0.250668056524547	 2.4210112870682435e-06	 6.430813276937482e-08	 0.7493294581560331	 0.999978049272357	 0.00037584311059628826	 9.642141480565584e-11	 9.642141480565584e-11	 125.0	 0.01	 
11000.0	 270.0	 0.035203141900602884	 0.12755264294196328	 0.05902876833202386	 24.553716977166886	 0.5188435121912381	 0.004455650451051189	 -0.18499092926481867	 -3.549107817664022	 0.206886758684052	 -0.3293094175035087	 3.1166430223475587	 0.3341175799013157	 0.32032985952159293	 0.2505554689410614	 1.06819531886682e-06	 1.8448224444876513e-07	 0.7494432783813754	 0.9999761448628501	 0.00031037542716613536	 2.2852726251535926e-10	 2.2852726251535926e-10	 125.0	 0.01	 
12000.0	 270.0	 0.032268221068433627	 0.23258325008645347	 0.1291853421269517	 24.412948191618497	 0.3376057235013262	 0.0601125727002762	 -1.4319890602608656	 -2.2885933346815355	 0.2212649428977592	 -19.321744476352126	 -0.5719075123083072	 -2.626039106721343	 25.394790118701543	 0.2505194077575152	 1.0205967867480997e-06	 1.8931956552188197e-07	 0.7494793823261324	 0.9999756123994754	 0.0002607598266670364	 1.9705833385151637e-10	 1.9705833385151637e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs6_8d_3b_Benchmarks_FCC_h2toh1h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.06106613818769429	 0.03988025769948786	 0.03854922029718449	 1.6674420927446916	 0.6907303502682272	 0.08770423122652465	 1.3999337764882036	 0.02348797425084903	 1.3132109797192941	 -3.1449603831423336	 -2.77975991745285	 -2.3087295965193078	 -0.10712395295749493	 0.002853897144067604	 0.0	 0.0	 0.9971461028559324	 0.0	 1.062916927347886e-05	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.060734054150945606	 0.22089047178508253	 0.1202537404306781	 1.505137218994817	 0.4682078743549058	 0.1345387079882059	 1.450514890593728	 0.10106020355163692	 1.7442577410458426	 4.986322354648985	 0.26373445920512195	 -5.9226135783554605	 0.6140066488180163	 2.414337873365327e-05	 0.9749218472999854	 0.0	 0.025054009321280983	 0.0	 8.89464343515143e-08	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.06137384075571473	 0.3890195016692434	 0.20184566330727402	 3.3219079398884053	 0.4356445838247413	 0.1771801111080554	 1.5336868002014459	 1.8329684960272266	 1.730724036984371	 -2.546881858307918	 0.9237662577711334	 -5.168692228552483	 -0.7708174375990631	 0.00847900841202019	 0.9709854085689468	 2.1724136152134906e-05	 0.020513858882880875	 0.0	 3.189820973538911e-05	 8.172666161276337e-08	 8.172666161276337e-08	 125.0	 0.01	 
270.0	 130.0	 0.06111758648605851	 0.18007903994857333	 0.7893290754096569	 1.6697877448611702	 0.8535162841226214	 0.018644474030819987	 1.572481201683931	 0.3049731781523735	 1.7373086115505343	 -1.0926469146144049	 0.28718269039285305	 -2.1199005528072297	 0.8198088432819362	 6.516260720167182e-05	 0.9805510262398741	 0.0008581681524156463	 0.018525643000508678	 0.0	 2.431028374764017e-07	 3.201577129019054e-06	 3.201577129019054e-06	 125.0	 0.01	 
280.0	 130.0	 0.061457367020488554	 0.23344677986336182	 0.06767597335954705	 8.523087620434426	 0.5578800043568681	 0.3272575495040544	 0.8644410362224972	 0.43005860524023753	 2.8527945079652675	 1.4600737857947568	 1.1933768274166174	 0.7917537767630427	 0.557151646042664	 0.00027303437419691707	 0.9929797815657011	 2.1864953014847105e-05	 0.006725319107087158	 0.0	 1.0299553083975485e-06	 8.248018034997674e-08	 8.248018034997674e-08	 125.0	 0.01	 
290.0	 130.0	 0.06167337337757447	 0.2825095760479275	 0.03327450198919398	 10.789793576263797	 0.1594453668626536	 1.6007518239633527	 0.28824299799631337	 0.03456421756879724	 1.8307019825206545	 -1.5979173761727963	 0.025367075833572793	 -1.6205188561297756	 0.21326521950907298	 0.005965140295696792	 0.9772595619014132	 6.487256204248006e-05	 0.01671042524084763	 0.0	 2.2660285230739282e-05	 2.4643691290746303e-07	 2.4643691290746303e-07	 125.0	 0.01	 
300.0	 130.0	 0.06177723386108092	 0.013742528879606829	 0.10191354074036381	 0.533912110869262	 0.12202006155525882	 0.06867680620492554	 1.6630591358535443	 0.31837256259618435	 1.7760771691806365	 -3.000571142842929	 -0.08209682101486766	 -2.3766325006285607	 -0.5300788171973287	 1.8137033440017385e-06	 0.9795628202487221	 0.0013672253286317734	 0.019068140719302133	 0.0	 6.913064611244102e-09	 5.211280591293788e-06	 5.211280591293788e-06	 125.0	 0.01	 
325.0	 130.0	 0.06380482045011361	 0.2532336238046284	 0.6221296440801719	 1.975135097538716	 0.5345539190376551	 0.7845579968310599	 1.8050856507936244	 0.06605118265144332	 1.9388507226371636	 -0.7033442251726184	 0.18417936363256687	 1.5978300999832347	 -0.6153441644098897	 0.00034131072377182296	 0.9765595123550233	 0.0017785501921571032	 0.021320626729047863	 0.0	 1.3876102202993377e-06	 7.23075559032959e-06	 7.23075559032959e-06	 125.0	 0.01	 
350.0	 130.0	 0.06681124591399085	 0.04751302692834837	 0.360762828604147	 24.00222331873041	 0.09189086847633582	 0.03347472149249881	 1.686265907030463	 0.9644482804046738	 5.159466779842122	 -0.49557914594746055	 -1.3513343015444776	 -0.009887212034722816	 -0.052111966004898425	 3.719393763892221e-06	 0.9955635198769109	 4.841472667926845e-05	 0.0043843460026459094	 0.0	 1.657772804461604e-08	 2.157895138812699e-07	 2.157895138812699e-07	 125.0	 0.01	 
375.0	 130.0	 0.06802430636396319	 0.11173588936558551	 0.005851127565470127	 24.549588228433613	 0.0218053840913272	 0.07876671104487146	 2.243868264354627	 1.2589665311713993	 5.701213024676227	 -3.4997212697953874	 -4.553686384255111	 2.6180887693087693	 -0.29947327754064706	 0.00012415599683477676	 0.9945487066526787	 0.00012964612873875295	 0.005197491221747816	 0.0	 5.73622226244755e-07	 5.989875872858904e-07	 5.989875872858904e-07	 125.0	 0.01	 
400.0	 130.0	 0.06821352751978102	 0.00818657761763603	 0.02166077276159518	 24.216262910886844	 0.20088594527173598	 0.02421343039812929	 2.110184651183613	 0.9686714462173307	 5.441012033120126	 -3.6597669731449805	 -0.4314885820963621	 0.44651867374452925	 2.8188995567735065	 2.5388526427154327e-06	 0.9920854991661509	 0.00016723360910342325	 0.007744728372103049	 0.0	 1.1795186296459686e-08	 7.769460665879564e-07	 7.769460665879564e-07	 125.0	 0.01	 
450.0	 130.0	 0.06820432918445822	 0.09499165021541586	 0.006286609911467495	 24.715246423676483	 0.5412931761329521	 0.10926786302843164	 2.709859028151959	 2.038411007344635	 5.8254693728650535	 1.2424335423274389	 0.7205658759363395	 -0.15930161828381595	 -0.22060197678526228	 0.00021095860504528335	 0.9885350163047969	 2.159909551868729e-05	 0.011232425994639183	 0.0	 9.798229393121878e-07	 1.003196302566661e-07	 1.003196302566661e-07	 125.0	 0.01	 
500.0	 130.0	 0.06816126104512708	 0.4685525538597063	 0.5555623787537357	 24.03989906008528	 0.07306674458954873	 0.06414646303153547	 2.8614561017927587	 1.968698970525199	 6.041142142019261	 -1.7434671021512143	 0.11274538862123147	 0.3914130348183605	 0.5927789388777462	 7.442983463762885e-06	 0.9839993155857996	 6.983368482916696e-05	 0.015923407745907482	 0.0	 3.452626599189008e-08	 3.239421919105918e-07	 3.239421919105918e-07	 125.0	 0.01	 
550.0	 130.0	 0.06781687302996017	 2.0939285253952162	 0.11644729020506855	 21.84599640735252	 0.010214624605571161	 0.43073846333800336	 3.597193789405078	 2.4629863915111683	 6.382526770060476	 -0.34765036110971687	 -1.4458593382930953	 -1.8879562395750453	 0.9075655210257699	 6.309627641343352e-05	 0.9794674177159681	 6.89478951589184e-05	 0.020400538112459548	 0.0	 2.8974327073392017e-07	 3.1661438343311165e-07	 3.1661438343311165e-07	 125.0	 0.01	 
600.0	 130.0	 0.0680154726703157	 0.009974713992814807	 0.06665211738638642	 23.09475796237147	 0.07993724485626985	 0.0031392164471175663	 4.217150205379062	 2.293073312898329	 7.350765578597572	 0.6908189550699778	 -0.13569922915175736	 -0.9873144670393245	 0.007737419664567346	 1.5084113527130492e-07	 0.9782706996308814	 0.0001432743368701773	 0.0215858751911133	 0.0	 6.96731479079046e-10	 6.617806241121414e-07	 6.617806241121414e-07	 125.0	 0.01	 
700.0	 130.0	 0.06769830099581212	 0.2535829125354273	 0.06123328101830953	 20.257652038660822	 0.14753011175366137	 0.09785584331131973	 7.163588520071852	 5.336310135119356	 8.82827622287225	 1.0780622527514885	 0.36810574329554235	 -2.488259166517817	 0.7098917043162384	 0.0017188869948891704	 0.9717390617227503	 8.036620856976498e-05	 0.026461685073790844	 0.0	 7.865734757745474e-06	 3.6776081381439586e-07	 3.6776081381439586e-07	 125.0	 0.01	 
800.0	 130.0	 0.06783332510920954	 0.1980478939723272	 0.026304150218993495	 19.55207123509383	 1.1715135277768616	 0.07171761081970034	 9.438358148961132	 8.619866895763318	 9.322259063266817	 0.825655628947813	 -6.010311280224437	 0.44149355974534965	 0.18952646416189187	 0.0049011872194997435	 0.9561631852567704	 1.487209553699713e-05	 0.038920755428192885	 0.0	 2.2517557864866462e-05	 6.832696994185344e-08	 6.832696994185344e-08	 125.0	 0.01	 
900.0	 130.0	 0.06790306853840859	 0.23565405480838086	 0.08718067171865494	 15.690159286193202	 0.3269495929981748	 0.023715441819787346	 9.913196780437099	 8.808201483490805	 9.344777822899772	 2.7254192693190755	 0.34919555042064554	 -2.1526313436881184	 -0.9978156644747407	 0.002281722487292057	 0.9379774499710398	 1.6658096184263308e-05	 0.059724169445483845	 0.0	 1.0504467346426574e-05	 7.668961865248484e-08	 7.668961865248484e-08	 125.0	 0.01	 
1000.0	 130.0	 0.0679128887974983	 0.020485377168039068	 0.7392139158829582	 22.1044467023563	 0.030348787847200378	 0.49248952178820515	 8.133079132586966	 7.197295747276007	 9.450625226034317	 1.8546504537445119	 -0.4298519367188223	 1.364820363096908	 -0.3217605755851985	 0.00029030717171880867	 0.9143660182908527	 1.6024477874202592e-05	 0.08532765005955434	 0.0	 1.3368860517839163e-06	 7.37939088114972e-08	 7.37939088114972e-08	 125.0	 0.01	 
1100.0	 130.0	 0.06796820834243104	 0.6254293367405621	 0.0934214132588166	 18.38235264118812	 0.047359198672544706	 0.11410256627458487	 13.52808767943788	 13.160954656592319	 10.613920258070365	 -0.5114340555837542	 1.133127528953454	 0.6067869360198764	 2.9491822159319585	 0.0027884445176216627	 0.9007490095566294	 3.4282981187793377e-06	 0.0964591176276303	 0.0	 1.2861889726938684e-05	 1.581325792073512e-08	 1.581325792073512e-08	 125.0	 0.01	 
1200.0	 130.0	 0.06786014770327259	 0.0616601722485535	 0.03412544162541884	 19.36349393616009	 0.12377302109724586	 0.04638955005806324	 12.520031658069604	 12.127613384984251	 10.21364296819481	 1.3073364487753678	 3.625736000445582	 -0.8149686679183984	 0.2972305806321703	 5.972229875899934e-06	 0.8608990711302181	 1.294171497374177e-06	 0.13909366246840874	 0.0	 2.745992663260936e-08	 5.950516826439811e-09	 5.950516826439811e-09	 125.0	 0.01	 
1500.0	 130.0	 0.06765864944936262	 0.3116530590180148	 0.015057246930224887	 15.405033058712192	 0.2437680034681568	 0.13004938491947843	 14.96911804518035	 14.866223959916509	 10.630052243912573	 -4.784476363109125	 -0.18969403014914052	 0.8469296627808695	 0.40546490205619723	 0.0037793232097012336	 0.7355527363634236	 4.298032078698501e-06	 0.26066364239479656	 0.0	 1.7274198009710212e-05	 1.9645066870423497e-08	 1.9645066870423497e-08	 125.0	 0.01	 
2000.0	 130.0	 0.06781373839471835	 0.7680222739145764	 0.42258984590695675	 16.595379458913914	 0.10573568750458093	 0.09246717532389882	 13.736472159120376	 12.512407490015871	 12.303296793529077	 0.3809572053139812	 9.29668475336744	 4.363212278180792	 0.6397246993127349	 0.051985841995289515	 0.5190402118811246	 1.386870073306127e-05	 0.4289600774228528	 0.0	 0.00023870121140449977	 6.368033176971846e-08	 6.368033176971846e-08	 125.0	 0.01	 
2500.0	 130.0	 0.06769165345438975	 0.0982752659949437	 0.10108498381947503	 15.415631279811874	 0.019444543422025815	 0.4732423658116715	 14.25891641054109	 13.227916888698738	 12.630405463993686	 2.9213270326844922	 -2.001927115368456	 4.276467897482959	 0.2896873177214066	 0.10457611144669794	 0.30970442500832024	 3.69675649607295e-06	 0.5857157667884857	 0.0	 0.0004784530163752192	 1.6913272753044575e-08	 1.6913272753044575e-08	 125.0	 0.01	 
3000.0	 130.0	 0.06747111071753586	 0.7224299512449948	 0.2715543129362126	 13.50088462905215	 0.2944504310456041	 0.011722148054727688	 15.579333565994874	 14.351789591631281	 13.330860536615855	 -6.9445784096038325	 0.08945755594615809	 0.5459297708220653	 4.847029694689091	 0.1410021434920579	 0.1916116906048286	 8.392416329999745e-06	 0.6673777734867834	 0.0	 0.0006409177711466676	 3.814728369048732e-08	 3.814728369048732e-08	 125.0	 0.01	 
3500.0	 130.0	 0.06760525363705533	 0.11149238061226953	 1.7098098065814336	 9.851464382271397	 0.4496768900496067	 0.11839238126848065	 15.174187392885557	 13.739974860399162	 12.35587459350822	 -5.428604431631552	 -0.1171026855633593	 0.3178197144804422	 0.2063469351348387	 0.17669505585528136	 0.09661239690827224	 5.331681215267398e-06	 0.7266872155552312	 0.0	 0.0008063499184871078	 2.4331188513001106e-08	 2.4331188513001106e-08	 125.0	 0.01	 
4000.0	 130.0	 0.06775123356238363	 0.10780904615536108	 0.06204322759244441	 11.310951502454195	 0.4045910758523684	 0.08120415399371818	 15.935494708454028	 14.310432665231048	 13.805588601860933	 3.820090327609141	 -1.0282480877820082	 -4.007029322157103	 0.021011933184466154	 0.19130550038628907	 0.07152717600470382	 1.2366823563421872e-06	 0.7371660869266508	 0.0	 0.0008767933864208162	 5.667975614682609e-09	 5.667975614682609e-09	 125.0	 0.01	 
4500.0	 130.0	 0.06029659280107835	 0.7097480204029704	 0.23010132621905843	 7.083933395180794	 0.5906803139318139	 1.017879099698611	 18.209125833964066	 15.653707764941798	 13.661403917181227	 0.7058566613823106	 -0.2596125270222778	 0.35388153955297896	 0.543820693297987	 0.199399053385321	 0.05601723497207281	 3.454185783496603e-06	 0.7445802574568227	 0.0	 0.0007240728343808795	 1.254309911843666e-08	 1.254309911843666e-08	 125.0	 0.01	 
5000.0	 130.0	 0.05446042813917278	 0.05527583176973556	 0.08217859080537036	 7.550237086631131	 0.20821066714292047	 0.0261964068647193	 17.84243358036907	 16.021324131785313	 13.952781180884884	 -5.3143422916733565	 0.7980839157724876	 -0.12093391424939233	 -0.4007431290171915	 0.2082807327331315	 0.0471451754157556	 2.051796332295151e-06	 0.7445720400547806	 0.0	 0.0006171372959723743	 6.079487160346648e-09	 6.079487160346648e-09	 125.0	 0.01	 
6000.0	 130.0	 0.04543766021217919	 0.30860729641992796	 0.2458572169392679	 11.681925497456426	 0.8118991318190052	 0.1746372198355761	 15.870638360824566	 11.486052664327714	 15.30266498369764	 3.198363086655626	 -0.508612371979236	 0.45986968999546707	 -0.7970537203063713	 0.2232286877224165	 0.0390943170449377	 2.7776449292463935e-06	 0.7376742175877166	 0.0	 0.0004605566165791128	 5.730727370769672e-09	 5.730727370769672e-09	 125.0	 0.01	 
7000.0	 130.0	 0.038897595819009916	 0.06308932759338691	 0.003115783266994376	 9.074037176072697	 0.6345813110338224	 0.06495977904468202	 16.8823908240139	 12.111188736870153	 15.49331436739463	 -0.061277785252769945	 0.21616697391347053	 0.7196940676337511	 3.2659436507722237	 0.22930073555018948	 0.029724576546629668	 2.1846252651050082e-06	 0.7409725032779158	 0.0	 0.00034676233835267956	 3.303721479717378e-09	 3.303721479717378e-09	 125.0	 0.01	 
8000.0	 130.0	 0.03402456614273323	 0.015662894018421195	 1.6753674615209083e-05	 13.614884121101625	 0.2856577820492522	 0.05073769611420785	 14.363417041469923	 8.447795555638528	 16.053281025356238	 2.948854652583926	 0.18377735087650587	 -0.4105144511066794	 0.2732432861920342	 0.23588012634086197	 0.024447199641285115	 1.6046929226685278e-06	 0.7396710693249302	 0.0	 0.00027296624617442755	 1.8569898624291974e-09	 1.8569898624291974e-09	 125.0	 0.01	 
9000.0	 130.0	 0.030168196487904	 0.5141246560185851	 0.23070117457213477	 9.145034223241401	 0.5849932053454378	 0.15408159052954704	 17.53417737744831	 12.217762277764864	 15.741256486907961	 2.2327583974981917	 -0.16083460805144825	 -0.28353652558603026	 -0.5537108636415746	 0.23709967180805383	 0.018800161898720514	 8.226142201925318e-07	 0.7440993436790054	 0.0	 0.00021572371537315475	 7.484506180269436e-10	 7.484506180269436e-10	 125.0	 0.01	 
10000.0	 130.0	 0.027290214661976696	 0.6012984051722827	 0.09562183774553702	 9.030672876758645	 0.2936573958596835	 0.0688316944947336	 16.772920842771985	 10.45040515961737	 16.13451855552202	 -1.9865300071778984	 0.2601188422729706	 1.309308474618296	 0.5681016418285322	 0.23999838165595547	 0.01584948772910659	 1.0613764010991875e-06	 0.7441510692385369	 0.0	 0.00017869582244722172	 7.902700327053857e-10	 7.902700327053857e-10	 125.0	 0.01	 
11000.0	 130.0	 0.024799055189631377	 1.9354303582125907	 0.08627261344664229	 9.707895244741502	 0.11477013101790563	 0.09001043770965052	 17.574231692558815	 11.82556840064837	 16.91597436268891	 3.562731748233473	 -0.703398286105334	 -0.07086978976019283	 -9.959270906757958	 0.24104990446782515	 0.01442728605427995	 3.7571425389983295e-07	 0.744522433763641	 0.0	 0.00014821365003844596	 2.3101432487561315e-10	 2.3101432487561315e-10	 125.0	 0.01	 
12000.0	 130.0	 0.02270366750201041	 0.6009060399430736	 1.0826731707688637	 2.3691883606981508	 0.21998896247939756	 0.1048513693637156	 20.126585570298587	 14.9647168875686	 15.95159425297609	 -0.22421009022370056	 2.1878464252638654	 2.132031752764471	 -0.34778703549906054	 0.24194753775722908	 0.010850277124401708	 3.209085965301859e-07	 0.7472018642097727	 0.0	 0.00012469200871607152	 1.6538600841540752e-10	 1.6538600841540752e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs6_8d_3b_Benchmarks_FCC_h2toh1h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.06099707602919459	 0.7976036529990901	 0.70722225239015	 1.460755630301647	 0.43507992525873096	 0.22670528937717058	 1.6263399531405478	 1.8193441114083788	 0.9171397856688034	 0.051855970752037	 1.5139909915683243	 2.690297645654064	 -0.024036806875877264	 0.25048001745960974	 0.0	 0.0	 0.7495199825403902	 0.0	 0.0009307915541346122	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.06112944125374435	 0.1870690940671042	 0.2632296459155804	 2.2020322140473976	 0.04699401509937247	 0.3005810825103812	 1.6449819290360894	 1.159721378140934	 2.335259431067012	 -2.19005138482085	 0.07092593222074675	 -0.38921696981163534	 -1.5130572066633377	 0.153662238636589	 0.0	 0.0	 0.846337761363411	 0.0	 0.0005734914961492443	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.06074333477425411	 0.18792040138697338	 0.1422222581753807	 4.657300423356462	 0.22871349302320737	 0.15895355844940764	 1.2001394844838658	 0.11027454384655376	 2.596387418891179	 1.0718388245615007	 3.0706619566352646	 1.1802618297488698	 0.357587037820781	 0.019447946663152645	 0.0	 0.0	 0.9805520533368473	 0.0	 7.166990093134581e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.0608069451323878	 0.35728414893662064	 0.5051825909835276	 2.9787194008331266	 0.5687835100966685	 0.1794056449926839	 1.5946718155584998	 1.0093982475325818	 2.493746096375633	 0.005824067999083807	 -0.7754552149253691	 -1.8715576356348085	 -1.9712985586527412	 0.10459603348655493	 0.0	 0.0	 0.8954039665134451	 0.0	 0.00038626579769291677	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.060920155226991665	 0.24539830961898873	 0.5536283119155494	 5.10823777655272	 0.10497745266179168	 0.2908693353669457	 1.3999267067152796	 0.44276204976067457	 2.6944965516081503	 -6.029055086684288	 -1.4424703277264745	 -1.268900544851211	 -0.3966815583986757	 0.00010220543183967321	 0.0	 0.0	 0.9998977945681604	 0.0	 3.7884246427178287e-07	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.06120975007152498	 0.26699985195067255	 0.11379859846139445	 3.3253580427196017	 0.44893479954135174	 0.24828088195063922	 1.7367403449785186	 1.197098183433472	 2.5913287164862324	 5.576116637680117	 1.9967964550073196	 2.2617202762667956	 -0.10309256608155856	 0.129673132219845	 0.0	 0.0	 0.8703268677801549	 0.0	 0.00048523125280558623	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.061144234970103725	 0.21978109331625098	 0.1886107115593132	 2.6691880696129213	 1.1399822284294279	 0.08818333996000348	 1.6609570434581666	 1.452810287074107	 2.259236243000537	 -1.347580303830458	 1.4664242455025407	 0.7704038526905819	 -1.1034867964754849	 0.1380018351197252	 0.0	 0.0	 0.8619981648802747	 0.0	 0.0005152934295644788	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.06349283553957998	 0.2015009452370983	 0.28977068834024233	 1.4101222884251028	 0.06386206340502626	 0.3681610018414723	 2.0025348376262735	 1.1891559715193205	 2.448167105306308	 -0.2799906797483347	 0.31954557215762514	 -1.0829347686340727	 -1.9390497635253485	 0.08067656004612628	 0.0	 0.0	 0.9193234399538737	 0.0	 0.00032479784787997634	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.06716000119004122	 0.6093679066408392	 0.01840335739329211	 22.149508941613337	 0.19917589859119367	 0.34027041666759716	 1.7151440970131908	 0.7207841992103946	 4.983433205502144	 -0.44335841853928487	 -0.5570485973839111	 -0.2574896594125551	 1.136850841826299	 8.529267484859514e-06	 0.9910575580980505	 0.0	 0.008933912634464587	 0.0	 3.841316305820745e-08	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.06837493350235231	 0.31440981364085124	 0.3089390383905798	 24.86597428984391	 0.2150745403219784	 0.15230836013558943	 1.634423378382428	 0.44851703828764183	 5.23450280637441	 1.5268606373150566	 -1.8437943119620033	 1.5863450063925562	 0.11534740732795408	 0.0003011059395961523	 0.9903896838307836	 0.0	 0.00930921022962028	 0.0	 1.4055174965908233e-06	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.06836927942525953	 0.01694114567686115	 0.08080236849092895	 22.357226428679436	 0.07005082816336643	 0.03946658108966077	 2.193827184188766	 1.6742133371441636	 5.366491162851097	 -1.128533335589741	 0.006100722550338069	 -3.1361997903635705	 -3.9157152359429075	 0.00021476646444786862	 0.9890601461268008	 0.0	 0.010725087408751433	 0.0	 1.0023322060652288e-06	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.06838778115532608	 0.13494926345596633	 0.2176183082703175	 24.353298301751437	 0.13965683480255645	 0.0771228879061305	 2.7214021825734562	 1.67949558249626	 5.9322084854839146	 -1.3445742158895064	 -0.5224169721129321	 0.07322093696383114	 1.3491538727341044	 8.974604074167169e-05	 0.986718281526469	 5.996303869232757e-05	 0.013132009394096925	 0.0	 4.1907829679190315e-07	 2.800035290468185e-07	 2.800035290468185e-07	 125.0	 0.01	 
500.0	 200.0	 0.06838161219193979	 0.4640536810601189	 0.19253775180003566	 24.39356495268444	 0.8539817846341242	 0.12480329792869312	 3.4267348049852306	 2.7910389576125203	 6.437565706218754	 1.1780901932687573	 0.5310244084325744	 0.5855540718373878	 4.044654575147043	 0.0006242223883928507	 0.9832128825262032	 1.3794096318641794e-05	 0.016149100989085168	 0.0	 2.9143451193786594e-06	 6.44013384171872e-08	 6.44013384171872e-08	 125.0	 0.01	 
550.0	 200.0	 0.06835379333650266	 0.6980153689735624	 0.5112311291703437	 22.66287686571367	 0.7568002267659333	 0.20087028195565323	 3.5682140249897816	 2.745028039651843	 6.315641997688854	 3.1619821732216566	 -0.1445659579944782	 0.057676047260841246	 -1.577132375990851	 0.00015792750657196868	 0.9764270403282347	 1.5626943051583123e-05	 0.023399405222141623	 0.0	 7.367269197002077e-07	 7.289920463270874e-08	 7.289920463270874e-08	 125.0	 0.01	 
600.0	 200.0	 0.06828705797396283	 0.2814463548966724	 0.4988001936155294	 22.982695930061066	 0.9115160473083296	 0.16731096238309243	 4.047046309373737	 2.7151586495778255	 7.018267675988881	 1.988365543922245	 -0.5233704140881257	 0.2242001944881486	 -0.22765002505721546	 1.6065623502192374e-05	 0.9741282329867104	 5.748611767695935e-05	 0.02579821527211051	 0.0	 7.47995919420238e-08	 2.6764838252190676e-07	 2.6764838252190676e-07	 125.0	 0.01	 
700.0	 200.0	 0.06793060740472438	 0.01566746765582429	 0.3944219305338093	 22.11966659955743	 0.06518183193911166	 0.02645227086272603	 7.440298978755378	 5.9830006927670185	 8.98409038527862	 4.599823857566107	 -0.15558452915353638	 1.9816495660454525	 0.2418123387836879	 0.0027092947225787305	 0.9700939972023893	 3.323490335104099e-05	 0.027163473171680816	 0.0	 1.2483004208850444e-05	 1.5312894346795322e-07	 1.5312894346795322e-07	 125.0	 0.01	 
800.0	 200.0	 0.06833604221323963	 0.4422778430698968	 0.04517146583336685	 23.303285014717456	 0.02509750350548453	 0.1994540205795647	 7.68833563969226	 7.250432174968373	 8.725231301688014	 0.7447028070689345	 0.5144860685270392	 -0.6320743595650055	 2.2095831364722667	 0.0017848749861167292	 0.9514258947987809	 3.6153052567729874e-06	 0.046785614909845674	 0.0	 8.322069104876905e-06	 1.6856542007767202e-08	 1.6856542007767202e-08	 125.0	 0.01	 
900.0	 200.0	 0.0680287642852161	 0.9430964279778284	 0.31326200210364513	 17.794427283002676	 0.035454894083158474	 0.13357458497485786	 9.34006851071196	 7.651982370626574	 9.85855516667887	 -0.023195348667420537	 0.4472814660885843	 2.489779720624273	 -0.16794728036198864	 0.0008715520217109174	 0.9431644976722744	 6.821049883683509e-05	 0.05589573980717789	 0.0	 4.027248391905745e-06	 3.151855711521113e-07	 3.151855711521113e-07	 125.0	 0.01	 
1000.0	 200.0	 0.06778147647937956	 0.008981906396982079	 0.06296711347360835	 20.896853463813677	 0.4513679436591518	 0.011591392301255726	 10.248559825697914	 8.484003763558654	 10.639917938999643	 -0.3984131526211047	 -0.028590691059170375	 0.09883208275052528	 -0.45407583141504787	 0.00021217013131530468	 0.9298121092203194	 6.04948952808043e-05	 0.06991522575308438	 0.0	 9.732873879369302e-07	 2.775080462380096e-07	 2.775080462380096e-07	 125.0	 0.01	 
1100.0	 200.0	 0.0678814053365834	 0.13184913306881307	 0.03987992495295413	 17.994742261754563	 0.09200172263498123	 0.0021489816915920583	 12.004364280023953	 10.605497911305843	 11.28716905690408	 0.1140703129101012	 0.19862518672263438	 -0.7707437479289738	 0.4501158341259806	 0.00028440201938383466	 0.9118061321960249	 3.065330562426307e-05	 0.08787881247896685	 0.0	 1.308480224190814e-06	 1.4103009641887615e-07	 1.4103009641887615e-07	 125.0	 0.01	 
1200.0	 200.0	 0.06804133273628693	 0.34339035346545665	 0.44980767231524676	 11.812015743652552	 0.3352683781613709	 0.03185323404385079	 15.079231157185385	 13.232097990777126	 11.311599046768372	 -0.22383410144579408	 0.9104974638193785	 1.3186162913494774	 -0.41151939349662925	 0.0010116399591747207	 0.8803695827721719	 5.7582446959389596e-05	 0.11856119482169397	 0.0	 4.676288411884261e-06	 2.661738763895818e-07	 2.661738763895818e-07	 125.0	 0.01	 
1500.0	 200.0	 0.06764738481007564	 0.32122797884148374	 1.171976953770744	 13.261249116861492	 0.5677153214136382	 0.4056916747680393	 16.572280039559626	 14.813988843766385	 12.545202535551857	 2.0682978335207167	 0.31864686132452713	 -0.9679241582409135	 -0.6348152890923017	 0.0019165270744516056	 0.7939528697193585	 2.807267423825122e-05	 0.2041025305319517	 0.0	 8.756981114513104e-06	 1.28269452289677e-07	 1.28269452289677e-07	 125.0	 0.01	 
2000.0	 200.0	 0.06744758372745106	 0.2894033370802266	 0.008876116438461722	 17.303781310489622	 0.10509642394534145	 1.2017181311314105	 11.927891603170231	 8.604898933799312	 12.630188415995423	 -0.8263357300737344	 0.8115707789558407	 -4.595733378639221	 -1.374887471718069	 0.06466843370064469	 0.5254934303182209	 8.06120222971506e-05	 0.4097575239588373	 0.0	 0.0002937422880905758	 3.661625699299637e-07	 3.661625699299637e-07	 125.0	 0.01	 
2500.0	 200.0	 0.06775492564584724	 0.5328562782465045	 0.07869705182503993	 9.106479741752135	 0.5384075820025683	 0.00015869463517607913	 17.92247016789966	 15.713485791297801	 14.389140115112353	 5.374796800293326	 0.11021299567320701	 0.40624810796487426	 -1.758726913694335	 0.08236678059415652	 0.372179823249115	 1.3021783405146407e-05	 0.5454403743733234	 0.0	 0.00037754537937242786	 5.968806987887023e-08	 5.968806987887023e-08	 125.0	 0.01	 
3000.0	 200.0	 0.06775336398851887	 0.010650188028298849	 0.08915501421206934	 8.19936527471506	 0.19659620164272332	 0.1399655309607911	 18.690636071633605	 16.3990686734033	 14.287597530021666	 0.3074122537584949	 -0.17198544057767057	 -0.33452906401517707	 0.83347880732727	 0.1272893840257228	 0.21465321650103805	 1.2459467531041558e-05	 0.6580449400057081	 0.0	 0.0005834306808289628	 5.710794878960964e-08	 5.710794878960964e-08	 125.0	 0.01	 
3500.0	 200.0	 0.06742277850943935	 0.03809210708342089	 0.1875776334559422	 11.209183619163474	 0.04033704514211735	 0.12426600474889445	 16.83854034215145	 14.007313569510124	 14.07911599334216	 -0.6441106806089418	 0.3362815848003568	 -0.6547957829889455	 -0.31688749336293337	 0.16853012356570893	 0.12277198146921996	 1.17469932927612e-05	 0.7086861479717783	 0.0	 0.0007649493058865987	 5.331898046136943e-08	 5.331898046136943e-08	 125.0	 0.01	 
4000.0	 200.0	 0.06772251928965653	 0.9157371106340363	 0.19901091527843964	 13.998806113600256	 0.01729398190745054	 0.017580318205770742	 13.367152559963989	 10.318364753798221	 15.266680175024547	 4.925380058380108	 -1.4970826640473098	 -0.7602602729983878	 2.136600488933036	 0.1968647376282169	 0.08514110250608523	 5.793713594789322e-06	 0.717988366152103	 0.0	 0.0009015090717242004	 2.6531340389350507e-08	 2.6531340389350507e-08	 125.0	 0.01	 
4500.0	 200.0	 0.06028386006775934	 0.06559860271956125	 1.337828622296223	 9.013375642294516	 0.025837535942404927	 0.4011028623001009	 16.616556382438716	 13.706982021534612	 15.229684782429077	 -0.5443939278688702	 1.985565771492921	 2.174154471859877	 -1.0513749584353644	 0.20044448961438288	 0.06831456094456258	 4.975389752846378e-06	 0.7312359740513017	 0.0	 0.000727562100044743	 1.8059389031277513e-08	 1.8059389031277513e-08	 125.0	 0.01	 
5000.0	 200.0	 0.05416718022315857	 0.4750940456041097	 0.16943822049890636	 8.252364163131917	 0.6876841389690316	 0.31701956286387	 17.640981279463414	 14.477775141275732	 14.829020153483139	 0.643167672549842	 -0.012653941316453338	 0.09458731635545083	 -0.29909917775657935	 0.2084211874797758	 0.053331851821323065	 3.4492205106871195e-06	 0.7382435114783904	 0.0	 0.0006109272945014416	 1.0110406625225842e-08	 1.0110406625225842e-08	 125.0	 0.01	 
6000.0	 200.0	 0.04530354728733408	 0.4629820973196231	 0.0327973699879738	 7.619143716920547	 0.3605150454838282	 0.004814923112109663	 18.118244523083842	 13.724314854471023	 15.214398938706552	 2.566678599207342	 0.1459882535000933	 -0.22887055802609974	 1.2127683887765188	 0.2205526980515486	 0.038994908852234486	 2.8675384144861515e-06	 0.7404495255578023	 0.0	 0.00045235527096701135	 5.88134322523691e-09	 5.88134322523691e-09	 125.0	 0.01	 
7000.0	 200.0	 0.03890410038218668	 0.03798068958589683	 0.00219517166532859	 14.163824965363899	 0.6095711316649259	 0.08249426527890709	 14.566840704959885	 10.002183337678256	 15.430789808366905	 -0.07433576416230196	 0.2026272468237299	 1.0230152680072229	 2.3713761557061166	 0.23136191853110885	 0.029392827100025304	 2.009305206769312e-06	 0.739243245063659	 0.0	 0.0003499963493262759	 3.0396077777898376e-09	 3.0396077777898376e-09	 125.0	 0.01	 
8000.0	 200.0	 0.0339238959990563	 0.33870380173518516	 0.0048949192662446845	 7.708859738505506	 0.24434304332249632	 0.13235702569857927	 17.898778599175465	 13.161303146121163	 16.430806718220104	 0.8920199293122663	 -2.1300034905298273	 -0.5257898836831053	 0.6847165403076559	 0.23270727975329294	 0.025818229382157828	 1.1469273775430191e-06	 0.7414733439371716	 0.0	 0.00026770396862603257	 1.3194130025481913e-09	 1.3194130025481913e-09	 125.0	 0.01	 
9000.0	 200.0	 0.030111030537769905	 0.2193166568780008	 0.6065153403928948	 4.1976306868418956	 0.10369145077578407	 0.05474461479590075	 19.013016913438292	 14.378457310121329	 16.57655122965835	 -4.8851328099837605	 -1.435303317439611	 0.504313354220006	 0.0068232811913020676	 0.23559524342665064	 0.020905419000213164	 1.08447477550291e-06	 0.7434982530983607	 0.0	 0.00021354356959458188	 9.829681250261503e-10	 9.829681250261503e-10	 125.0	 0.01	 
10000.0	 200.0	 0.027296957215802393	 0.11075203066051373	 0.2368268813457451	 8.60999774370385	 0.17241025095096157	 0.29569843864986955	 17.91108709400718	 12.03166783045923	 16.236518395516974	 1.12170657894823	 0.9523577500725143	 1.020456076098299	 0.3622457223676809	 0.23934300580214615	 0.016048508899565873	 7.425898940511466e-07	 0.7446077427083939	 0.0	 0.00017829589673991385	 5.531840407289628e-10	 5.531840407289628e-10	 125.0	 0.01	 
11000.0	 200.0	 0.024799844605582225	 1.9354213438859569	 0.08627225438633815	 9.707822535051326	 0.11476963314650761	 0.09001023174905039	 17.57447377630357	 11.825556309177447	 16.915962821403255	 3.5627929616119682	 -0.7034026331670672	 -0.07087021501734353	 -9.959237699015974	 0.2410507384459627	 0.014423644673354472	 3.756128056232958e-07	 0.7445252412678772	 0.0	 0.00014822359709472214	 2.3096664844611705e-10	 2.3096664844611705e-10	 125.0	 0.01	 
12000.0	 200.0	 0.02264440983810924	 0.09199338795261386	 0.2675316278494873	 2.4220585914232617	 0.45738946991608226	 0.06282515981383746	 18.719802432942064	 13.203043260078003	 15.833732793774569	 -0.9965586008479608	 0.8096760092681402	 -0.7608826837846243	 1.8288647559185611	 0.242469560800753	 0.01073914118932687	 3.58105601949184e-07	 0.7467909399043181	 0.0	 0.00012430969663763442	 1.8359417402962643e-10	 1.8359417402962643e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs6_8d_3b_Benchmarks_FCC_h2toh1h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.06099353796741544	 0.027353914028285308	 0.19527517878594836	 0.2808089747826661	 0.14119321275759245	 0.08136969647583008	 3.209429532620973	 1.3399919153686457	 0.4653818637234611	 4.774199648101406	 0.5619660478093577	 -4.4443220980700735	 -0.12100655337721493	 0.4597142219279334	 0.0	 0.0	 0.5402857780720666	 0.9999388812646086	 0.0017081144556256162	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.06093297266652353	 0.34552161986515084	 0.43538535963967645	 4.717077116389925	 0.6982902064672927	 0.2321454200625843	 1.293730117299876	 0.6934549059086577	 2.5380257954977234	 0.708445117286803	 1.6692778625127498	 -7.524835197087978	 -0.008303189619178189	 0.01600408613719449	 0.0	 0.0	 0.9839959138628054	 0.9999167218102	 5.934690281234666e-05	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.0608246220837788	 0.12085161174086864	 0.2250663641261766	 2.581290995454727	 0.2987990428834268	 0.05422602430218083	 1.2446376161823558	 0.062039489045113236	 2.2109002802542896	 2.5613183906733124	 -2.1383853828189276	 -5.028567233014802	 2.316182087070982	 0.019922497864157146	 0.0	 0.0	 0.9800775021358429	 0.9997968500661769	 7.361511322516677e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.06076181198545288	 0.2586832636888459	 0.03458980536945353	 1.0611222469871149	 1.0432917792660634	 0.05865768999187965	 1.4232979448016028	 0.6081777923049294	 1.244177313082801	 0.989882924523388	 -1.4887642944643682	 0.4915256643746136	 1.1040377383409528	 0.01407936727836002	 0.0	 0.0	 0.9859206327216401	 0.9997258880235725	 5.191705320278341e-05	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.0611269749406856	 0.10472391547069371	 0.23925438277231606	 1.67750169457279	 0.32198440257718275	 0.2506170486331057	 1.704973659673358	 0.9971258428308181	 2.3231557425948997	 4.7763114825008595	 0.3604059377566751	 3.2913873998816086	 1.507756712882962	 0.10574863797049826	 0.0	 0.0	 0.8942513620295018	 0.9999391098329871	 0.00039463864204095295	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.0612129047553644	 1.4829536563344834	 0.21181419657350978	 6.429071911695712	 0.2633113539010409	 0.3151717137121348	 1.424867729521441	 0.7275781827315962	 2.891766681553404	 3.274917871825995	 0.021442354979210487	 -0.4575066511405866	 -0.12110337451805529	 0.008312825522057584	 0.0	 0.0	 0.9916871744779424	 0.9999401575369645	 3.110943603914175e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.06158849493765841	 0.23375076523336444	 0.12747086388628287	 0.7910257657322821	 0.6622739137057911	 0.17548368559788557	 1.8525568642675072	 1.3015933429853561	 1.718280495743513	 1.281423060763992	 0.34338960968377613	 -4.695409968367397	 0.22047377801643359	 0.1466122980174906	 0.0	 0.0	 0.8533877019825094	 0.999933643652745	 0.000555418575512848	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.06376867861617386	 0.20150069816861113	 0.2897959547009548	 1.4101102169831683	 0.0638647544081073	 0.3681683799248347	 2.0025844875260423	 1.1892064220237861	 2.448078036018863	 -0.27998710886992473	 0.3195469292945575	 -1.0829400744097468	 -1.9389827920608829	 0.08067817227383783	 0.0	 0.0	 0.9193218277261621	 0.999957017923593	 0.00032762884338993976	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.06605611879848926	 0.08407423199096152	 0.40578431219559224	 5.323253605755548	 0.49468357139844876	 0.02603284672197074	 1.8443142298385398	 1.2868432516848176	 3.2420069475458106	 -6.727863974582858	 0.5127372904343471	 2.7861032669768537	 -0.923783507674447	 0.025947381468490217	 0.0	 0.0	 0.9740526185315098	 0.9999695504470872	 0.00011305450730944981	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.06794264060318919	 0.25969626769760545	 0.23532832124728256	 1.8705197527156117	 0.4930320393156145	 0.02654745148765096	 0.7677439389522205	 0.247369843534709	 1.6476072056265634	 0.11209659706294717	 0.2898267515019806	 -0.23619341781458256	 1.74595534838572	 0.15704101220028532	 0.0	 0.0	 0.8429589877997147	 0.9992574627790383	 0.0007238183063597997	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.06832580418750711	 0.8173388862194286	 0.18758078594899955	 24.47619633884028	 0.8809295446222962	 0.03886802366917801	 2.501003405473899	 0.7571539878018426	 5.946552863923383	 -1.4182770082159997	 -0.28513681685587056	 -0.13299027304924815	 3.6248603532275383	 1.1050918137376644e-05	 0.966741049896328	 0.0	 0.03324789918553462	 0.9999882225140682	 5.151004605661007e-08	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.06833742604364514	 0.15714170885945972	 0.04689501070158966	 24.42449201681755	 0.6735402287816675	 0.31292227342127166	 2.844382941699545	 1.034959657260755	 6.011515016103422	 1.0309666864413094	 0.7478198800584539	 -0.15676304026326834	 -0.6493112266647881	 2.859939621927668e-08	 0.9809102756057463	 0.0	 0.01908969579485749	 0.9999901044711673	 1.3335151092398245e-10	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.06833596098508132	 0.4718669400850214	 0.6204163577293521	 24.13166781647403	 0.11209578311007147	 0.05757407297063093	 3.8266743724388492	 2.0592434681261174	 6.767439689029122	 0.19653307055118846	 -5.105530581974913	 0.7029410832624996	 0.47347091384464	 0.0004461205263837372	 0.9809259584459222	 0.0	 0.018627921027693985	 0.999994470468089	 2.080054382612839e-06	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.06833160255098784	 1.2215559393027764	 0.07113197283896547	 23.683293200715283	 0.018332094938742747	 0.03200900779784465	 4.465292018231619	 3.4004546543059546	 7.047310210761567	 -0.4590641961413404	 0.23459606766220156	 -1.492943806062163	 0.1694455958607357	 0.0013350485962812394	 0.9762898447982047	 1.4880346492260778e-05	 0.02236022625902185	 0.9999962018157399	 6.223923478559858e-06	 6.937136083305369e-08	 6.937136083305369e-08	 125.0	 0.01	 
600.0	 270.0	 0.0683031751803938	 0.01957753133496002	 0.09384056587577787	 24.037899063806556	 0.018963786832786142	 0.14231364780014122	 4.796556890140881	 2.8265021654135274	 7.6674248448973925	 0.2810394121299131	 -0.23858303258091146	 -2.4853587301462805	 -0.23090343392143745	 0.00025204274540049427	 0.9749515497051168	 8.272319367871471e-05	 0.024713684355804028	 0.9999964115032776	 1.174033549873961e-06	 3.8533068895599397e-07	 3.8533068895599397e-07	 125.0	 0.01	 
700.0	 270.0	 0.06824919288158734	 0.38757627911609693	 0.039724181814718186	 23.41737691581584	 0.07106818649497092	 0.1441264185693637	 5.784089045949822	 4.327085884823203	 8.02115794567181	 0.9214436269580875	 -2.734801589746918	 -0.14567060880249927	 8.861093078861666	 0.00035301758256276947	 0.9623827784417028	 5.28203019986089e-05	 0.03721138367373582	 0.9999975437250318	 1.6417875716289734e-06	 2.4565268030406287e-07	 2.4565268030406287e-07	 125.0	 0.01	 
800.0	 270.0	 0.06826121418392901	 0.14757469089248995	 1.5678405016612251	 23.299206619215855	 0.12718415278819198	 0.7140475764326241	 6.908771668195896	 5.5597347020444925	 8.998542543498871	 1.2133131004727415	 0.1126704602612063	 0.09931045910659432	 0.28685865643130404	 0.00022294951543887966	 0.9529800014883574	 3.758980401106623e-05	 0.0467594591921927	 0.9999983028219851	 1.0372415384368758e-06	 1.7488132264036153e-07	 1.7488132264036153e-07	 125.0	 0.01	 
900.0	 270.0	 0.06817988733118052	 0.09226530500882546	 0.10272576584551799	 22.34603845961486	 0.09451041993921501	 0.06196988154757065	 7.842234694286281	 5.480534533353143	 10.078817187825566	 -2.8112312489563	 -0.4177455923552587	 -1.3553058383801282	 -3.123607895783715	 3.5121185602292966e-05	 0.9435271224894051	 0.00012985335718361884	 0.05630790296780907	 0.9999985934744923	 1.63007911594958e-07	 6.026882124023143e-07	 6.026882124023143e-07	 125.0	 0.01	 
1000.0	 270.0	 0.06779892715396968	 0.012460979590474253	 1.6921142054911333	 18.984859686032333	 0.03862758382774262	 0.4115548953367038	 11.402255176802758	 9.649620336720762	 10.748012539387593	 1.0534672584519762	 -0.4288875286040622	 1.2734008712914313	 -0.1577900959228767	 0.0012446017463956832	 0.9277430566025793	 5.01980530301541e-05	 0.0709621435979949	 0.99999926810682	 5.712293422854631e-06	 2.303917771244193e-07	 2.303917771244193e-07	 125.0	 0.01	 
1100.0	 270.0	 0.06811320927901263	 0.3555215128405055	 0.5708424834902629	 18.826323457102088	 0.038310995345182196	 0.08822868338092288	 12.389033331301263	 11.12945652869384	 10.907957246209179	 0.35716949725601344	 -1.8757981912829582	 -0.7813639603327398	 -0.7112606943598656	 0.0006509288965544258	 0.9027013118398839	 2.4577564112643793e-05	 0.09662318169944911	 0.999999380928331	 3.015258226608448e-06	 1.138491512251514e-07	 1.138491512251514e-07	 125.0	 0.01	 
1200.0	 270.0	 0.0683559862399702	 0.015676308844292174	 0.25144082501388143	 17.854733232580447	 0.7704478649577994	 0.016065263421752712	 12.619561089598552	 11.119136236953308	 10.962283781737082	 -1.9793613057366302	 -0.151726304736588	 -0.7556117866184937	 0.9996082625777112	 2.8194246342326784e-05	 0.8707516253240539	 4.442586306542774e-05	 0.12917575456653846	 0.9999993912437728	 1.3153371076951882e-07	 2.0725855027951687e-07	 2.0725855027951687e-07	 125.0	 0.01	 
1500.0	 270.0	 0.06803214418193289	 0.8660669932739692	 0.027882740829288474	 16.423991054169445	 0.3153223723834625	 0.01346266063103141	 14.624788124321112	 13.388561002502222	 11.997091070096275	 0.3618720353161276	 0.8892249791698212	 0.258491623266519	 0.44871358917608983	 0.004883978875589956	 0.7721294120301833	 1.8053505785136915e-05	 0.2229685555884418	 0.9999995482174139	 2.257002113261997e-05	 8.34295187321418e-08	 8.34295187321418e-08	 125.0	 0.01	 
2000.0	 270.0	 0.0676050698025272	 1.0523744407741105	 0.050420588743758654	 8.42762116589553	 0.09312768086589196	 0.02042633024019565	 18.33589540179827	 17.033229475162635	 12.848850050772251	 -2.8638791834355186	 0.45518907010176674	 0.7492800911878921	 -0.7984834367821444	 0.03054600369541792	 0.5497417506162079	 1.8714119312969834e-05	 0.4196935315690613	 0.9999996936429164	 0.00013939628203712528	 8.540163485341532e-08	 8.540163485341532e-08	 125.0	 0.01	 
2500.0	 270.0	 0.06797360713370865	 0.268952349244762	 0.8604037521852778	 12.055157588360885	 0.040937269336997664	 0.08264846868507307	 16.967205691285884	 14.944422358596002	 13.376486610758224	 -2.340356451452908	 0.011691365923191678	 1.8472307948510465	 -0.7156808751121552	 0.09102520677913618	 0.33464662106146537	 2.247753586652999e-05	 0.574305694623532	 0.9999996510717554	 0.00041992654842666535	 1.0369560682758042e-07	 1.0369560682758042e-07	 125.0	 0.01	 
3000.0	 270.0	 0.06761213816696432	 0.553636587482159	 0.24602485282825914	 8.790836692851078	 0.24759019910103972	 0.013392494843025743	 17.899395022723585	 15.955964878720902	 13.579490127815022	 -5.172233758575667	 0.11966517274239355	 0.6729698096837391	 4.193083118803083	 0.13242440643346734	 0.19752786378900752	 1.4268249225439947e-05	 0.6700334615282998	 0.9999996831595849	 0.0006044432006156596	 6.512656134380993e-08	 6.512656134380993e-08	 125.0	 0.01	 
3500.0	 270.0	 0.06757850598197505	 0.027636674245465107	 0.08376831322367863	 4.559012924664258	 0.21302151113520598	 0.08188911304555828	 20.269190882915066	 18.29185191307751	 12.833584512232068	 -1.1547107568558306	 0.021347751376697536	 -4.752448317000458	 -0.5255252718064277	 0.15957850022714637	 0.10506982454127989	 5.553621718017075e-06	 0.7353461216098558	 0.9999997315916924	 0.0007276630642750663	 2.5323996599821463e-08	 2.5323996599821463e-08	 125.0	 0.01	 
4000.0	 270.0	 0.06795994316854205	 0.03914533923898531	 0.13113154915483638	 16.59249898569434	 0.11712334286020085	 0.018227095858228244	 12.076326232055129	 9.790043336197359	 13.712189434755745	 0.9957324857062567	 0.2452717521932695	 0.8741098233595874	 0.7969809256401649	 0.20268986329516714	 0.0690276500503197	 4.260456671045585e-06	 0.7282782261978421	 0.9999994226285783	 0.0009346937456591674	 1.9646873994280976e-08	 1.9646873994280976e-08	 125.0	 0.01	 
4500.0	 270.0	 0.06008374218685949	 0.8182735165921765	 0.43903439062764693	 7.401139400536484	 0.3091299606058754	 0.05713036423414456	 17.490751672462277	 14.442101762292634	 13.938353066065133	 0.4912766657732117	 0.20731128460240594	 0.30906358806238565	 -0.4852406127245791	 0.20093792226443669	 0.05826928103108187	 4.961351863401576e-06	 0.7407878353526179	 0.9999996610536968	 0.0007245246789122754	 1.7889215859768277e-08	 1.7889215859768277e-08	 125.0	 0.01	 
5000.0	 270.0	 0.054534504147343454	 0.06079974093692376	 0.23160538191632893	 14.212625157185796	 0.10982676744458107	 0.006788619443402304	 15.18847817215055	 11.46437421099979	 14.121882548917188	 1.2983930437366238	 1.2083769259252854	 0.8690536346829457	 0.4322801853736273	 0.21434485956535948	 0.047629880015066975	 4.6890068702307284e-06	 0.7380205714127034	 0.9999995675421413	 0.0006368325234791104	 1.3931344487733677e-08	 1.3931344487733677e-08	 125.0	 0.01	 
6000.0	 270.0	 0.04507807700828022	 0.3801195090157624	 0.39098393186537844	 1.6460498904600456	 0.1010757512769357	 0.15310589536020688	 20.167016933419788	 16.234810851746264	 13.867289565915073	 -1.0718020868640465	 3.0255449276842774	 -1.6022758302378837	 -0.455397888154617	 0.21916949574068365	 0.03301479203141576	 2.8086453323735794e-06	 0.7478129035825682	 0.9999997207686974	 0.00044505807368231965	 5.703395342762514e-09	 5.703395342762514e-09	 125.0	 0.01	 
7000.0	 270.0	 0.03878353338854405	 0.06303544199948498	 0.06343529007051026	 4.325533862280539	 0.7678106162528886	 0.010014966540080258	 19.706774979378274	 15.49873403006277	 14.560715868016414	 -4.017374563132778	 2.8895705853002958	 -1.0771418953433263	 -3.6965151499611797	 0.22725997333511747	 0.026563934870853657	 2.1354800556682606e-06	 0.7461739563139733	 0.9999997153222899	 0.0003416645631449448	 3.2104987500317286e-09	 3.2104987500317286e-09	 125.0	 0.01	 
8000.0	 270.0	 0.03393575788941387	 0.2849084764138866	 0.017022220969062706	 12.69863559071306	 1.3923692967669086	 0.6071772706548869	 15.198193411793904	 10.465725611912848	 14.69943319560003	 -3.555794069685643	 -0.5746541325357848	 6.301527040041191	 -0.012604486013381131	 0.2358007931220693	 0.020694525128141513	 1.7916277956261715e-06	 0.7435028901219936	 0.9999995601569356	 0.0002714523740972241	 2.0625105292564947e-09	 2.0625105292564947e-09	 125.0	 0.01	 
9000.0	 270.0	 0.030201480605924206	 0.000517902047771046	 0.1397408699934444	 5.315487438004916	 0.09720641339851017	 0.013274996538687677	 19.408224869577467	 14.993366363662997	 14.816627398407125	 -0.6630707540426035	 -0.09909419582112024	 0.4253970567278135	 -0.02215406515221732	 0.23633393404243686	 0.016672594446756492	 7.246543649332015e-07	 0.7469927468564417	 0.9999997090569676	 0.00021550160299506794	 6.60777631842055e-10	 6.60777631842055e-10	 125.0	 0.01	 
10000.0	 270.0	 0.027065125790316558	 0.046396938087075686	 0.1500591963014233	 12.532196478537825	 0.16168838232161825	 0.0750513940460101	 16.148454930427267	 10.139881775818157	 15.431536842013008	 -0.3295203867884272	 0.24639844685494672	 11.145843511263372	 -0.34998409329149893	 0.240480727025333	 0.014745408319080253	 1.0718794004956592e-06	 0.7447727927761864	 0.999999589644937	 0.0001761141820802874	 7.849825066734594e-10	 7.849825066734594e-10	 125.0	 0.01	 
11000.0	 270.0	 0.02466304290395271	 0.03750815603699934	 0.4445667222004324	 4.693006005702097	 0.10831713835482143	 0.2518831629492362	 19.83897205285749	 15.238357663404997	 15.799567395588763	 4.598121594223992	 -0.9324005765651581	 5.139836493841432	 2.005661148021522	 0.24040984429724616	 0.012758074855353166	 2.4028688799452883e-07	 0.7468318405605127	 0.9999997284045267	 0.00014620341157736938	 1.4612863664049123e-10	 1.4612863664049123e-10	 125.0	 0.01	 
12000.0	 270.0	 0.022588983427879995	 0.0006619721684830096	 0.011707625823015114	 11.18493780938388	 0.019619327843367812	 0.025247917881346706	 17.208193886916508	 12.47333513461493	 15.170180019945224	 -1.1839381460312746	 -1.4093234234262857	 5.042848365085016	 1.015118853688503	 0.24302371191137806	 0.009908245877635351	 3.2840261488474636e-07	 0.7470677138083717	 0.999999647426401	 0.00012398471677228207	 1.675429318132137e-10	 1.675429318132137e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs6_8d_3b_Benchmarks_FCC_h2toh3h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.06075500690531819	 0.999935882517206	 3.5479329979566856	 19.28864793580489	 1.1517977048128072	 0.4591206651954507	 0.2986703916425376	 0.11097322822323145	 1.317241309442623e-06	 2049.118488126127	 0.012073467712853269	 -0.022124134143372828	 -0.036807065157984264	 0.06221449341924002	 0.0	 0.0	 0.93778550658076	 0.0	 0.0002293619123070778	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.061115054113751684	 0.9653628601940385	 7.412839472964957	 11.96666537672344	 0.8055888095845058	 0.7222768430386575	 0.010147665546125626	 0.040302029874814946	 8.108567067578378e-07	 1120.153360995156	 -0.05103600290644819	 -0.07236504140259954	 0.06937135434527529	 0.20431109639193698	 1.1435327297984217e-09	 0.0	 0.7956889024645304	 0.0	 0.0007621625134982376	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.06146048133783299	 0.4685141154421261	 0.34842076487933665	 7.1514709455773176	 3.3833526449997877	 2.1159142036814824	 0.3194601333607821	 0.28992450094325495	 -2.6729592724131574e-06	 1369.1187254202316	 -0.12003494408259324	 -0.08851421713219347	 0.12284446174358286	 0.0002835614380431221	 2.8927638595125652e-11	 0.996874289222443	 0.0028421493105862364	 0.0	 1.0697743542523102e-06	 0.0037608447621904576	 0.0037608447621904576	 125.0	 0.01	 
270.0	 130.0	 0.06145115531045891	 1.9238183088252077	 0.8304496617547912	 8.331143526252653	 0.3019764485178336	 0.24457101043046447	 0.23273738185154472	 0.15151431139657567	 -1.752348756183481e-06	 1714.9834761464233	 -0.00834372123762488	 0.04538643659495212	 0.011074674963247851	 0.0002315040475590821	 2.504657583953859e-16	 0.9983402416379495	 0.0014282543144911875	 0.0	 8.731160200461823e-07	 0.0037652337728929447	 0.0037652337728929447	 125.0	 0.01	 
280.0	 130.0	 0.06162596930086263	 0.36625816012778695	 0.803536195312254	 23.631840211575966	 3.143027153973422	 0.4873117242608777	 0.13257600178038834	 0.009073825141496884	 1.4108676055889548e-05	 1846.909494063001	 0.017607572633995146	 -0.19449008269899437	 -0.08000325307721086	 0.0002934061420667942	 5.8643068495105234e-12	 0.9986252747495203	 0.00108131910254847	 0.0	 1.1128762541149312e-06	 0.0037877405946557894	 0.0037877405946557894	 125.0	 0.01	 
290.0	 130.0	 0.06166001407356491	 0.5977020123613415	 2.7105672112223345	 21.260055098521725	 2.005533745267897	 0.5134965821619558	 0.04953930017685464	 0.15157269264675216	 -4.473298960528788e-06	 1900.3829932702552	 0.004021595538718126	 0.03355784538176748	 -0.11704228857358881	 0.00027083527458779286	 1.1352806009377727e-12	 0.9987115235668174	 0.0010176411574595212	 0.0	 1.0283998565277632e-06	 0.003792248956905377	 0.003792248956905377	 125.0	 0.01	 
300.0	 130.0	 0.061885571492488745	 3.009796685855619	 0.037743497987697446	 8.63400568720243	 3.801435329998001	 0.49870536921948144	 0.05290203324730175	 0.2052108748917853	 -5.335815138054317e-06	 1857.8772657893755	 -0.012965090801793488	 -0.1272614259722669	 -0.041142817738089754	 0.00029548589149461376	 3.2244711018271733e-13	 0.9985804706604644	 0.0011240434477186364	 0.0	 1.1302149994458107e-06	 0.003819507660367219	 0.003819507660367219	 125.0	 0.01	 
325.0	 130.0	 0.0641365325634974	 5.915463842719421	 1.8006692478687218	 15.214502995629633	 7.308070367447832	 4.239131780790583	 0.20165894936421777	 0.1335261676637717	 3.42998528563696e-05	 1704.0892305990847	 0.07357703887046403	 -0.00861673223900328	 0.05608885008120856	 0.00047163418142365997	 1.7158211911993823e-16	 0.997766934120696	 0.001761431697880214	 0.0	 1.9374060669629253e-06	 0.004098684505319993	 0.004098684505319993	 125.0	 0.01	 
350.0	 130.0	 0.0670444930869142	 4.513735737275474	 0.529256675463017	 7.110276759428191	 3.2719278377065732	 1.0267372055243549	 0.10207989067316242	 0.057836489074451713	 -1.928781087797013e-05	 1762.095792378881	 -0.0012446476311416014	 -0.009536117798935567	 -0.0017791493584630343	 0.0007565843203866551	 6.770590880113615e-12	 0.9969261834743357	 0.002317232198506989	 0.0	 3.3957268561211553e-06	 0.004474437182446636	 0.004474437182446636	 125.0	 0.01	 
375.0	 130.0	 0.06833310335599266	 3.768888593943455	 1.4199852109631639	 7.452084141735055	 2.718707547017917	 0.0643314891226061	 0.32557873602724646	 0.12413532658589976	 1.6748028784928047e-05	 1992.2715995684043	 0.015484840774369199	 -0.0030353613610429684	 0.06022004549238896	 0.0005847135701488539	 1.107424371013957e-13	 0.9967935693037403	 0.002621717126000162	 0.0	 2.726022214154402e-06	 0.0046472008716276205	 0.0046472008716276205	 125.0	 0.01	 
400.0	 130.0	 0.0683724879838767	 0.5622866975308172	 1.0263281112502578	 13.599585329259883	 5.293883629243223	 2.90623245116409	 0.11482131151762583	 0.1248385509846015	 -4.570687336242669e-05	 1725.920783077572	 -0.06233326083647836	 0.10496897260338382	 0.001069924702180553	 0.0012843157046171685	 9.06565775933434e-12	 0.9940292084926382	 0.004686475793679003	 0.0	 5.994565482397991e-06	 0.004639648304776876	 0.004639648304776876	 125.0	 0.01	 
450.0	 130.0	 0.06816115936125411	 0.8761367579137938	 3.803522641750517	 11.48225379924848	 5.428456083585681	 1.3647624079311507	 0.1752277619151069	 0.05741213828220455	 2.417027036575169e-05	 1853.0753537436726	 0.14284839964218593	 0.04185199309313372	 0.07625624838493958	 0.001757082239784341	 3.098796426561907e-11	 0.9915347660802252	 0.0067081516490025165	 0.0	 8.150670810051874e-06	 0.004599485039490027	 0.004599485039490027	 125.0	 0.01	 
500.0	 130.0	 0.06824614127824287	 1.9011341887820004	 2.211222715030313	 12.827268992403694	 4.3585235264248094	 1.746047368308195	 0.08716336302538315	 0.13742588171919337	 1.734702396739615e-05	 2355.436407118172	 0.06954782070099817	 0.08289911692187885	 -0.09369883004172665	 0.0015924423244522568	 5.296021832094067e-14	 0.9920492393665641	 0.006358318308930722	 0.0	 7.405349523702506e-06	 0.004613335911402343	 0.004613335911402343	 125.0	 0.01	 
550.0	 130.0	 0.06816666114747533	 3.2507850462733017	 1.1119705645445408	 6.443106889880809	 1.0237635257605517	 0.8255910792362154	 0.9690886632592876	 3.0005909676994507	 -0.0003325776926663148	 2109.5113348568575	 0.0009607477107031388	 0.12410870239029476	 0.04779530580564965	 0.00015963887741005174	 1.4996109385301571e-09	 0.9886663200445973	 0.011174039578381697	 0.0	 7.406447147086324e-07	 0.004586918277247656	 0.004586918277247656	 125.0	 0.01	 
600.0	 130.0	 0.06815149340925007	 5.069923614419321	 4.088520805601509	 9.376104708177031	 2.607440623761375	 2.274399140629699	 0.20002793547376752	 0.018367779793736518	 -8.846483586759949e-06	 2750.981500860722	 0.0006914118230461851	 0.13618980442793566	 -0.030195015825959275	 0.0024009864727531395	 2.079942002101872e-13	 0.9882146968847436	 0.009384316642295271	 0.0	 1.1134429880380765e-05	 0.004582786023199815	 0.004582786023199815	 125.0	 0.01	 
700.0	 130.0	 0.06818248252756648	 3.1062641303977987	 2.262795814384212	 10.326673982837951	 3.134764281424266	 1.2759590024250405	 1.8948261412599945	 2.330293998431841	 0.0021055221658014874	 2840.2477420924583	 0.0705749589453326	 -0.009306275126247232	 0.050359515205697786	 0.0010078054382936887	 3.1181383484692356e-08	 0.9833390860854937	 0.015653077294829044	 0.0	 4.6778815731414694e-06	 0.004564317293958296	 0.004564317293958296	 125.0	 0.01	 
800.0	 130.0	 0.06821790284071692	 1.3294751906961693	 0.40563327479677724	 24.242839903339423	 3.379878426934132	 0.04307430876692344	 1.5549075046874794	 4.677120667736218	 0.00013482579500060098	 3241.880163136968	 0.09945221047359944	 0.08383089335669885	 0.10833485181710575	 0.000920023272254082	 3.604155854370703e-11	 0.9795717780564602	 0.019508198635244077	 0.0	 4.27485853390297e-06	 0.004551548750213243	 0.004551548750213243	 125.0	 0.01	 
900.0	 130.0	 0.06816748990937031	 3.6217920171212743	 0.9549964571289628	 15.396093029841644	 3.4096431442511697	 1.1959152825623587	 2.9820409024163794	 5.476715312688917	 -6.86707316345083e-06	 3783.0390359282214	 -0.007126398907220068	 -0.0022999462665398277	 -0.026665499580021457	 0.0008394305002011948	 1.223409236843182e-15	 0.9766519788820834	 0.022508590617714194	 0.0	 3.8946331099262005e-06	 0.004531287739625181	 0.004531287739625181	 125.0	 0.01	 
1000.0	 130.0	 0.06817413636228274	 5.1112228351876965	 0.3345805977559787	 9.506866356340423	 2.1885065794491165	 1.00383419115459	 4.655171779748506	 6.008156284155617	 -2.1374854592055662e-05	 4307.804749346107	 -0.0500782184201632	 0.01399140771467309	 0.0026063817091437603	 0.0009008834888051286	 1.2046917437744009e-14	 0.9729749076508307	 0.026124208860352032	 0.0	 4.180565070663103e-06	 0.004515106519436485	 0.004515106519436485	 125.0	 0.01	 
1100.0	 130.0	 0.06818715477585047	 3.5088710191675645	 0.3677668013407919	 8.347106010358628	 0.38704801638931086	 1.790095912188425	 7.950975844090411	 8.81303891346928	 3.3581586132129725e-06	 4708.290116614188	 0.0011845186004883258	 -0.07789249318767792	 0.022280090338185305	 0.0001996522898144445	 3.8495121758936e-18	 0.9682568528468939	 0.0315434948632916	 0.0	 9.26843155453337e-07	 0.0044949258414015225	 0.0044949258414015225	 125.0	 0.01	 
1200.0	 130.0	 0.06825448452454375	 4.953195787199282	 0.5708466054712336	 11.933318705123604	 3.1096977261970817	 2.258613078774548	 11.014970786790975	 11.91773308682011	 0.0012884318875126968	 5366.918438415931	 -0.0019400893111120644	 -0.09149765612982642	 -0.15553298599263943	 2.680303613835174e-06	 3.42200984100146e-09	 0.9659823779004841	 0.03401493837389216	 0.0	 1.2467284128485921e-08	 0.0044932136442421685	 0.0044932136442421685	 125.0	 0.01	 
1500.0	 130.0	 0.06820824998867629	 1.2377436377044626	 1.9498911027578696	 13.416670812963966	 0.11622991209716892	 1.9506590686896248	 13.589570071224232	 16.2463704691443	 -2.1823626877720104e-05	 6608.925927537733	 -0.05436582193949434	 -0.010459230858767772	 0.002261351531765066	 0.0005294376036307658	 5.75774220189545e-16	 0.9472561255758243	 0.05221443682054443	 0.0	 2.45931973487139e-06	 0.00440015153368502	 0.00440015153368502	 125.0	 0.01	 
2000.0	 130.0	 0.06827961845975036	 5.539093106724439	 1.9270027410719932	 12.881888837829836	 0.697971543501201	 3.1695415749185702	 11.919546786669063	 16.188621965334182	 -6.855934684144138e-06	 8534.455188614618	 -0.012868650951738224	 -0.04126207833041671	 -0.016249465646915894	 0.009310488676630311	 9.77082024735096e-17	 0.8984446409352781	 0.09224487038809161	 0.0	 4.333907458453982e-05	 0.004182139161106485	 0.004182139161106485	 125.0	 0.01	 
2500.0	 130.0	 0.06809881859394273	 2.02859132962444	 3.427897027148151	 11.106796425610161	 1.251399836424511	 0.915160182450775	 13.069837925517168	 16.129029290931417	 1.6723223826213788e-05	 10235.617408353506	 0.03785821733181061	 -0.38357382302264537	 -0.0635088012343766	 0.02325309292270581	 4.85289879707594e-14	 0.8328445911817847	 0.14390231589546107	 0.0	 0.00010766844457990387	 0.0038563077181774856	 0.0038563077181774856	 125.0	 0.01	 
3000.0	 130.0	 0.06838484413283048	 0.7849184222526393	 0.8747680499603846	 16.22033579362788	 1.0016740217639855	 0.07596186223559802	 7.22179566388095	 10.50408077114235	 -1.6924250904953148e-06	 11663.716888932038	 -0.0339470386927738	 0.0318001293149554	 0.07563591070291464	 0.05100102276417172	 1.0065922863898495e-15	 0.7430503135676604	 0.20594866366816686	 0.0	 0.00023813405748670383	 0.0034694517187396296	 0.0034694517187396296	 125.0	 0.01	 
3500.0	 130.0	 0.06753664713239875	 7.78535918771753	 0.6277850199892163	 16.380056913607767	 0.9902767120017585	 6.11449556362306	 6.371711238109921	 12.847447182594578	 -2.366205900264255e-06	 12719.509190741002	 -0.01281603115165738	 -0.16974854885709034	 0.01299531634707946	 0.07210132533162775	 2.1446676661066694e-16	 0.6544566229774738	 0.27344205169089836	 0.0	 0.00032836876430048884	 0.002980570906109478	 0.002980570906109478	 125.0	 0.01	 
4000.0	 130.0	 0.06747922388606628	 0.024664635274633716	 2.1575848837380875	 13.614573296900572	 0.5644608109707951	 0.855693394185592	 6.773622040913891	 12.023895873997237	 8.353310186077223e-05	 13287.229638942641	 0.18039999483567482	 -0.07907959713699349	 0.12058037468403172	 0.09939607355047836	 1.2004935240978475e-15	 0.5449208125888376	 0.35568311386068285	 0.0	 0.00045190808128979835	 0.00247750348756824	 0.00247750348756824	 125.0	 0.01	 
4500.0	 130.0	 0.06053970503864314	 0.1323554581893417	 1.535521284782411	 21.90664795053127	 3.6120827246997953	 0.15051977392576887	 2.490715379099608	 8.737781154514645	 3.7130700259434614e-06	 14686.000600315157	 0.007853286234084272	 -0.19051041926293522	 0.007751471042598905	 0.11042400403950466	 5.709222761979877e-19	 0.5270266989613477	 0.3625492969991476	 0.0	 0.00040421595909589535	 0.0019292236723601468	 0.0019292236723601468	 125.0	 0.01	 
5000.0	 130.0	 0.05483358420523977	 2.9962968961935847	 0.19899867385161146	 16.59540068450604	 5.116606623429428	 1.2096883417544622	 5.047172121703566	 11.2700676935562	 3.5855364243813107e-06	 16226.936701873807	 0.0001202871808271793	 -0.04192693247594205	 0.014895310591971264	 0.11105620977922526	 4.603493902404205e-16	 0.5214232437665609	 0.36752054645421334	 0.0	 0.00033358061518578186	 0.001566204058049465	 0.001566204058049465	 125.0	 0.01	 
6000.0	 130.0	 0.045277261636315125	 0.7949939675902826	 1.2813739832326145	 18.41914801672051	 2.670770697245203	 1.085129020581359	 4.075965834988492	 10.695745878954089	 -9.343675893601362e-05	 19595.081230212865	 -0.1952609698697396	 -0.23862261281327404	 -0.023688946858820437	 0.112883661959552	 1.340775354007874e-13	 0.5269150517142223	 0.3602012863260916	 0.0	 0.0002312568484113484	 0.0010794539451031934	 0.0010794539451031934	 125.0	 0.01	 
7000.0	 130.0	 0.038841591882636965	 7.32741659300547	 0.437562532272261	 13.10550388182479	 0.4185221294451783	 0.2140257608690833	 2.975322446534421	 9.57952482541125	 -1.9971252244829696e-06	 22754.160560973785	 0.004807625768980637	 -0.6871530331102859	 -0.03578580953491092	 0.11586224644736547	 9.88027256082808e-18	 0.5227000806632373	 0.3614376728893972	 0.0	 0.0001747099232602112	 0.0007881850540699308	 0.0007881850540699308	 125.0	 0.01	 
8000.0	 130.0	 0.03420788820429725	 3.8722201446301368	 0.29564089452582787	 17.995203659406904	 0.3026459615261726	 1.8536968176217947	 6.020564235524622	 9.400715542552504	 4.224064498633425e-05	 25855.771955928365	 0.15888853735005912	 -0.6760897696084818	 -0.029715785606183084	 0.11787927552586222	 7.727905449208085e-15	 0.5159006734374182	 0.3662200510367119	 0.0	 0.00013788612886277536	 0.0006034610106029841	 0.0006034610106029841	 125.0	 0.01	 
9000.0	 130.0	 0.030273371915482863	 3.7890762947230168	 4.065888669463503	 16.601278246175468	 0.8337380967876616	 0.547991308769371	 0.1807400240239943	 6.370293030366168	 1.1463425374336686e-05	 29210.168867933655	 0.15397744328741023	 -0.19073257044069838	 -0.18722699973027196	 0.11896683715665704	 7.394368107102804e-16	 0.5191735523833222	 0.36185961046001996	 0.0	 0.00010899707174839893	 0.0004756653054874427	 0.0004756653054874427	 125.0	 0.01	 
10000.0	 130.0	 0.027394532107468214	 2.890827524215146	 0.21626474186019157	 20.90977609963551	 3.027259423743479	 0.24565844708319376	 1.845704327176778	 7.340077480222313	 1.0209850189235189e-05	 32295.251594865607	 0.03716075390166518	 -0.3145300224602814	 0.030559972591186757	 0.12024399336147493	 2.2394685150279003e-16	 0.5139203466879468	 0.3658356599505779	 0.0	 9.02157829013414e-05	 0.0003855803947395882	 0.0003855803947395882	 125.0	 0.01	 
11000.0	 130.0	 0.024805204595220415	 6.0679397967340165	 2.3438639128800878	 17.753740226761064	 0.7591869764069432	 2.191746627874204	 1.218676141325183	 8.741784625012375	 -1.7262564057594156e-05	 35622.958297039324	 -0.1291113577592358	 -0.5778777299247373	 -0.101931970205654	 0.1195943804375038	 8.886672274104966e-16	 0.5172711236277312	 0.36313449593476405	 0.0	 7.357111277718534e-05	 0.0003182107054995293	 0.0003182107054995293	 125.0	 0.01	 
12000.0	 130.0	 0.02268674566426482	 4.609871410657335	 1.8395527236682843	 13.253920898811689	 1.9199108142322672	 3.637271648930503	 1.8277753813115738	 7.597976170497075	 4.302487672236332e-06	 38959.163109838155	 0.054653863573472315	 -1.0464180948260084	 0.03787729883689643	 0.11931419815163585	 4.1416485674266323e-16	 0.5193699082532228	 0.3613158935951409	 0.0	 6.13991022974663e-05	 0.00026726782412381413	 0.00026726782412381413	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs6_8d_3b_Benchmarks_FCC_h2toh3h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.060403322865699126	 3.386890655687909	 0.14231642912036588	 7.5972102019438	 0.7009499002030372	 1.471521395207024	 0.05614093032797838	 0.013967022958443499	 2.149972459001091e-05	 519.5347740514316	 0.05567220329066366	 -0.2483710255912606	 -0.0019063242997844295	 0.1667602180072133	 0.0	 0.0	 0.8332397819927867	 0.0	 0.0006076952858687645	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.060755898255460905	 1.8233127264008218	 0.6909366870481879	 8.60531639770233	 3.061798061715555	 4.838428304076016	 0.05427091064474938	 0.20789892332283347	 -3.203724206812524e-06	 1059.1851522752754	 0.006958209040574211	 0.02294010764735512	 -0.0597450768122244	 0.1583806900353788	 0.0	 0.0	 0.8416193099646212	 0.0	 0.0005839083555397071	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.060496656358621365	 9.052627107496896	 1.3078065755700734	 17.088653372344318	 3.0772554809662376	 1.9079168217979439	 -0.3303663144854234	 1.6049360195289157	 -8.994694214828349e-06	 2698.3967206112893	 -0.044195097987781665	 -0.07507140557155262	 0.0075175579611743175	 0.0006206246411227464	 0.0	 0.0	 0.9993793753588772	 0.0	 2.2686206296571552e-06	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.061188926991676135	 0.11432902435659151	 0.09900364781471929	 11.808241686379299	 2.4738828341875907	 0.2387858576384789	 0.005672239955652603	 1.0453575905775767	 -7.988101169090328e-06	 2333.392265706894	 -0.05116045047880633	 -0.041159471613087036	 0.03803890809388604	 0.010223968195744015	 0.0	 0.0	 0.9897760318042561	 0.0	 3.8231653843307825e-05	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.060753310405802764	 3.5041060820032377	 0.4554563116966799	 13.803125008130714	 5.88705421418666	 1.1032857647132057	 -0.21635533903491866	 1.7343123532497935	 -1.0218807803402413e-05	 2022.0664357755913	 -0.02658118004832903	 0.07442636234007276	 0.008678850468522006	 0.00048511609581430545	 0.0	 0.0	 0.9995148839041857	 0.0	 1.7883445332924413e-06	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.06122051334374118	 4.670181425713483	 0.10739163773318608	 16.41283490800148	 4.6505425045411215	 1.0712196727770384	 0.6411943278262147	 1.1299533360845506	 -4.074990311314573e-07	 1954.1685629534163	 0.0013379843016811848	 -0.02066402334589124	 -0.021026942589507845	 0.005999480619341918	 0.0	 0.0	 0.9940005193806581	 0.0	 2.2457683100261254e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.060951694743862514	 1.2227006607343605	 0.5390862496595069	 23.903664961111186	 3.657886137873279	 3.4367904418800315	 -0.5368143620082235	 2.7850326175256206	 3.5486276009332545e-06	 1865.8997422836298	 0.03366206658430222	 -0.08300588332408246	 -0.13994769861576167	 0.040603056991643655	 0.0	 0.0	 0.9593969430083563	 0.0	 0.00015065807709369435	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.06301210964074043	 3.294165146789749	 1.477517887306632	 20.93650929693661	 6.009611918457107	 3.6672468465731978	 -0.14664094084036397	 2.2839850857941055	 1.9102456453066046e-06	 1854.82202234424	 -0.0048078431403243424	 -0.07703818221733964	 0.041998333022598006	 0.004421665446487029	 0.0	 0.0	 0.995578334553513	 0.0	 1.7533113780969902e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.0664976402623343	 0.19005663681528137	 2.4206638791434467	 12.115408359958431	 2.1243795916077195	 4.122962972516132	 0.6569426814909969	 1.8021230530707044	 2.999769148334323e-05	 1907.3718080968752	 0.05618016353445576	 -0.21976548323866382	 0.0368128509221696	 0.006023451518116391	 6.116761309219111e-11	 0.0	 0.993976548420716	 0.0	 2.65960813266654e-05	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.06721586655775484	 1.5045554455684504	 2.131276442924909	 19.898288156347206	 4.27283591566164	 0.5833743315095791	 0.6996951514400352	 1.8189813804578885	 3.940289385062722e-05	 1973.9819760921025	 0.055269860372103616	 -0.18993670941408325	 0.06448758688504076	 0.00016714648247014694	 3.6722799451102515e-10	 0.0	 0.9998328531503018	 0.0	 7.540266634435216e-07	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.06751603013755399	 0.8714309713285715	 2.0579797735698633	 14.838511059133088	 0.403849937833992	 3.4063884059957092	 0.437157690054162	 2.3331788699747595	 2.6848924523627035e-05	 2044.78276589491	 0.041999231452968626	 -0.06191815888757378	 0.03835528872554578	 5.008540488556638e-08	 9.772678614696181e-11	 0.0	 0.9999999498168685	 0.0	 2.2796332734412034e-10	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.0683641359870278	 5.511972617598132	 1.7922932522365251	 15.62523579921924	 0.2430946293973695	 0.4018334883238694	 -0.05456873073312895	 3.178566879556043	 -1.1245935601617715e-05	 2192.4214030083886	 -0.057658796643342565	 -0.05929036510597042	 0.06299105899462862	 2.010149029411474e-05	 1.8730643661797106e-13	 0.9916962784847713	 0.00828362002474737	 0.0	 9.380116429005676e-08	 0.004627630299193425	 0.004627630299193425	 125.0	 0.01	 
500.0	 200.0	 0.06839398180834766	 1.5958636090767089	 0.886746262212355	 18.085970940209748	 1.087194995281806	 0.9006410479783681	 1.2070857115949583	 3.474385119959479	 -4.742666861162274e-06	 2404.587057500822	 -0.011778945917830345	 -0.07150469850092749	 -0.028511954893825568	 3.355434261466643e-05	 1.6949026013223573e-13	 0.9914372157613706	 0.008529229895845225	 0.0	 1.56713797418059e-07	 0.004630455520104263	 0.004630455520104263	 125.0	 0.01	 
550.0	 200.0	 0.06833796405148125	 0.7115173969368211	 1.0538883883411414	 6.3899347770549975	 0.586415176820715	 0.6697628358599922	 2.3638440139383072	 2.297008736478284	 5.717907671472093e-06	 2633.4391572592212	 0.0008205650105814579	 -0.13984276494845396	 0.025298200580772923	 1.2548484355682412e-05	 4.212942455538185e-14	 0.9904997596072233	 0.009487691908378938	 0.0	 5.85112232081533e-08	 0.004618514147149263	 0.004618514147149263	 125.0	 0.01	 
600.0	 200.0	 0.06840653867415716	 1.0867633518728297	 3.360655632479475	 10.187529258955658	 1.5901461903026188	 0.4012707681997601	 2.4577310834708834	 3.4103021814433094	 -3.160276613525724e-05	 2827.8347731740387	 -0.11645817941129172	 0.04608599570856227	 -0.01613242661994351	 2.4619924239374054e-07	 2.2609460971737595e-12	 0.9892724189310095	 0.010727334867487231	 0.0	 1.1502822493190634e-09	 0.004622039012684646	 0.004622039012684646	 125.0	 0.01	 
700.0	 200.0	 0.06837184723636693	 6.891199870474517	 2.276902263164791	 20.640895922743546	 2.0131955482271717	 0.7199546015681142	 2.8562807697294126	 5.82759294457827	 -1.1621631792210976e-05	 3193.213000347857	 -0.04511379750312858	 0.48143177519658165	 0.01765209305137687	 2.789175990090068e-05	 9.189087518679488e-14	 0.9860998985019439	 0.01387220973806342	 0.0	 1.3018282939217041e-07	 0.004602551983325	 0.004602551983325	 125.0	 0.01	 
800.0	 200.0	 0.06836892871191726	 1.174998287144336	 2.4481405132536636	 15.310105906048568	 1.200306242591099	 1.5760900265699802	 5.2023630888332315	 6.649641535836613	 -1.3748819575437128e-05	 3654.688987851916	 -0.05186538520908087	 -0.013660713253736101	 0.03399130088726373	 9.469770336664937e-05	 2.381664899291409e-14	 0.982786291583333	 0.01711901071327661	 0.0	 4.419572016662613e-07	 0.004586694965372322	 0.004586694965372322	 125.0	 0.01	 
900.0	 200.0	 0.0683902949221675	 1.9715927703967875	 0.4912234541280031	 12.498708913455438	 3.247846286652243	 0.0988195635475057	 6.425971353732861	 6.421982840262573	 -5.6557365461641585e-06	 4101.486289399898	 -0.013870896742066072	 -0.10607424547994088	 -0.003788588785467824	 2.673641376090167e-06	 3.9637712424509706e-16	 0.9790231641195992	 0.020974162239024163	 0.0	 1.2485757689140165e-08	 0.004571984151864194	 0.004571984151864194	 125.0	 0.01	 
1000.0	 200.0	 0.06835289853769363	 0.8247081788522683	 1.3946383283370398	 12.004213734361985	 5.789787391820555	 1.2476574184159461	 8.742863357416535	 9.54352348902917	 -1.1680068593186297e-05	 4507.339379945582	 -0.0037140741332128786	 -0.03474997286712226	 -0.04772200863204194	 0.00012380854283567237	 4.509661321933558e-14	 0.9744825061735696	 0.02539368528354973	 0.0	 5.775479143935729e-07	 0.004545811833037802	 0.004545811833037802	 125.0	 0.01	 
1100.0	 200.0	 0.06835244697067704	 1.004813757948708	 0.034012709738190115	 23.693191814595725	 0.2892354548214039	 1.535891110179717	 6.6999445641295265	 9.431507286262784	 -1.2196752671204776e-05	 4924.116611674922	 -0.015043549677804207	 -0.274577559280871	 -0.11063805317291914	 0.0002757447023930501	 1.6737777810558147e-13	 0.9697177582744416	 0.03000649702299801	 0.0	 1.2862898891540128e-06	 0.004523525336938431	 0.004523525336938431	 125.0	 0.01	 
1200.0	 200.0	 0.06824686615103641	 3.365102329768973	 0.5382315138182632	 18.9384118536598	 2.3204714921078313	 1.2285168381767824	 10.929217357812181	 12.179257229024003	 5.090117480293023e-06	 5363.978898865856	 0.0051003544322790716	 0.10097820889793588	 0.01484114528247299	 8.014751260965191e-07	 2.559515240998705e-15	 0.9648420797175141	 0.035157118807357224	 0.0	 3.727186371476622e-09	 0.004486909366314141	 0.004486909366314141	 125.0	 0.01	 
1500.0	 200.0	 0.06834261408969626	 0.9103564739587174	 0.08311502746592782	 19.677833167742925	 0.9962798876513063	 0.13683636186689016	 11.76899529279016	 14.343488234749296	 -9.64103185478726e-06	 6611.4164770047155	 -0.025815314924909346	 -0.015547663280819224	 0.03441198362644763	 0.0013177711438163457	 2.038313282775906e-14	 0.9452535693594633	 0.053428659496699914	 0.0	 6.1453540091429055e-06	 0.004408138575031199	 0.004408138575031199	 125.0	 0.01	 
2000.0	 200.0	 0.06827528872622803	 1.2373912647050342	 2.6469653040499592	 15.091652188839264	 1.9947101984781943	 3.1822128755529278	 14.65194085936313	 15.11729301068652	 -8.996632193979919e-06	 8636.965853833968	 -0.002733799179761256	 -0.4813522612721644	 -0.04173367476951194	 0.008478330318067882	 4.24296818363979e-15	 0.8993305043209665	 0.09219116536096139	 0.0	 3.946049194964981e-05	 0.004185732661324209	 0.004185732661324209	 125.0	 0.01	 
2500.0	 200.0	 0.0680574966142876	 1.7228587501094503	 1.123703978352739	 12.8956286100298	 1.0725568921743887	 3.654686143011551	 15.320127203845528	 18.767195494559267	 -1.2339059107046479e-05	 10345.528744918029	 -0.023594902879614743	 -0.3391337579811872	 0.003175179685192855	 0.02001841125350643	 5.590641765752758e-15	 0.8375435178661029	 0.14243807088038513	 0.0	 9.257866607092456e-05	 0.003873367405558305	 0.003873367405558305	 125.0	 0.01	 
3000.0	 200.0	 0.06819941238571205	 2.4465411473689773	 4.1587566642101805	 18.034662254964406	 3.7650661117083333	 2.4351879860061594	 6.4570957861409735	 8.433610561495648	 3.475525775526588e-05	 11692.04749850322	 0.09313637755996926	 -0.16187303981147508	 0.08695917533146125	 0.053044913256751584	 5.828331600230608e-14	 0.7418407574717069	 0.20511432927148324	 0.0	 0.00024633809595050505	 0.0034450737775652968	 0.0034450737775652968	 125.0	 0.01	 
3500.0	 200.0	 0.06774446276111203	 7.784993747923738	 0.6277782625306829	 16.38018506477896	 0.9903085555535756	 6.11438457094015	 6.3721407460262265	 12.847730080622691	 -2.366203406773607e-06	 12719.536213656502	 -0.01281643407709294	 -0.16974269505736275	 0.012994733895209063	 0.07256080416754235	 2.1891023719614798e-16	 0.652214564976726	 0.2752246308557314	 0.0	 0.0003324950778864358	 0.002988640149024266	 0.002988640149024266	 125.0	 0.01	 
4000.0	 200.0	 0.06753500197839073	 0.024665209491391105	 2.157465276950374	 13.613832710708355	 0.5644684550992057	 0.8556509511764018	 6.774055175400896	 12.023501668228105	 8.353533623871922e-05	 13287.124746369058	 0.18039871010605213	 -0.07907718241326986	 0.12058859900279748	 0.09964104188564217	 1.266481023593726e-15	 0.5437877493785422	 0.3565712087358143	 0.0	 0.00045376994192881037	 0.002476434717937808	 0.002476434717937808	 125.0	 0.01	 
4500.0	 200.0	 0.0604605632386902	 0.09761716500460423	 2.0573826894344784	 17.6763026908479	 3.0119695069926222	 0.25429864536447977	 2.0929468584367004	 8.164369749887227	 2.664952205578929e-06	 14721.491757326292	 0.007961691449763608	 -0.25637526522516524	 0.010541899408603991	 0.11073222941717552	 2.61113110780552e-16	 0.5278904387040347	 0.3613773318787895	 0.0	 0.00040428643691037833	 0.0019273426143952231	 0.0019273426143952231	 125.0	 0.01	 
5000.0	 200.0	 0.054820556539154436	 3.7230700617118293	 0.21515896513211702	 15.71279806593148	 7.067065636371771	 1.5055941775060357	 4.288480646801299	 9.342995415823879	 5.3728226156381724e-06	 16235.69498136483	 0.00017973895926557516	 -0.05751806168775995	 0.012527997296637977	 0.11249791846920662	 1.8792052333721556e-15	 0.5202169386621646	 0.3672851428686269	 0.0	 0.00033775070393703746	 0.0015618390066586966	 0.0015618390066586966	 125.0	 0.01	 
6000.0	 200.0	 0.04524150705438668	 0.7949645260123954	 1.281347630403396	 18.419592543273666	 2.6708841138598207	 1.085136180231583	 4.075800366076379	 10.695708147859989	 -9.343528505193875e-05	 19594.710352028975	 -0.19527129332998852	 -0.23860122085967608	 -0.02368804263796325	 0.11287004652874967	 1.3443929513884827e-13	 0.5269772431730357	 0.3601527102980803	 0.0	 0.00023086415461058386	 0.001077878139380144	 0.001077878139380144	 125.0	 0.01	 
7000.0	 200.0	 0.03893421460379428	 7.327493821559401	 0.4375831689773185	 13.10594579387017	 0.41851963080013005	 0.21402314837540687	 2.975203524195611	 9.579447584732149	 -1.997088949084633e-06	 22754.292255620065	 0.004807534430035394	 -0.6871653368844375	 -0.03578415998141667	 0.11620404614283378	 9.675564838836483e-18	 0.5212814699658747	 0.36251448389129143	 0.0	 0.00017606159448209518	 0.0007897973420250148	 0.0007897973420250148	 125.0	 0.01	 
8000.0	 200.0	 0.03395706320050644	 1.6042686384516487	 2.7958518896978966	 12.791967040683872	 0.2820831968505798	 6.5663282335177104	 10.272466048527747	 11.520031491701989	 2.7535248067710862e-06	 26108.677958232638	 0.05748425265902862	 -0.14223120089169372	 -0.017132361923444223	 0.11465553385443901	 2.5204219828018376e-15	 0.5247460886165167	 0.36059837752904184	 0.0	 0.00013215644101719984	 0.0006048428120119917	 0.0006048428120119917	 125.0	 0.01	 
9000.0	 200.0	 0.030192271804009033	 0.9092866875922571	 0.7826952163998903	 22.6574492474001	 1.1846503301444111	 3.541226109804966	 1.684066766817103	 8.174140479802421	 -1.5695785283823036e-05	 29300.954897042047	 -0.051459092179750816	 -0.48773114724475936	 -0.201179848178269	 0.11776383167602636	 8.79875997787984e-16	 0.5222513163873955	 0.3599848519365773	 0.0	 0.00010731774664014747	 0.00047592570364671385	 0.00047592570364671385	 125.0	 0.01	 
10000.0	 200.0	 0.027157993354761777	 2.0147693941799867	 0.7015208361669829	 17.036365917333942	 6.409631446079139	 1.743894012103912	 3.4943812900064044	 5.811433191392781	 -1.9098347395196128e-07	 32582.16127860637	 0.01125293281009098	 -0.26299110312839963	 -0.02913260508495366	 0.11815440480912362	 5.5414603708960336e-18	 0.5223238900931512	 0.35952170509772535	 0.0	 8.712413862601698e-05	 0.00038514873044024006	 0.00038514873044024006	 125.0	 0.01	 
11000.0	 200.0	 0.0247861299508033	 3.089997560655586	 1.7096445521689154	 18.96428391109485	 4.016086422657691	 2.334849771537017	 1.0416237856502342	 7.0182391429343935	 7.148938206683049e-07	 35677.1398875644	 -0.01934991075046278	 -0.10511431950885401	 0.07505207482924223	 0.11955970971198751	 2.1390245655458548e-19	 0.5181041532465934	 0.3623361370414191	 0.0	 7.343673470669665e-05	 0.0003182332689169533	 0.0003182332689169533	 125.0	 0.01	 
12000.0	 200.0	 0.022786338505144766	 1.6992249502316632	 2.0463623434615847	 14.565836020874261	 1.5981713801792123	 0.7335742512959831	 3.4814532105036275	 7.52688426285834	 7.753498208554282e-07	 38807.50785361989	 0.012008757201939503	 -1.3505458755661064	 -0.03501223615180458	 0.12023923747501933	 1.103790265507608e-17	 0.515152892137478	 0.3646078703875027	 0.0	 6.241947870243987e-05	 0.0002674299642490347	 0.0002674299642490347	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs6_8d_3b_Benchmarks_FCC_h2toh3h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.060625938789145024	 2.560183723235866	 0.28001145973243946	 17.251222380357596	 0.40225697335436994	 1.079952035412588	 0.019053790162425217	 0.051647539001913524	 3.0038121601150535e-05	 2313.4229445746146	 0.1952291843641297	 -0.03318338825312332	 0.3622644061907409	 0.10867651551230428	 0.0	 0.0	 0.8913234844876957	 0.9999732158364932	 0.00039895187417295005	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.06085231706025454	 1.4055178331399631	 1.226954400488152	 11.89268931992222	 1.309393462136299	 1.7553421697334641	 0.22823021744445196	 0.2333770572389872	 -4.184607072663757e-05	 1722.2050581591056	 -0.04268174281537709	 -0.0644525982761098	 0.025626431024237752	 0.09208292040354657	 0.0	 0.0	 0.9079170795964534	 0.9999524819673031	 0.0003405627878347488	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.06074051096640366	 2.462868478340582	 6.005367873133602	 19.912686522757795	 1.2804734886521603	 5.310982853240173	 -0.20241958427746248	 1.232904379132498	 -3.8846266008760463e-05	 2688.0036281705825	 -0.1709972680816087	 -0.10617810309092	 -0.02521133486947892	 0.004627512559404493	 0.0	 0.0	 0.9953724874405954	 0.999968008286613	 1.7051803750148038e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.0612486378470324	 2.1028721038776066	 2.5061216658633256	 14.200672387981792	 2.475916658549206	 5.639632895671942	 0.04702078523986135	 1.3049353847521847	 -2.541288182726336e-05	 2314.432533979915	 -0.10339521847344837	 0.044892438910199534	 0.011930167759868453	 0.0002003822691488764	 0.0	 0.0	 0.9997996177308512	 0.9999514219634138	 7.50773649316037e-07	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.06087877556883642	 3.504200608113786	 0.45545821170196576	 13.804001780127006	 5.886964626890945	 1.1032782507231265	 -0.21634605983292465	 1.734211766123988	 -1.021872503880025e-05	 2022.0385437062644	 -0.026579415585118515	 0.0744207966306542	 0.008678993662877606	 0.0004958194925918594	 0.0	 0.0	 0.9995041805074081	 0.9999314082318652	 1.8353496668371226e-06	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.06158215150147854	 7.710236198084154	 0.0842163828508589	 13.311489344896124	 3.6650612439567265	 0.9413651127209202	 0.7852127141512654	 1.0334232048913223	 -6.380257834155092e-07	 1960.7133076361054	 0.0013613487954903672	 -0.05468552601333974	 -0.01727408636294128	 0.009273404104538016	 0.0	 0.0	 0.990726595895462	 0.9999103507237296	 3.5123665379171705e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.0609952971104377	 5.557788520783129	 1.2632899619156481	 17.5367106935301	 6.670582373841471	 1.7426116351506797	 -0.23496949882728527	 1.7342802465674223	 5.877508592346453e-06	 1894.87423002864	 0.04063212621768155	 0.07630743880891457	 0.05214761651984753	 0.003979619052923268	 0.0	 0.0	 0.9960203809470768	 0.9999235550126402	 1.4787526979276818e-05	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.06373024689091865	 5.69109458147659	 0.7123178578500784	 20.146841840076675	 0.321618872974098	 3.1641976232595788	 0.2783901249096144	 1.5535980929037916	 3.270442886180785e-06	 1864.1729849803166	 0.01817151954078856	 0.08516177057941347	 -0.021918715200940537	 0.0008625648001740805	 0.0	 0.0	 0.9991374351998259	 0.9998993538270818	 3.498604777294616e-06	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.06588726118926112	 3.471270116298894	 1.4877078918033506	 22.153477616830138	 0.664955309620283	 0.6110659709181055	 0.3575039107331683	 1.9214898568057908	 -5.6235428686333135e-05	 1880.2100585252638	 -0.05381461140378701	 -0.10110378512856319	 -0.10595506850308485	 0.0006342051920791653	 0.0	 0.0	 0.9993657948079208	 0.9998554094950933	 2.749186289173648e-06	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.06771883759258508	 1.50463046966997	 2.1314084715376214	 19.898301817937586	 4.273037781281986	 0.5833773734090273	 0.6997085446045516	 1.8189902860943925	 3.9404187894895387e-05	 1974.0319652667004	 0.05526891432574977	 -0.189941206217017	 0.06448483866188898	 0.0001847371239176155	 0.0	 0.0	 0.9998152628760824	 0.9998399275389539	 8.458808587810938e-07	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.06772837650980466	 0.8714650708673557	 2.058034352939719	 14.838700739937755	 0.4038653099091203	 3.4065632189514887	 0.4371431576999433	 2.3332721234815796	 2.684883412543999e-05	 2044.8140168639948	 0.04199826128775771	 -0.061912414619570436	 0.038355838450893305	 2.3727694288530144e-07	 2.4294573014937888e-11	 0.0	 0.9999997626987625	 0.9998134589660691	 1.086757664964151e-09	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.06755312914530603	 0.382161913633878	 1.5138504644993744	 14.755575650568062	 3.8791610120056044	 4.005434283009045	 0.5003025478358419	 2.462985495225202	 -9.198117656177619e-07	 2192.6491247292297	 0.005956755284009655	 -0.1670878375809384	 -0.04624161299930303	 0.005617535336342815	 1.1150405082282224e-11	 0.0	 0.9943824646525068	 0.9998171706561254	 2.5596231579604343e-05	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.0677318664905835	 4.676215520714029	 1.0472082617259466	 15.094157327242772	 3.0581948320753147	 4.917762171994173	 0.9316384595747155	 3.4294918149816978	 -1.1481077081533363e-05	 2406.0909880239205	 -0.04914337903129338	 0.012109224790091916	 0.04668015710842585	 0.0004761600512907458	 3.2857803289765435e-12	 0.0	 0.9995238399454236	 0.9989987862827404	 2.181096184720595e-06	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.06836951197162541	 2.3993249972435042	 1.1727881449532378	 20.87679615772698	 2.596724177067772	 1.0046916470474399	 1.3519475466514819	 2.957518048040327	 5.4268799347345384e-06	 2967.9121259889725	 0.02781079474988264	 -0.00987872799443306	 -0.038589891944025845	 0.00011482486496195994	 5.4173573444782875e-15	 0.9736653580486393	 0.026219817086393385	 0.9997622073062047	 5.359004359513561e-07	 0.004544204689653769	 0.004544204689653769	 125.0	 0.01	 
600.0	 270.0	 0.06839654702681594	 0.04383739990845421	 0.3542736946298211	 20.109652013826047	 1.1670709615559804	 1.1677839993348704	 2.576523144102251	 3.784372903074122	 9.967226678705144e-06	 3095.1637550602945	 0.003821766755844092	 -0.09808266292208034	 0.007881355805937153	 2.8714841415737042e-05	 5.599599145802737e-13	 0.9847538783120393	 0.015217406845985097	 0.9833450558314757	 1.3412120545206232e-07	 0.004599585814199216	 0.004599585814199216	 125.0	 0.01	 
700.0	 270.0	 0.06836325946641145	 1.1114861350913996	 4.091495120045732	 16.18509377019853	 0.6176038657559946	 1.144901009444259	 3.665469618552656	 4.38792218161534	 -4.73632122155679e-06	 3453.7278290933164	 -0.019702407389881185	 -0.008850080392706839	 0.01103579867674542	 6.88806648261416e-07	 1.593736500452848e-14	 0.9844735019887557	 0.015525809204579992	 0.9996494568529963	 3.214150315600071e-09	 0.004593808473108946	 0.004593808473108946	 125.0	 0.01	 
800.0	 270.0	 0.06835839060504884	 5.487411043113857	 4.503620335561635	 12.870118685769379	 2.0390076802034307	 1.1159654173962719	 4.38117778880229	 4.791970524362103	 -2.615831253663805e-06	 3818.6470899427395	 -0.011603975585545576	 -0.22012350248234017	 0.013868832432176284	 6.867386038675271e-05	 9.735338693636637e-17	 0.9814314704391462	 0.018499855700467076	 0.9998294199991575	 3.2040445601482604e-07	 0.004578962281004146	 0.004578962281004146	 125.0	 0.01	 
900.0	 270.0	 0.06838748293315887	 1.1697413186700774	 1.424070280673614	 16.44039285419479	 2.633981335286606	 0.48121880524439653	 7.930214162177491	 7.843669206993982	 -4.960308862172015e-06	 4213.74734755065	 -0.004765788784301707	 -0.05987914975523937	 -0.018134136302491246	 0.00026428203361660707	 1.7018768385852499e-15	 0.9775101576101742	 0.022225560356207433	 0.9999896403370998	 1.2340811824662648e-06	 0.00456454369851854	 0.00456454369851854	 125.0	 0.01	 
1000.0	 270.0	 0.06837883827671443	 1.3097996294147654	 0.7776657626326547	 14.774692962624027	 1.5589311243252244	 0.3914050295972587	 7.175236244733976	 8.522821705350992	 -4.532951141652509e-07	 4638.540558347178	 -0.010537142400971937	 -0.0679898713293022	 -0.004230910631669994	 6.331737037977865e-06	 5.288650019516152e-14	 0.9739483975258177	 0.026045270737091366	 0.999987611754708	 2.955897217401769e-08	 0.004546763930453583	 0.004546763930453583	 125.0	 0.01	 
1100.0	 270.0	 0.06838090176050492	 4.200374474537429	 0.5790498524364968	 16.03798706268081	 2.493080130253316	 1.2524969517724958	 8.389821751667341	 8.089122580340042	 1.3475827056823776e-05	 5052.481609151904	 0.034227577157541274	 -0.5646072823990304	 -0.006519609165446611	 0.00022610191590129506	 1.5249092494723178e-15	 0.9688541749891614	 0.030919723094935684	 0.9999882244562305	 1.0555938989668479e-06	 0.004523254710294384	 0.004523254710294384	 125.0	 0.01	 
1200.0	 270.0	 0.06834244991768573	 2.0390660530303846	 5.088153138794385	 12.116945219012292	 0.4365955911940266	 0.2824669332587146	 10.452738535061286	 12.669588329504094	 1.581035625628046e-06	 5446.906303859399	 0.0011495743856839203	 0.04038579252081576	 0.0029029275705315873	 5.85113219322712e-07	 1.1156879071738168e-15	 0.9640804625101084	 0.03591895237667119	 0.9999964022761505	 2.728630564354885e-09	 0.004495915200048812	 0.004495915200048812	 125.0	 0.01	 
1500.0	 270.0	 0.06838984287339095	 2.41413473558143	 0.449690511729584	 13.175886664025912	 4.281551770503909	 1.504681127667034	 13.012139570599354	 15.223911207437977	 -1.8723740567940703e-06	 6684.210856439541	 0.018892636171120997	 0.022642115582300424	 0.00480690596186948	 0.0008411848417149478	 1.283831284497407e-13	 0.9450231732105155	 0.054135641947641124	 0.9999976818395467	 3.928234942925545e-06	 0.004413147820533248	 0.004413147820533248	 125.0	 0.01	 
2000.0	 270.0	 0.06820024954550086	 1.5732443004102847	 2.121640046601795	 12.695272268481785	 3.647467051724655	 0.49360041056569637	 13.858517985681884	 16.765735372216096	 8.514009302040292e-06	 8611.091898700617	 0.009352424519819026	 -0.24900488250374622	 0.01697420882435319	 0.008185351674179555	 4.893038424907465e-15	 0.8983743083422967	 0.09344033998351882	 0.9999975759875829	 3.801332207514382e-05	 0.004172110531887841	 0.004172110531887841	 125.0	 0.01	 
2500.0	 270.0	 0.06834453761009242	 3.6774383185927446	 3.0752066459356278	 19.940426735137976	 1.2638974849662143	 0.531553488256634	 10.490576628145757	 10.993558154658523	 5.652916806424402e-05	 10316.364849486003	 0.07359607276159626	 -0.4090081412357827	 -0.039735566938652	 0.02865033018373122	 4.985818834946348e-13	 0.8262939914283813	 0.1450556783873888	 0.9999730869494023	 0.000133616764835498	 0.003853593631544404	 0.003853593631544404	 125.0	 0.01	 
3000.0	 270.0	 0.06828066196098977	 5.042423301154495	 3.7414797679516196	 15.560353155837195	 2.464755338495291	 0.3266727697955289	 8.470584707264988	 10.015592740103395	 -2.6875334197343487e-05	 11731.629156167044	 -0.1262298559538941	 -0.09852775436610124	 -9.602901251173581e-05	 0.050487682647522916	 1.709988617270557e-13	 0.743196492581441	 0.20631582477086502	 0.844383954867665	 0.0002350205554731244	 0.0034595854543689923	 0.0034595854543689923	 125.0	 0.01	 
3500.0	 270.0	 0.06800020942763904	 0.17947406789304196	 1.3819874980865878	 12.387455577388923	 3.126830230753365	 0.8528006824764793	 3.8039381420055545	 7.564154956544624	 1.6042606006776146e-05	 12690.87783649929	 0.006594860343176038	 -0.08306205124629007	 0.026907360962066872	 0.0796056559387716	 2.339322909121688e-14	 0.6429148830613335	 0.27747946099987153	 0.9999909238177394	 0.0003675318036156954	 0.002968277363666831	 0.002968277363666831	 125.0	 0.01	 
4000.0	 270.0	 0.06756539287113371	 5.45041534047249	 1.0663953413195029	 14.714172593757473	 0.8836560904526444	 1.1342700628943156	 2.3554254876393017	 9.172812425808797	 4.570209867340589e-06	 13182.431143405101	 -0.013101001522095417	 -0.10822237512162522	 0.09449335311430297	 0.10606890344052676	 1.252547726077588e-15	 0.5360430593698632	 0.3578880371896088	 0.9999919802486883	 0.0004834768989999774	 0.0024433592473209337	 0.0024433592473209337	 125.0	 0.01	 
4500.0	 270.0	 0.06055385666746246	 10.180573594267727	 0.2519608919264544	 12.839844823851603	 2.1333462057944055	 0.6442040804497978	 2.584109108757426	 9.019374825940899	 -7.121936683443657e-06	 14703.043740763589	 -0.02640608298717253	 -0.21141931791498644	 0.1571148797036529	 0.11039422297373182	 3.802368503246396e-14	 0.5262991985425841	 0.363306578483646	 0.9999947332370203	 0.0004042956604955105	 0.0019274602996541108	 0.0019274602996541108	 125.0	 0.01	 
5000.0	 270.0	 0.054431394565028046	 5.961736883160345	 0.25555491738582486	 19.732602726905885	 1.4083517840296333	 0.5671923946298448	 0.4371086296958137	 7.914368786817959	 -2.6612356943199412e-05	 16316.081356530112	 -0.07153455012310825	 -0.8021382256993725	 0.011080589947685047	 0.1137191770945202	 3.2989682022556886e-15	 0.5247061161539843	 0.3615747067514921	 0.9999976548130974	 0.0003365919172321373	 0.0015530523710429534	 0.0015530523710429534	 125.0	 0.01	 
6000.0	 270.0	 0.04561501382652842	 0.28793714706805035	 0.30113102793701474	 23.499786763228904	 1.6716391080454014	 2.426807721219442	 0.09035879720831867	 6.733124337937942	 -1.6834782147984063e-05	 19447.87621544045	 -0.07328440663922961	 -0.2194071333443463	 -0.03534213203445489	 0.117644280562489	 2.50836166525816e-15	 0.5170451002438605	 0.36531061919364805	 0.9999987345206028	 0.00024461619280362963	 0.00107508502176817	 0.00107508502176817	 125.0	 0.01	 
7000.0	 270.0	 0.0388078299103906	 1.8383288817779158	 0.716970297294587	 11.071145703372142	 1.403459002382522	 0.3523824826005662	 7.538569562627239	 9.183429187789947	 -8.35904512846574e-06	 22827.86499772395	 -0.02725686800736877	 -1.2689024753423572	 8.51210680321947e-05	 0.11461056604671864	 3.1283476660657073e-16	 0.5240785471797494	 0.3613108867735317	 0.9999979194072722	 0.00017252234002639304	 0.0007888911156779984	 0.0007888911156779984	 125.0	 0.01	 
8000.0	 270.0	 0.034277716564469284	 3.8725495997760233	 0.2956187474977496	 17.996064946058766	 0.3026668017236677	 1.853640681996876	 6.020402401187339	 9.401205719553579	 4.224090706792017e-05	 25856.221655698668	 0.1588965178398442	 -0.676106237236843	 -0.029715512969554894	 0.11822981904090892	 7.639311430877908e-15	 0.5144536618944524	 0.3673165190646311	 0.9999988036157359	 0.00013886112895292226	 0.0006042267243926878	 0.0006042267243926878	 125.0	 0.01	 
9000.0	 270.0	 0.030264712177851108	 4.297090028161183	 2.994232157807218	 20.59010745614238	 0.6180526929060226	 1.5625376348701783	 0.4095669998386878	 7.266138034218423	 8.966400933635487e-06	 29240.540487442908	 0.08403137803699814	 -0.13409350708210785	 -0.08109841706814054	 0.11869690783135949	 3.3936159715702595e-17	 0.5196527192884225	 0.36165037288021784	 0.9999994947069732	 0.00010868757515064278	 0.0004758320584066171	 0.0004758320584066171	 125.0	 0.01	 
10000.0	 270.0	 0.027334092424346278	 1.4860505384692038	 2.1143691764455834	 12.21235570252031	 1.8154348134379463	 4.13763288311622	 -0.2630934508707577	 4.986125996947874	 -7.699006643257442e-06	 32361.649036009716	 -0.005843240335803985	 -0.40842111708171563	 -0.04728841314377422	 0.12036553944032684	 5.490322017491498e-16	 0.5154142691266188	 0.3642201914330538	 0.999999652970204	 8.990903151702023e-05	 0.0003849972174984612	 0.0003849972174984612	 125.0	 0.01	 
11000.0	 270.0	 0.02478668924236449	 1.3378802108858672	 2.59905231620707	 21.638117446457418	 2.106193234238713	 1.9170973035951773	 1.450048945894214	 7.797629089333285	 2.3410232392876625e-07	 35685.691044487095	 0.003858153653527668	 -0.2979017641086286	 -0.02059207788955106	 0.11943509095574671	 1.0785123883599184e-17	 0.518173694360841	 0.36239121468341223	 0.9999996571307711	 7.336350063239956e-05	 0.0003182903437317243	 0.0003182903437317243	 125.0	 0.01	 
12000.0	 270.0	 0.022801923811451547	 6.8915212999407816	 6.766119960265823	 13.998809111979114	 5.004162043925664	 4.785056816538302	 0.05705519609914513	 4.758428369012436	 9.300958790614984e-06	 38776.43472571862	 0.0344998884394104	 -0.6666253831585504	 0.011537557421992113	 0.12099845542074732	 3.765474888051266e-16	 0.5140033278627292	 0.36499821671652316	 0.9999997631005773	 6.289954999325573e-05	 0.0002671982704669956	 0.0002671982704669956	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs7_8e_3c_Benchmarks_ILC_h2toh1h1_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.060780911186911875	 7.941025835063416	 0.37422012388515	 23.749263919389836	 0.1930780763644286	 0.3821004776170645	 2.433584661511132	 5.368083042338957	 0.04657295486499913	 0.8852479305858553	 0.3908959795397477	 2.2593489920883836	 -3.4105849578736582	 0.7896758992221713	 0.0	 0.0	 0.21032410077782873	 0.0	 0.002913724080182362	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.06117807896798743	 0.2433516800887315	 0.016613369408478015	 23.80457117814067	 2.7618078337971226	 0.9631703159084131	 3.673136330423094	 3.8655617518681846	 0.057388389369602735	 -4.418548271418331	 0.823438551060859	 -1.0723119085465826	 0.042034384909667794	 0.8166396440466756	 0.007236262720867178	 0.0	 0.17612409323245734	 0.0	 0.0030526727033715253	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.06140482116246662	 6.896125778511549	 0.0056419791179378774	 24.272153558165865	 0.03848819493014883	 0.01018056216879952	 4.2356062524111096	 3.7718299286315005	 0.07638833487656448	 3.476835418643412	 -0.010119495099811858	 -3.5703373646049092	 6.1865930110151215	 0.8423530603843362	 0.013068239694391979	 2.327700291842198e-06	 0.14457637222098005	 0.0	 0.003172146146321429	 8.765689658905642e-09	 8.765689658905642e-09	 125.0	 0.01	 
270.0	 130.0	 0.06118011439234408	 1.7779145842407766	 0.014944421515686113	 23.62641178666931	 0.003366045389036041	 0.01145975024842168	 3.7428816456756264	 4.066503824979473	 0.015516295311230773	 -0.2613929243183848	 -0.8426170168059972	 10.738861586804548	 -0.5304751408678628	 0.8477837377857694	 0.0006686397308618455	 5.608288420483428e-06	 0.15154201419494834	 0.0	 0.003169302751788907	 2.0965681613906446e-08	 2.0965681613906446e-08	 125.0	 0.01	 
280.0	 130.0	 0.06129721004057921	 8.28419767535283	 0.05777938906776202	 23.107630443999152	 0.001773574119353696	 0.0005495279130616234	 4.01584587133436	 4.477883981565189	 0.016106383992246977	 -0.0879715556991275	 -0.8295055198030681	 0.582441519432545	 -0.559426889433546	 0.8686516414130161	 0.0006427596417042862	 0.0007701000418107667	 0.12993549890346873	 0.0	 0.0032597407418359825	 2.8899116307391744e-06	 2.8899116307391744e-06	 125.0	 0.01	 
290.0	 130.0	 0.06182409320538743	 0.0003391179730741772	 0.23389356140213216	 23.513804689982226	 0.08709906986899278	 0.07278411776554282	 4.341511768753443	 3.9325938584253857	 0.003657562337504104	 -2.2754310088940666	 -0.5931416511797433	 0.35635823451161314	 -0.052018237633251904	 0.8499441788978911	 3.86455326540396e-05	 0.0018484050385556858	 0.14816877053089916	 0.0	 0.0032445354287156626	 7.056011186507514e-06	 7.056011186507514e-06	 125.0	 0.01	 
300.0	 130.0	 0.06142000281749733	 0.2930641540333379	 0.04536963901775317	 24.41743858960785	 0.0988044168348943	 0.003520341376242271	 4.5979084300505635	 4.118310904106458	 0.03406705865216183	 -1.3417748319347163	 -0.9498330616557298	 -1.7085674825536217	 -1.2204976249482133	 0.8512203124828874	 0.0028441576822553914	 0.0013142717698384255	 0.1446212580650188	 0.0	 0.0032071218501535928	 4.9517494452102675e-06	 4.9517494452102675e-06	 125.0	 0.01	 
325.0	 130.0	 0.06368721962203047	 0.03649812920229796	 0.19177587192236864	 24.15852609559734	 0.10680534078199325	 0.035386534800386775	 4.1102210654458196	 5.455448634083428	 0.01685795628976242	 20.422135424841265	 -0.6590637363727314	 76.25990793993785	 4.643453964923027	 0.8429495908515486	 0.0005131544376254176	 0.002994960554895758	 0.15354229415593032	 0.0	 0.003414435620733458	 1.2131330404938333e-05	 1.2131330404938333e-05	 125.0	 0.01	 
350.0	 130.0	 0.0668159306613486	 5.183821044991727	 0.0046033427684677485	 23.966721707696774	 0.0002970629955032869	 0.09556462056350454	 5.53199778221124	 5.077394323313133	 0.0003375854264256131	 2.647087847241154	 0.7423600404986704	 -0.3604188027996076	 -0.1349869120505525	 0.8352331681957158	 6.512336590700047e-09	 0.0001464276520479268	 0.1646203976398995	 0.0	 0.0037232431277110234	 6.527347930542838e-07	 6.527347930542838e-07	 125.0	 0.01	 
375.0	 130.0	 0.07014609841704349	 5.491527025635451	 0.06824729343498959	 23.644032241155404	 0.01472339960817149	 0.048573932296480944	 4.898811134386339	 6.646188922053882	 8.179766689212257e-05	 -0.77103880031338	 -0.8781620315135171	 0.9585231566368244	 4.544542898483978	 0.8018100066362975	 3.294733212063995e-08	 0.0071482385178850945	 0.19104172189848537	 0.0	 0.003938819540772516	 3.5115078788384364e-05	 3.5115078788384364e-05	 125.0	 0.01	 
400.0	 130.0	 0.07052424104058072	 5.887082731214545	 0.008668106840275237	 23.139451550149182	 0.041622354974434506	 0.08727403538943336	 6.006565119739903	 6.5387854297343795	 0.0002545490221181633	 11.645051847637154	 -2.5523910886274113	 3.807188210811676	 -0.5820938581407785	 0.7792795366014295	 1.656830001128822e-06	 0.004146298572514702	 0.21657250799605493	 0.0	 0.0038694566238361527	 2.058814805504796e-05	 2.058814805504796e-05	 125.0	 0.01	 
450.0	 130.0	 0.07069339602595695	 0.01870887971978375	 0.0012505882703161696	 23.06274247225905	 0.20746843856391334	 0.004883461800837566	 6.9316086603955265	 7.513671936082962	 -0.0002852232720926766	 -2.9353277106057494	 -1.068441960453527	 -0.7576481130660523	 -0.025856744610305935	 0.7315661341674471	 1.5624885122795153e-08	 0.00021634943437093542	 0.26821750077329687	 0.0	 0.0036499565301922805	 1.0794185158451533e-06	 1.0794185158451533e-06	 125.0	 0.01	 
500.0	 130.0	 0.0708480880383342	 0.09605225638240511	 0.10833015502100486	 21.398422681974075	 4.974284064950475	 0.6436882627354406	 7.6021004104197045	 9.468302925215903	 0.0014923004858014037	 -0.40468837512512	 2.032466910066492	 14.894981399527802	 1.132877453470135	 0.7081611622932756	 1.1511911253120023e-07	 0.0023562364545400504	 0.2894824861330717	 0.0	 0.003548637294426594	 1.180723965430561e-05	 1.180723965430561e-05	 125.0	 0.01	 
550.0	 130.0	 0.07042965814796522	 0.5985643545792858	 0.08539012906330389	 20.045085794125267	 4.725156777747715	 0.08127309629267321	 9.789772277532803	 9.931867784709928	 0.0002155743321914209	 6.092825993145218	 1.2082394843809265	 0.22670509044791845	 -2.6337270391467498	 0.6872581235215773	 2.2329406135271105e-09	 0.00034253051427186057	 0.31239934373121026	 0.0	 0.0034033988028588885	 1.696259239893712e-06	 1.696259239893712e-06	 125.0	 0.01	 
600.0	 130.0	 0.07052489696322929	 1.4850744564833882	 0.11289153257000752	 21.515535777723983	 0.047673503884441845	 0.3505510675157812	 10.475865844421643	 11.977140450894044	 -0.0014576028244924438	 -15.787090701467024	 -3.8824376785711294	 0.14304671689852194	 -2.059841992682244	 0.6656847007377106	 4.3192378822594024e-08	 2.9698219971946243e-05	 0.3342855578499385	 0.0	 0.0033054710004125206	 1.4746711885124022e-07	 1.4746711885124022e-07	 125.0	 0.01	 
700.0	 130.0	 0.0707550964970172	 0.025505814350288307	 0.11660577786584805	 18.873888827969484	 0.0562331882325707	 0.009333978792820666	 13.99237043186784	 14.680621161176557	 0.005003268672268672	 -3.961498322542001	 2.23821076628891	 -3.1847694205484456	 1.875131377833842	 0.6352838276813132	 2.304587900846949e-06	 8.193059912346502e-05	 0.3646319371316625	 0.0	 0.0031751072536318195	 4.094838058774127e-07	 4.094838058774127e-07	 125.0	 0.01	 
800.0	 130.0	 0.07075667926643239	 0.25519430649196884	 0.15223798442287081	 11.917185875779039	 1.3001181070913583	 0.07503809915366498	 17.62508560839367	 17.730940171899302	 -0.00033683704517681995	 2.689631596741265	 -0.9443209541391113	 2.49659878965097	 1.6012291936775604	 0.6053107376676168	 2.9125601423504994e-09	 1.713150367320891e-05	 0.3946721279161499	 0.0	 0.0030254388248678503	 8.562596550162811e-08	 8.562596550162811e-08	 125.0	 0.01	 
900.0	 130.0	 0.0707801203006723	 0.03529156960047378	 0.18836358620025312	 2.742845957239634	 0.3293457270985372	 0.1026639980146494	 21.338185835145264	 21.361339384086914	 2.3429924262956374e-05	 9.952767816831987	 -1.7281641413160342	 0.37897286736109487	 5.5001881629583735	 0.5792809154200681	 2.6917563017926188e-11	 0.00011904276868148709	 0.42060004178433297	 0.0	 0.0028972531652522856	 5.9538822906453e-07	 5.9538822906453e-07	 125.0	 0.01	 
1000.0	 130.0	 0.07055734406258288	 0.028412884567385863	 0.041301185923769135	 0.17939387691310976	 0.06483067177698797	 0.09223656927243565	 25.07744276342701	 23.885765495147194	 0.0004090548059653439	 0.030669886011146154	 0.42265802751879705	 2.1414281502956	 0.6964943587540194	 0.5300886297236971	 1.0463670870846146e-09	 0.00020533824577903369	 0.46970603098415686	 0.0	 0.002634584485567171	 1.0205481240090005e-06	 1.0205481240090005e-06	 125.0	 0.01	 
1100.0	 130.0	 0.07067560124550895	 0.03851771261433421	 0.034945242394008716	 0.22713732778228704	 0.008433107044385383	 0.0018770972627330349	 24.998189389605617	 23.857210099720348	 0.03424373822990328	 0.07801486571198782	 -0.9035440743770723	 -11.580757591710409	 -1.2489508990561269	 0.38073305303773886	 5.735581277795831e-05	 8.122725487702214e-05	 0.6191283638946062	 0.0	 0.0018986126856219122	 4.0505833496014366e-07	 4.0505833496014366e-07	 125.0	 0.01	 
1200.0	 130.0	 0.07032295379766638	 6.134498403991626	 0.10838082596197442	 24.70857368850452	 0.5070361173805948	 0.1862813631527553	 -0.17811223959268366	 -4.463265525084785	 -0.0054275147424762546	 -1.2053886824781526	 -1.03693617411422	 -4.403870696150647	 -18.476202451303763	 0.31524494563514827	 2.354628577361041e-07	 0.0017241705553355331	 0.6830306483466584	 0.0	 0.0015564182501581008	 8.51252512011806e-06	 8.51252512011806e-06	 125.0	 0.01	 
1500.0	 130.0	 0.07076894758900149	 3.6377659997868816	 0.005212971270232129	 23.668519863140208	 3.743541184794983	 0.006992636903328883	 -0.7955473052582903	 -3.815419601156389	 0.00041777396772882896	 12.310140631355	 -4.401186603487896	 3.258938206480037	 0.21960337645271816	 0.29172531874427937	 7.742405806025273e-08	 0.00018308119709741673	 0.7080915226345651	 0.0	 0.0014585941212340516	 9.153856063788132e-07	 9.153856063788132e-07	 125.0	 0.01	 
2000.0	 130.0	 0.0703292299152007	 8.325575777959353	 0.006033497402633471	 23.24725670521607	 0.013531173577961707	 0.05722624661530953	 0.04627815650709528	 -5.123986877370109	 -7.678616177621152e-05	 11.253129949190884	 6.7963009570282615	 -1.1914977257119113	 -36.841805050734976	 0.2756831850314019	 2.4981450605537566e-08	 0.00024106087301280509	 0.7240757291141346	 0.0	 0.0013613376247665052	 1.1903708826275073e-06	 1.1903708826275073e-06	 125.0	 0.01	 
2500.0	 130.0	 0.07071490435234529	 0.7667131333270281	 0.044024096142631745	 20.551532273776207	 9.592784445139618	 0.6905893537840777	 -1.2890782432743209	 -3.538805933435719	 0.010506653994536281	 -0.6768496849342633	 2.0555361733229796	 53.59624335234962	 -0.3067576338028727	 0.2650856293655275	 2.0995870292493736e-07	 7.99776928246442e-05	 0.734834182982945	 0.0	 0.0013233784854821719	 3.9927007079169813e-07	 3.9927007079169813e-07	 125.0	 0.01	 
3000.0	 130.0	 0.07077235643429876	 0.006432809711706121	 0.02907678158962788	 24.127588208903244	 0.02602371814809291	 0.01739697582824184	 -0.13147982440516282	 -4.294051811995158	 0.007492542241172822	 -4.498208760037955	 1.1315370875586646	 -32.63422884260156	 1.664369202906516	 0.2591056027762912	 5.025041665639522e-08	 3.6810517828472744e-05	 0.7408575364554636	 0.0	 0.0012956237718307994	 1.8406619324688232e-07	 1.8406619324688232e-07	 125.0	 0.01	 
3500.0	 130.0	 0.0707114057429754	 0.8772213138270487	 0.22557267584516522	 23.62368438840157	 3.246724331276619	 1.1463130103475416	 -0.268840958876041	 -4.187201139777639	 0.375986123326618	 0.9485552811169901	 -3.867969566215578	 -9.823449128211063	 -0.0672615582559255	 0.2563388878810618	 8.424779908858717e-05	 1.9236992398906457e-05	 0.7435576273274508	 0.0	 0.0012795859955857447	 9.602673349449565e-08	 9.602673349449565e-08	 125.0	 0.01	 
4000.0	 130.0	 0.07070162400236309	 7.370845734506974	 0.0152994243576477	 24.972243801340987	 0.02075673092348968	 0.011399139358970974	 0.1675560599653909	 -4.888265365317464	 0.03265400101206198	 7.920290766547732	 -5.692242593428971	 0.9272305989031697	 -0.37360905359852664	 0.2548934950884427	 4.268564429889107e-07	 1.7436211764757867e-05	 0.7450886418433494	 0.0	 0.001272019508871241	 8.701360353620063e-08	 8.701360353620063e-08	 125.0	 0.01	 
4500.0	 130.0	 0.07079347423068375	 0.08522702815468275	 0.045208951265350884	 23.035831731131804	 0.04123590328851582	 0.0029541181946600072	 -0.529654634721345	 -3.7068205448939637	 0.1301176413149084	 1.479248400172162	 0.6346661684851813	 1.410285041127002	 0.7307614652749901	 0.25301516687176423	 3.659193131045444e-06	 5.314688778217321e-06	 0.7469758592463265	 0.0	 0.0012659232211039173	 2.6591243601991902e-08	 2.6591243601991902e-08	 125.0	 0.01	 
5000.0	 130.0	 0.07080874239276748	 3.545055847363705	 0.046017859836758455	 19.00821272788833	 5.99317154239549	 0.11704253441687246	 -0.675814380476179	 -4.51254077858677	 0.07439191476202944	 -0.3477237298508504	 9.433702490696207	 -29.79255510429117	 -3.5857978839083984	 0.25302008625629346	 7.193588325195907e-07	 3.4104493359598115e-06	 0.746975783935538	 0.0	 0.0012664930390732943	 1.707101759395517e-08	 1.707101759395517e-08	 125.0	 0.01	 
6000.0	 130.0	 0.06462851222169852	 0.5011096205170392	 1.0790726826707533	 23.920302240155443	 0.11306816310179141	 0.24424996824785683	 -0.24029668186889203	 -3.7213403837124672	 0.12840593276383774	 0.13922132847733207	 -17.119066764293887	 0.9516811452390729	 0.6553066051511719	 0.251179646945267	 1.5085169178814438e-06	 2.155328123676963e-06	 0.7488166892096915	 0.0	 0.0010476784672509359	 8.989943622019513e-09	 8.989943622019513e-09	 125.0	 0.01	 
7000.0	 130.0	 0.05539695633386315	 0.264100104611226	 0.007044206935126851	 23.423504638738358	 0.7443908887025971	 0.0035171940293037786	 -0.884333287225562	 -2.9189234581602874	 0.008543512688966304	 0.6862817420815106	 -1.0929526730134873	 -2.673371803467229	 0.5982915563930221	 0.25089111951010634	 4.784326195096437e-09	 3.3340997163682475e-07	 0.7491085422955958	 0.0	 0.0007691530992823279	 1.0221298925080799e-09	 1.0221298925080799e-09	 125.0	 0.01	 
8000.0	 130.0	 0.04843315837478318	 0.44801276555508046	 0.08689480720771513	 25.018278322128207	 0.16700820225143467	 0.00847659486500865	 -1.3907659090785556	 -2.7802783026971465	 0.029167415405305288	 -10.095547375397642	 -0.2373971357171743	 0.06611427448825538	 0.3417890500573825	 0.25089706676359863	 4.025614062439711e-08	 3.744795285188594e-07	 0.7491025185007322	 0.0	 0.0005880869656869498	 8.777564938454958e-10	 8.777564938454958e-10	 125.0	 0.01	 
9000.0	 130.0	 0.04302513670429232	 0.02331407600671771	 0.042244183778110844	 24.332504421308407	 0.1891539435968407	 0.01549516714797536	 -0.6634713778279847	 -3.4040207946200542	 0.18436194033927183	 -0.05843685788915516	 -1.0847041447579575	 8.400463304839386	 11.709631777716792	 0.2507529775686919	 1.2626093529052644e-06	 3.4003584884599294e-07	 0.7492454197861063	 0.0	 0.00046389812459652247	 6.290732580913439e-10	 6.290732580913439e-10	 125.0	 0.01	 
10000.0	 130.0	 0.03872772869422736	 0.004743919316539413	 0.5168595823259142	 25.059305983115024	 0.5116767424154988	 0.5929384109709309	 -1.050611054481059	 -3.0245539794020693	 0.08933849143282806	 11.436333610659002	 -0.6788281250715348	 0.4991423897358011	 0.6038075323654329	 0.2506773076892376	 2.4288043911126346e-07	 2.0856234726506883e-09	 0.7493224473446999	 0.0	 0.00037578716403596866	 3.126531624497337e-12	 3.126531624497337e-12	 125.0	 0.01	 
11000.0	 130.0	 0.03521609412611417	 0.04561291935990549	 0.004856589687033965	 24.610303446386713	 0.0667766602902365	 0.00798435138033826	 -0.29637133022909906	 -3.9655200507259964	 0.25753337495437795	 0.9083130831520173	 -0.14209948132035877	 2.218384544805028	 -0.5661199098911331	 0.2506537731511543	 1.6659004981036736e-06	 2.073785189875547e-07	 0.7493443535698286	 0.0	 0.0003107256302964426	 2.570789987010973e-10	 2.570789987010973e-10	 125.0	 0.01	 
12000.0	 130.0	 0.03231323827800779	 0.0592096261694084	 0.18090754108929663	 23.902525213959343	 1.7669863485774615	 0.3840843586767179	 -1.5450428531938114	 -2.4335427134804837	 0.07923979353653952	 -7.091742206452914	 9.424429032687318	 -28.140920876604124	 0.9319262617021529	 0.2505594027466986	 1.2633986962503896e-07	 2.56029178279434e-09	 0.7494404683531399	 0.0	 0.00026152939587541414	 2.6723864915016184e-12	 2.6723864915016184e-12	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs7_8e_3c_Benchmarks_ILC_h2toh1h1_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.061193592219954115	 7.090446466759899	 0.035942536642929936	 24.675094914951483	 0.15849942412515905	 0.015431421118469507	 2.944396530453317	 4.8033749889273585	 0.2571430934899731	 -5.692211534266501	 10.962692762661096	 0.23341887993249916	 -2.3488456694475315	 0.7866547858552403	 0.0	 0.0	 0.21334521414475963	 0.0	 0.002942076244229717	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.061101613004617424	 0.020674920659562675	 0.015370549082841236	 17.05413722610786	 13.905149258125803	 0.0040036422371450475	 5.244011087681665	 2.642578320895897	 -0.000330193133068419	 1.7362716492225694	 -1.086480205022407	 -1.52855461202214	 0.08721794203946327	 0.8387452955454185	 0.0	 0.0	 0.16125470445458143	 0.0	 0.0031274826881311155	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.061003946831546585	 0.5651124221093086	 0.06228244686376198	 23.765230743277655	 4.2676749716124025	 0.28306521321883343	 3.7894523745416118	 4.162571909479649	 0.00039959183955472314	 21.04837922226531	 1.622171362985467	 87.7136760781471	 -3.484795625097802	 0.852086019820618	 0.0	 0.0	 0.147913980179382	 0.0	 0.0031670907015011935	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.061150313016256244	 8.384516651347512	 0.0004327798982495794	 23.279151816754577	 0.0668950661477233	 0.0009997873595570409	 5.196873451110755	 3.0189551287509224	 0.1703787287375227	 -0.25650528875674156	 -0.27683889544477097	 0.3097155892580919	 2.032071715313053	 0.8641839156949355	 0.0	 0.0	 0.13581608430506462	 0.0	 0.003227469541368623	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.061450531098400894	 0.29898887103351024	 0.005611402813156692	 23.39930624975664	 2.148420754937971	 0.0014148942589008349	 6.673671468454406	 1.466607033141187	 0.11993378953475253	 -0.022431820742471117	 0.37594126614961315	 0.012626758824502812	 6.2079433161507245	 0.85705743796766	 0.0	 0.0	 0.1429425620323399	 0.0	 0.0032323210061888756	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.061535196186450744	 0.7007001137489002	 0.1702777311221763	 19.607964834455302	 10.731327239284605	 0.047662590622193315	 3.828042459385664	 4.915328119478664	 -8.591283726830098e-05	 -1.2553450042778214	 0.33581086443556785	 -17.775506624978984	 -1.3817787333209572	 0.8685659850870909	 0.0	 0.0	 0.13143401491290913	 0.0	 0.003284745782582005	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.06189549644812349	 1.7521387263847936	 0.03201320656475463	 23.78941247943908	 0.036060891955071436	 0.29269304813749036	 3.263704119255818	 5.475808759308132	 -8.320035647789813e-05	 -1.2843222750269327	 -0.0078077320723193245	 71.19273571287667	 -0.5895234287568537	 0.8560860378248291	 0.0	 0.0	 0.14391396217517086	 0.0	 0.0032755244298505156	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.06387397525031317	 7.476815681855151	 0.02950325105545052	 23.581469280575106	 0.01705620039050002	 0.12734028519905757	 4.800791364989007	 5.095222337476804	 -0.0002500987054985176	 -1.5985352382360667	 -0.05731854117948683	 -2.850999669864465	 -1.7383309425452977	 0.8564734399378098	 0.0	 0.0	 0.1435265600621902	 0.0	 0.00348956334886338	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.06709712086211732	 0.015123293518138048	 0.1424836508043738	 24.455600864241408	 0.392421982668426	 0.06288148998701015	 5.253339460825757	 5.068445719147143	 -0.000159440890023604	 -4.127498907274741	 0.14938216734223064	 -1.93558208870559	 -2.119210332766231	 0.825042038914133	 2.5187995733351244e-09	 0.0	 0.17495795856706747	 0.0	 0.0037087880545038747	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.07052934010799716	 0.03646903345573173	 0.108760657355201	 23.96729709067901	 0.07686495513589577	 0.05322401481117446	 5.29286007113052	 5.9196797466019495	 0.00017551949418484798	 -1.5448458992738345	 0.026974334739481774	 -1.4814384204725664	 0.9628848036368107	 0.7951245720715637	 8.379546354269801e-10	 0.0	 0.2048754270904815	 0.0	 0.003948704002807064	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.07043799431253259	 7.5658413281744314	 0.2042124798425695	 21.446183162722978	 1.1026011780102145	 0.2741002841745132	 5.374172896950916	 7.231656160881393	 -0.005102981633653606	 -4.646242089619412	 5.186312177699825	 3.4435979026259345	 -0.8833807145374271	 0.7845647266210926	 3.269006069495835e-05	 0.0	 0.2154025833182126	 0.0	 0.0038861930423209476	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.07006930218855237	 5.933763280228091	 0.09994627750548019	 22.268456728970676	 0.3248746609731014	 0.07084863215272692	 6.65534223383761	 8.05568751375794	 -0.0021973633030750463	 -14.35422896603452	 -2.821971291320328	 -0.4818201454401647	 -13.279599915967706	 0.741298565849777	 2.891679635207261e-07	 4.988102331303109e-05	 0.2586512639589464	 0.0	 0.0036336063473335857	 2.4450067930989894e-07	 2.4450067930989894e-07	 125.0	 0.01	 
500.0	 200.0	 0.0708384608236307	 0.09605097334956841	 0.10833530344311627	 21.39965908119868	 4.974486199382917	 0.6436912100203679	 7.602119801374865	 9.46809177262192	 0.0014923380819494327	 -0.40467459186197635	 2.032373077176726	 14.894408040066303	 1.13285828116846	 0.7086530365386672	 1.00744249987839e-07	 0.0016556740751996174	 0.2896911886418832	 0.0	 0.0035501387002862084	 8.29442944058565e-06	 8.29442944058565e-06	 125.0	 0.01	 
550.0	 200.0	 0.0706287443410637	 2.916499354415504	 0.13063194061854044	 20.657516126361333	 1.2818921530336773	 0.01277962304845798	 9.470448946854383	 10.21972410575534	 7.77439220231942e-05	 2.3005271126805487	 0.3441258326753545	 0.24763827842718042	 -0.25715188167294223	 0.6860985510730794	 2.383736844215783e-10	 0.0005779777992282642	 0.3133234708893186	 0.0	 0.00341686015952984	 2.8784047309049643e-06	 2.8784047309049643e-06	 125.0	 0.01	 
600.0	 200.0	 0.07065397806118441	 2.0743147408384455	 0.009144790048408376	 20.15781663795116	 0.027619839952747693	 0.22578296197427333	 11.429974002785684	 11.041092165981391	 0.0007647091762648066	 25.127144964375702	 1.5701959057343657	 13.05960343102802	 0.6802244058900108	 0.6658900948749427	 2.1354255225734594e-10	 0.0009130260145872829	 0.3331968788969277	 0.0	 0.003318585482622412	 4.550232689427518e-06	 4.550232689427518e-06	 125.0	 0.01	 
700.0	 200.0	 0.07070099459002512	 0.10713144247498141	 0.9789770756033438	 17.98263185962412	 0.6771378096568721	 0.0016540662423767348	 14.727427068800123	 13.893087849277137	 0.004261986480725959	 -8.077826469585439	 5.271838167402572	 -41.554117341687316	 -0.5770759091190506	 0.633895589051497	 7.119072622628929e-07	 4.736406597825188e-05	 0.3660563349752626	 0.0	 0.003163333858771051	 2.3636124968507756e-07	 2.3636124968507756e-07	 125.0	 0.01	 
800.0	 200.0	 0.0707407774565076	 0.3605111961851026	 0.08219030965829681	 11.700161063154843	 1.0309836606952214	 0.07329585050923144	 17.809987519891553	 17.595699388570416	 -0.00026735142406892156	 3.561457917232708	 -0.6444612025093152	 2.1288293443844593	 1.6030405489173831	 0.6063025559174491	 4.842870198483698e-09	 6.941424913082141e-08	 0.3936973698254317	 0.0	 0.0030290364165632302	 3.467877322857241e-10	 3.467877322857241e-10	 125.0	 0.01	 
900.0	 200.0	 0.07076434587457817	 0.035290936022026285	 0.1883642839753651	 2.7428871956362912	 0.32935855745858794	 0.1026649114539387	 21.336619026719234	 21.361741199540198	 2.3430092486276868e-05	 9.953104215267318	 -1.7281485741622553	 0.3789964479462468	 5.499870708319495	 0.5792671641683388	 2.5972141637772195e-11	 0.0001119854518873268	 0.4206208503538017	 0.0	 0.0028958953255788142	 5.598421017337308e-07	 5.598421017337308e-07	 125.0	 0.01	 
1000.0	 200.0	 0.07061672778361916	 0.02858593203586824	 0.044675336269852935	 0.25692923804622547	 0.11738398976713858	 0.06639811066536334	 24.742111018650917	 24.173119825325248	 0.006898281080062844	 -3.5730401446712787	 22.216575491450353	 -7.849190470122855	 20.09117959481919	 0.529367906239819	 1.2302069480478107e-06	 5.250144210676767e-05	 0.47057836211112614	 0.0	 0.0026354256282993095	 2.6137520695892976e-07	 2.6137520695892976e-07	 125.0	 0.01	 
1100.0	 200.0	 0.07063766732598754	 0.04475381166600547	 0.04195379391214063	 0.28816263816732895	 0.011732687684167109	 0.0016471028177602789	 25.42491944047584	 23.45102814632673	 0.03368912220721748	 0.07465898632786253	 -0.7459906952565059	 -8.701223364888241	 -2.047139697356972	 0.380990049341373	 5.4575460815922996e-05	 0.0003462084620787276	 0.6186091667357323	 0.0	 0.0018978587248200032	 1.724598192258552e-06	 1.724598192258552e-06	 125.0	 0.01	 
1200.0	 200.0	 0.07048248437772942	 0.8027046726874257	 0.013269979863092625	 17.59614776940097	 12.894002361346912	 0.33188865918329685	 0.19127018362967357	 -4.785586431830262	 0.021187771709332396	 3.7876173112008598	 3.408341809358177	 1.397592410513208	 0.6977894144315395	 0.3144010944373408	 1.4333778021235336e-05	 0.0020303530896131033	 0.6835542186950249	 0.0	 0.0015592910194881626	 1.0069657501318632e-05	 1.0069657501318632e-05	 125.0	 0.01	 
1500.0	 200.0	 0.07036008960620223	 8.102105350540809	 0.5935614956213467	 23.964380900882414	 0.029378027572577733	 0.05809887760525237	 -0.16573738233551116	 -4.602269321401264	 -0.005137593951211866	 -2.9281335346826256	 -0.21079564176727372	 -1.4937688298498673	 3.145674153318959	 0.2931209781481369	 4.835204213057147e-07	 0.0008622121947991332	 0.7060163261366427	 0.0	 0.001448714764728167	 4.261378850554037e-06	 4.261378850554037e-06	 125.0	 0.01	 
2000.0	 200.0	 0.07045768108640804	 8.102778431455937	 0.13221931123723024	 24.44711305217707	 0.02928633403447057	 0.20396613230882277	 -0.21612567427120372	 -4.789576106739103	 -0.002032091505260158	 20.051009274186168	 4.519816811352365	 -5.107580523318114	 2.2192673799131413	 0.2753074012391121	 9.298152440940902e-08	 0.00010507814095198514	 0.7245874276384114	 0.0	 0.0013644442804451005	 5.207752053756685e-07	 5.207752053756685e-07	 125.0	 0.01	 
2500.0	 200.0	 0.07047858404768098	 8.765379454885213	 0.12366179958841499	 20.936802328702314	 0.33646641418721634	 0.01065867912063816	 -0.3793191517833545	 -4.694144168010695	 0.004187342218976393	 -12.034906767256766	 15.572951091547546	 -4.479353126195915	 -0.7805894365689845	 0.2660097333498602	 9.456385144568679e-09	 0.00015049064475889304	 0.7338397665489957	 0.0	 0.001319145404956923	 7.462848822212192e-07	 7.462848822212192e-07	 125.0	 0.01	 
3000.0	 200.0	 0.07045373450964713	 2.5384718434714673	 0.017450091478450978	 23.49225892418486	 4.887197258407797	 0.3263358262417502	 -0.8324893173077536	 -4.516764307302136	 0.0648271298913818	 4.1709465075551355	 12.664263203920424	 0.4565932913315251	 0.8677247481221463	 0.2614045449930105	 3.864620465400508e-06	 3.095985285227154e-05	 0.7385606305336719	 0.0	 0.0012953957834145192	 1.5342220939975953e-07	 1.5342220939975953e-07	 125.0	 0.01	 
3500.0	 200.0	 0.07042865287947252	 2.8750255182348536	 0.6628348941223635	 24.660007696209988	 0.18843396603740836	 0.23084922263471017	 -1.7584032163910952	 -2.810621874214719	 0.00394216599106419	 -6.649817015365783	 -2.1172617776763305	 -1.9234138531855247	 2.0366075739002136	 0.25658699002290974	 1.2191955259255594e-08	 3.56284887074006e-06	 0.7434094349362644	 0.0	 0.001270618618022008	 1.7643225433825794e-08	 1.7643225433825794e-08	 125.0	 0.01	 
4000.0	 200.0	 0.0704132366740583	 2.094814856727425	 0.010418250638887367	 18.24004391088016	 9.689507521294587	 0.010600164979691247	 -1.27054723548869	 -4.9073851321914725	 0.024268883156401775	 -4.421698967175525	 2.1503883953144416	 6.195722795440174	 1.170818593271347	 0.2569595926663409	 1.8850054613409968e-07	 1.5274479571437656e-05	 0.7430249443535415	 0.0	 0.0012719076659168335	 7.56061583777038e-08	 7.56061583777038e-08	 125.0	 0.01	 
4500.0	 200.0	 0.0704021520369006	 4.55115945299806	 0.3348462120695462	 22.410947564836693	 2.4538263044276323	 0.020530753311318897	 -0.11065563653617433	 -6.219359806091839	 0.23291090292983396	 2.3874002499072997	 0.8854532449760409	 59.65122207178859	 3.2779266573943717	 0.2553402328615318	 1.1790151554057877e-05	 3.132264994215878e-05	 0.744616654336972	 0.0	 0.0012634948600532502	 1.549932290796746e-07	 1.549932290796746e-07	 125.0	 0.01	 
5000.0	 200.0	 0.07054074120733139	 0.35369798875567116	 0.03673578162228368	 19.73881803933352	 4.646075333625848	 0.09989372771667043	 -1.104646503765369	 -5.646220041488971	 0.21660582500550185	 -0.5153497423443069	 -1.282952966418164	 -24.865167031567264	 -6.348751490990549	 0.25443828307480143	 6.81154611722728e-06	 5.544972239753514e-06	 0.7455493604068416	 0.0	 0.001263985305309589	 2.754602548287735e-08	 2.754602548287735e-08	 125.0	 0.01	 
6000.0	 200.0	 0.06455211976145693	 0.022516049641656724	 0.07052359496728418	 23.93651193264812	 0.400651632503211	 0.09646067214669517	 0.2950625084941593	 -4.037308710339371	 0.06488605701997832	 -9.87576785963834	 -1.739332706605089	 5.055298012943103	 3.0750986173505988	 0.2510462156360604	 3.534984760520623e-07	 5.059284400036428e-06	 0.7489483715810635	 0.0	 0.0010446513745171482	 2.1052651158992625e-08	 2.1052651158992625e-08	 125.0	 0.01	 
7000.0	 200.0	 0.05540649059454468	 0.054903277747241706	 0.1609443572795012	 24.77827333612437	 0.04021398756876348	 0.014495144961284788	 -1.884883341348925	 -1.7780892156546546	 0.1092848307270751	 1.0432248867307494	 -8.352091719430053	 3.230961846951523	 -9.553756115979526	 0.25082546893242125	 7.827400548520094e-07	 1.015277986460492e-09	 0.749173747312246	 0.0	 0.0007692162727114403	 3.1135926978831986e-12	 3.1135926978831986e-12	 125.0	 0.01	 
8000.0	 200.0	 0.048447400074938425	 0.22054748987010314	 0.2831234308289476	 24.176769686334822	 0.13606777999743846	 0.06678115543365963	 -0.9509678557169239	 -3.301963257891788	 0.039871417950953114	 0.4196226918094752	 -2.568017998311621	 -15.584686315896496	 -1.2846596763861289	 0.2509257876367558	 7.815376130869568e-08	 1.5849567148898594e-07	 0.7490739757138113	 0.0	 0.0005884999575957107	 3.7172224038367013e-10	 3.7172224038367013e-10	 125.0	 0.01	 
9000.0	 200.0	 0.043103448794382465	 0.04665000480474168	 0.026992405269089748	 2.143871301784139	 0.06240202146490703	 0.11715825430536911	 -0.10267263983471252	 -0.9543136407312214	 0.19547894671987354	 0.08316123728670372	 1.3809082344888242	 -4.562261884701777	 -0.8549497362872006	 0.24990945814683918	 1.4222936886823557e-06	 1.4199360080239865e-08	 0.7500891053601121	 0.0	 0.00046402112989553504	 2.636476089014237e-11	 2.636476089014237e-11	 125.0	 0.01	 
10000.0	 200.0	 0.038783145655572185	 0.01286326402696823	 0.014360699242277595	 22.575793537570956	 0.9192938878569064	 0.01518886125632772	 -0.8758084943876544	 -2.906024332803498	 0.00772882663996266	 0.23020726901363883	 0.08538386725337231	 2.460975409136764	 2.4858598689477116	 0.25060950731519704	 1.7137238504475131e-09	 1.0261823659729252e-07	 0.7493903883528426	 0.0	 0.0003767609201546298	 1.542740403555988e-10	 1.542740403555988e-10	 125.0	 0.01	 
11000.0	 200.0	 0.03522686314454884	 1.0537681459921393	 0.7351160990906972	 24.811671392974468	 0.526226860761657	 0.08000899705756556	 -0.5974755988851244	 -3.6347794996100298	 0.01714495396058141	 -51.15777470525889	 3.264386732455119	 27.485354561642218	 -1.2458808418131826	 0.2506482634324914	 6.884897804952962e-09	 2.5920928250729565e-06	 0.7493491375897857	 0.0	 0.0003109087850495469	 3.215280329265635e-09	 3.215280329265635e-09	 125.0	 0.01	 
12000.0	 200.0	 0.03230048065810753	 1.0802277080486271	 0.053045250328535305	 19.878236560505734	 9.635686989571264	 0.07190222559439152	 -0.6226322634053281	 -3.6586033248687473	 0.19029286844538093	 -1.1799257647189554	 1.1140936648871511	 8.394646853755091	 -2.6232360691566092	 0.25060654558692785	 7.631733484667677e-07	 1.5472954844805355e-07	 0.7493925365101752	 0.0	 0.00026137216713354686	 1.6137646086915467e-10	 1.6137646086915467e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs7_8e_3c_Benchmarks_ILC_h2toh1h1_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.06119224332645674	 6.862390000843954	 0.059227876500792115	 24.287535780126223	 0.2200800626656512	 0.020385672455405762	 3.0625139922186557	 4.686342059319339	 0.2555913749906999	 -6.56172075737866	 8.155649836770351	 0.44294926035099064	 -2.108867584108292	 0.7867076802470931	 0.0	 0.0	 0.2132923197529068	 0.999983251900877	 0.0029421445183792395	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.06123068783755056	 5.142449939783286	 0.015658523037356417	 20.374391355501885	 6.350797171608277	 0.004430754411355508	 2.7604756782624373	 5.131007645111057	 0.2462166937818826	 -1.4123624961276013	 -0.29139004216511616	 -1.620776365088604	 -0.00606866647432614	 0.8389252067994672	 0.0	 0.0	 0.16107479320053278	 0.9999839240005427	 0.0031413671664023163	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.061366062452191505	 6.896005154765776	 0.005641754293980989	 24.2735560661975	 0.03848841742878999	 0.010179939176362684	 4.235417101819162	 3.771802737999449	 0.07639103676346852	 3.4765588921126382	 -0.010119387425777535	 -3.5703717564794597	 6.1867799016978156	 0.8535023036724271	 0.0	 0.0	 0.1464976963275729	 0.9999836216026925	 0.003210080993070544	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.06135577912064077	 4.6800383380434525	 0.05540413368710295	 23.120617070587276	 1.4950328388460126	 0.37545863630220594	 3.927014229914557	 4.064660579100688	 -0.015474601442297791	 0.4554780547419671	 -0.19572298283478598	 -12.681785847384731	 -90.62088316918855	 0.8556261540931541	 0.0	 0.0	 0.14437384590684585	 0.9999831770511245	 0.0032169918581207166	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.061568571016306514	 6.779740510034234	 0.06177188864338632	 24.44930668262781	 0.002124887007206037	 0.0004447606097099792	 4.057753056931002	 4.402059401364587	 0.017084917441915072	 -0.059022431429493996	 -0.9813410040307178	 0.6009264992166196	 -0.626001366874589	 0.8687115184281132	 0.0	 0.0	 0.13128848157188677	 0.9999854702358656	 0.0032888563127886116	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.06181398737851588	 0.5399270115189121	 0.05529153574248049	 23.383268129909673	 3.860300616519983	 0.07854166321698532	 4.3511764159547095	 4.158697931555061	 -0.0035271614484081613	 -0.8904873779185423	 -8.960746692392071	 -9.162588749718344	 -2.899077709861995	 0.8604627170208604	 0.0	 0.0	 0.13953728297913953	 0.9999856653352155	 0.003283616001746533	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.06163395942497761	 6.81470047657232	 0.10952436747873404	 23.51205217539865	 0.011096498789132688	 0.0223679898147434	 3.236311561293288	 5.791293511474818	 0.08306249575940725	 2.247241476884054	 -1.5283603481436538	 -0.6445460742377445	 1.5278874993045322	 0.8656982108866855	 0.0	 0.0	 0.1343017891133145	 0.9999878521865125	 0.0032844046771352653	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.06403428609828815	 7.476779924961128	 0.029501029785666346	 23.582796742131805	 0.017055529405537603	 0.12734350702954292	 4.800994944823612	 5.0947966859391585	 -0.0002500884670203112	 -1.5985634166637068	 -0.057318609106868604	 -2.8510021259180633	 -1.7383078497891908	 0.8564578731673742	 0.0	 0.0	 0.1435421268326258	 0.9999900847316717	 0.0035070138158839973	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.06709174973415093	 6.385565935451473	 0.0029495580507843022	 23.330018491478356	 0.0004081902191832243	 0.06869039265688046	 3.5861334817446426	 7.031687317742706	 0.00018647057789811765	 4.019398429838701	 0.49769909373580257	 -0.3899354761833713	 -0.1060898702529458	 0.8356346923177713	 0.0	 0.0	 0.16436530768222868	 0.9999915961340178	 0.0037558044344799418	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.07014664675952142	 7.481968639936592	 0.048282347312193004	 22.80200976653372	 0.0156736264671517	 0.06487440735562772	 7.059906942137529	 4.534162261757888	 8.826583870135749e-05	 -0.694757119251963	 -0.8825531674785055	 0.7295396753179715	 3.7159618506934913	 0.8093240268094951	 0.0	 0.0	 0.19067597319050486	 0.9999931751721709	 0.0039757935450702225	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07067870213760147	 0.008644346556829203	 0.0071306040622266574	 23.88065223635155	 0.007927338900264964	 0.10356582437882614	 5.991427642163433	 6.238759129666053	 1.2644775490756202e-06	 -0.961708558488046	 0.03786955131403041	 -0.39058909992782376	 -0.1424433033006347	 0.7705225344172882	 4.7558267397547805e-12	 0.0	 0.22947746557795584	 0.9999939775215259	 0.0038427239434094974	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.07075162245728768	 0.5599077194026396	 0.07526086338072888	 23.545845462235498	 0.03901940002567688	 0.0167334701339023	 7.1735618392792535	 7.295184122516125	 0.00038977918749216116	 2.0161795330719885	 1.1894963463057309	 -0.39640503897731844	 0.22488937567337072	 0.7326286325370884	 5.802880408166633e-09	 0.0	 0.26737136166003117	 0.9999959044885107	 0.0036612712978334023	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.07046702308741735	 2.73864257132406	 0.2055575168031571	 21.70938921106756	 2.094848487351562	 0.10883968724280589	 9.507568117048315	 7.5397165829074755	 0.002544276485137523	 -9.099621879905643	 3.7313347290857837	 -16.59837108172007	 3.5613639835914728	 0.7088300805754588	 9.1145637731848e-08	 0.0	 0.29116982827890336	 0.9999971824346393	 0.003513945534876491	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.07055112221090924	 2.3485157517645305	 0.3746602890473664	 19.76446308131415	 3.6128640334890294	 0.15373396551552496	 9.562317429147239	 10.193933994137614	 -0.0013771514070860592	 1.430392232294601	 -0.7177936895343423	 20.623084137549593	 -3.081710273609846	 0.6886186968906932	 1.1331492471038758e-07	 6.55070058709305e-06	 0.311374639093795	 0.9999979477480543	 0.0034218895044014225	 3.2551793447757745e-08	 3.2551793447757745e-08	 125.0	 0.01	 
600.0	 270.0	 0.07047114565390664	 0.016056068104624597	 0.5051419272224271	 20.512568823213613	 0.0702703042187566	 0.3110260758690316	 11.24247762119022	 11.142691188140741	 0.0006851873753507052	 2.3112821893635833	 1.0009579648018052	 -17.6119439357045	 -1.8655092244678673	 0.663746702312975	 5.95837891155597e-08	 0.00010253730298283465	 0.336150700800253	 0.9999984459095536	 0.003290834128494981	 5.083765462395222e-07	 5.083765462395222e-07	 125.0	 0.01	 
700.0	 270.0	 0.07081650053589322	 0.013373644636802486	 0.06904607898627792	 17.72367032196882	 0.033663940244965614	 0.007182881369225678	 14.41929940636266	 14.26069560142316	 0.0031373248230158563	 -2.262206054908511	 1.7804267675870395	 -3.160302493444451	 0.9277423108517989	 0.6354885473032497	 7.070435708691565e-07	 1.800289489202728e-05	 0.36449274275828747	 0.9999990855985513	 0.003181636338896698	 9.013327594474942e-08	 9.013327594474942e-08	 125.0	 0.01	 
800.0	 270.0	 0.0708126979103005	 0.5920706767741136	 0.08152377929650717	 1.2310778562388802	 0.03553366029814887	 0.2604153018321468	 17.334867924893985	 17.973007760573967	 -3.882682257006958e-05	 0.5925897182537149	 -0.16139275525088584	 33.50372167973227	 -0.18631378163530693	 0.6044748563752598	 2.572605981427637e-10	 9.75992089523172e-06	 0.39551538344658427	 0.9999994087380449	 0.0030260387638334153	 4.885877162537292e-08	 4.885877162537292e-08	 125.0	 0.01	 
900.0	 270.0	 0.07075028040537969	 0.29405761117381163	 0.5415406919380038	 1.160937560181364	 0.4290705635370179	 0.06550400474898926	 21.215915252248713	 21.49167248056055	 0.0005169125630056156	 -3.1347354982141984	 1.490118685646773	 -2.4282897449482803	 -0.8154743486062752	 0.5794344235284425	 2.0982808832615787e-11	 1.1231786793834223e-06	 0.42056445327189534	 0.9999996043020152	 0.002895581994282921	 5.612811093584372e-09	 5.612811093584372e-09	 125.0	 0.01	 
1000.0	 270.0	 0.07083019566334618	 0.09527578744420967	 0.004346811781336863	 0.30364655385646117	 0.02208065645581269	 0.0347088675776234	 24.271634129164635	 24.637403141132793	 0.0014419741597925591	 -11.92591306262802	 4.973007005539574	 4.4972494010826365	 -1.8966171486090442	 0.5292535022092464	 5.550015298269662e-09	 6.010625709988072e-05	 0.47068638598363843	 0.9999997014927944	 0.0026507833191236354	 3.0104413675155616e-07	 3.0104413675155616e-07	 125.0	 0.01	 
1100.0	 270.0	 0.07030612987168237	 0.04632525429477094	 0.04178028388615335	 0.19777104606678017	 0.01983729465971008	 0.04375198090397528	 25.40560325456553	 23.513669381719282	 -0.0003577973601201708	 -6.618792661714488	 -2.5028435780775786	 35.69451563520762	 5.172180933465275	 0.3815567513697464	 7.613699231264663e-11	 0.00124723509579383	 0.6171960134583226	 0.9999997010173338	 0.0018829112189481922	 6.154871971483959e-06	 6.154871971483959e-06	 125.0	 0.01	 
1200.0	 270.0	 0.07059829722964994	 1.6585271822818148	 0.12950342436981033	 15.706620079095654	 14.352491990941937	 0.15456980600351952	 -0.6590657957756679	 -3.871270995871189	 -0.0015054923314272578	 10.04168994910409	 -17.097911715117473	 4.396420286995615	 -3.08351951072946	 0.3138825906125862	 1.2536446473472604e-06	 0.0005507998656722575	 0.6855653558770943	 0.9999831119810889	 0.0015618309903700403	 2.7406945317345428e-06	 2.7406945317345428e-06	 125.0	 0.01	 
1500.0	 270.0	 0.07072900129481716	 8.59480622515209	 0.07421004962343658	 23.466600122926668	 0.010259308672089058	 0.02294276513751545	 -0.3115289189201278	 -4.374122306925789	 0.0717874658400489	 -4.956155312448296	 -1.2870338574900857	 -0.616779483264194	 15.543169084787925	 0.2923033775809222	 7.742438777160147e-05	 0.0007696480345370947	 0.7068495499967691	 0.9999834162909389	 0.0014598376669844643	 3.843818707933885e-06	 3.843818707933885e-06	 125.0	 0.01	 
2000.0	 270.0	 0.07068439679750653	 0.08814704896705437	 0.23822843534332425	 17.25992315286132	 14.125075433473508	 0.04022188320763614	 -1.1657250937176895	 -3.64944769410375	 0.0022486212060137834	 -8.78276063119125	 0.8822130198500783	 -5.387308392469878	 -1.0894035054064295	 0.27426317900138303	 2.1802704154171936e-08	 0.00012265387330229468	 0.7256141453226105	 0.9999843514605234	 0.0013680161087374105	 6.11793661429595e-07	 6.11793661429595e-07	 125.0	 0.01	 
2500.0	 270.0	 0.0704751512193129	 0.00653214651338097	 0.11291713127005297	 23.284559574837548	 5.717500740242089	 1.0787865259221223	 -0.0010600105768852016	 -5.07841474971263	 -0.14918622693782016	 16.483643659875817	 -1.0810823327008403	 4.90564611621074	 5.09498000613309	 0.2660085548660487	 4.9583934965324017e-05	 8.322402297376731e-05	 0.7338586371760123	 0.9999863769407915	 0.0013190112730767408	 4.126687750642993e-07	 4.126687750642993e-07	 125.0	 0.01	 
3000.0	 270.0	 0.07044546924395112	 2.538497993459623	 0.017450266202478283	 23.492353812430423	 4.887211236437861	 0.3263354509628483	 -0.8324988778825876	 -4.5167446359127235	 0.06482770917066218	 4.170972077775461	 12.664154425065384	 0.4565946204152069	 0.8677269909389157	 0.26140504257693103	 3.851435645890363e-06	 3.07272523196607e-05	 0.7385603787351034	 0.9999865055592311	 0.0012950948311691805	 1.522338867794116e-07	 1.522338867794116e-07	 125.0	 0.01	 
3500.0	 270.0	 0.07066574248615608	 3.0791872482825444	 0.07109294168566013	 22.52394795973863	 6.333708932706262	 0.021603037463143352	 -0.23479590943050835	 -4.611700549904559	 0.048117937905526646	 3.7368721734599193	 1.58591014572257	 4.013866320517016	 0.45553640354735153	 0.25707069084078016	 1.322580249741913e-06	 2.6050094793148106e-05	 0.7429019364841769	 0.9999844323991932	 0.001281584932297368	 1.2986859319755902e-07	 1.2986859319755902e-07	 125.0	 0.01	 
4000.0	 270.0	 0.07040545292786482	 2.09480968661199	 0.010418353282954486	 18.240024942351123	 9.689593482506597	 0.0106001837241375	 -1.2705598674037126	 -4.907326142088699	 0.024268994880818885	 -4.421706594341789	 2.1503803167559377	 6.195733913479578	 1.1708330680914452	 0.2569599680807013	 1.8815681000538412e-07	 1.5210802061079162e-05	 0.7430246329604276	 0.9999892995554197	 0.0012716288010578307	 7.527434772245665e-08	 7.527434772245665e-08	 125.0	 0.01	 
4500.0	 270.0	 0.07082411504758637	 1.9843978828596653	 0.34116849438936453	 22.822063984886384	 0.030616219682607203	 0.029478722660519388	 0.45464270581296357	 -4.519047964216156	 0.21067376185950354	 3.9416491129039115	 -2.5048105350993386	 6.31907257079554	 12.286822685197512	 0.2528172698411066	 9.553546238111536e-06	 1.2844873534086592e-05	 0.7471603317391211	 0.9999787464105753	 0.0012660264544423335	 6.43229384936413e-08	 6.43229384936413e-08	 125.0	 0.01	 
5000.0	 270.0	 0.07056536735026785	 0.566505268529324	 0.07185585913752175	 22.015987461593465	 0.01750287119279544	 0.0931248766089741	 -0.8126688218815097	 -5.00263286658495	 0.08672786894195131	 -9.861297486984945	 3.90306915366017	 -1.4467322445922117	 -3.3260512611527675	 0.2535927051339624	 1.0490158068779136e-06	 8.887411257258486e-06	 0.7463973584389734	 0.9999879829871269	 0.0012606629747889786	 4.4181201142319606e-08	 4.4181201142319606e-08	 125.0	 0.01	 
6000.0	 270.0	 0.06462926574823635	 0.16665609461004385	 0.061328031449560325	 21.858085720360656	 2.0993913753282336	 0.018985788602833138	 -0.48043497544726255	 -3.989668686910143	 0.03789682206915308	 96.47790857160419	 6.41165365323425	 3.3129762564254293	 -2.8776692170966767	 0.25148635613150655	 1.0666692849980991e-07	 4.3254059501117235e-06	 0.7485092117956148	 0.9999832951277342	 0.0010489821876413586	 1.8041828852188412e-08	 1.8041828852188412e-08	 125.0	 0.01	 
7000.0	 270.0	 0.05536889847920164	 3.7341295523776568	 0.1539440786332326	 22.25807283109054	 6.030965451212554	 0.83688025206763	 -1.402885270588519	 -2.9319993559904516	 0.42057990096588854	 -4.295938750157046	 0.39817439280421124	 0.1907331712500234	 1.9517231549497074	 0.25113483158043093	 1.0833746480160155e-05	 3.7286770873361664e-07	 0.7488539618053802	 0.9999791541972897	 0.0007691213487294867	 1.141938428987002e-09	 1.141938428987002e-09	 125.0	 0.01	 
8000.0	 270.0	 0.04832070090127063	 0.837816518466231	 0.08002247276522442	 24.454663458332256	 0.11775071573220519	 0.2573916296179133	 -2.3885397273585056	 -1.381464638268656	 0.023247123240543042	 3.326921498866781	 -22.20976938595069	 -19.387907260425443	 0.2267140101970059	 0.25075974159630027	 4.100923268325679e-08	 2.627716311601832e-07	 0.7492399546228359	 0.9999777435570267	 0.0005850408989379027	 6.130655197309423e-10	 6.130655197309423e-10	 125.0	 0.01	 
9000.0	 270.0	 0.043082041116858545	 0.011838247724851496	 0.03985438487886141	 24.506367792415816	 0.3401434976512981	 0.013499746823488337	 -0.2968736938763935	 -3.6274484541026593	 0.17630816640044883	 -0.0962675648824468	 -1.5505297478232303	 7.699993381815593	 9.65270762484912	 0.2507111340692463	 1.1542409006012797e-06	 4.732012125527631e-07	 0.7492872384886405	 0.9999780812897819	 0.0004650476498431219	 8.777476621353294e-10	 8.777476621353294e-10	 125.0	 0.01	 
10000.0	 270.0	 0.03867965781326408	 0.1932779329237054	 0.06734452633193297	 25.045096000213434	 0.04337558052247703	 0.2102570777892212	 -1.0466924809747504	 -2.9298139609527345	 0.2129520428351639	 -41.90178653718744	 -2.9528747442727603	 3.987788329750171	 -1.7042666721664546	 0.2506569325797726	 1.389598161813168e-06	 1.577262357583558e-06	 0.749340100559708	 0.999977694033145	 0.0003748248463471498	 2.3585907429161146e-09	 2.3585907429161146e-09	 125.0	 0.01	 
11000.0	 270.0	 0.03525983928720621	 0.04870524356128789	 0.27174771225996486	 24.004587542243616	 0.6987234747179668	 0.39083591001550705	 -2.3971888322366794	 -1.5220996040469381	 0.11002664866010119	 3.046428305215784	 -2.379760403207396	 26.1175884562607	 -1.2053254903206667	 0.2505883377342535	 3.061632587934923e-07	 3.48894284600366e-11	 0.7494113560675983	 0.999978833283571	 0.00031141643230806984	 4.335852751381675e-14	 4.335852751381675e-14	 125.0	 0.01	 
12000.0	 270.0	 0.03232046563642441	 0.04289448229735135	 0.12478943909862587	 24.99523094705253	 0.06762772190841929	 1.0297283222610227	 -0.1402735002236202	 -3.7729510442600893	 0.1125398626825488	 -0.058351867109545694	 -20.065082313633912	 5.419088642760942	 35.52544144938056	 0.25054826213100856	 2.739803013924993e-07	 1.7342572248380982e-07	 0.7494512904629675	 0.9999785125358843	 0.00026163472487584593	 1.810996045333605e-10	 1.810996045333605e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs7_8e_3c_Benchmarks_ILC_h2toh1h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.06056955320766659	 0.10203031134501293	 0.13822145007464975	 4.5026357491318185	 0.9388569919427427	 0.01725304557153437	 0.03662496176924213	 0.03267671853241759	 0.03377287925085999	 -1.0982302576551664	 -1.0094114783201684	 -3.841919293606064	 1.0540709535410893	 0.18478775573396403	 0.0	 0.0	 0.8152122442660359	 0.0	 0.0006770968161849253	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.06110464058298058	 0.13291885482837304	 0.1783648514758871	 0.947562015663464	 0.717624028095307	 0.2771868847770559	 1.4918069351355019	 0.7593422137142988	 1.7362226392958156	 0.38334519941958245	 -1.317895726744684	 -0.7384638885271435	 1.9012626884327641	 0.001284541012506138	 0.9731730727791731	 0.0	 0.02554238620832071	 0.0	 4.7902234872111455e-06	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.06105688818528068	 0.02026946336153564	 0.2067732157087124	 4.288308954429783	 0.4458856888441089	 0.01992115566489136	 0.9779757975351661	 0.8926717919255962	 1.7311000935533083	 -0.33969279740312575	 0.438941124861565	 -2.163882972847421	 -0.37180137895541426	 0.00010779327664580327	 0.9794268932890942	 1.0720137139707166e-06	 0.020464241420546047	 0.0	 4.013481487506985e-07	 3.991443000209224e-09	 3.991443000209224e-09	 125.0	 0.01	 
270.0	 130.0	 0.06122875828508529	 0.5073155307070566	 0.08380284358985987	 1.0814558599127775	 0.7101077382845105	 0.2017348594375816	 2.0881203664526113	 0.8375055416113855	 1.6867884614172375	 -2.6943706020961775	 2.601332649730183	 2.09088248387692	 -0.9216453202992705	 0.004275345647805695	 0.9747858623755642	 0.001315838861819447	 0.01962295311481075	 0.0	 1.6008083847911893e-05	 4.9268668700875e-06	 4.9268668700875e-06	 125.0	 0.01	 
280.0	 130.0	 0.061620502091083586	 0.12467251884084926	 0.2853817298564918	 1.1582457175796912	 0.4315069543355799	 0.3934360545357941	 1.5707763565453625	 1.1128963831103609	 1.8124378439353033	 -4.223878202442039	 0.6666248512750544	 -1.354620670978943	 0.601842096872512	 0.0018661846015838779	 0.9812413579707865	 0.00033869714373691544	 0.01655376028389287	 0.0	 7.077099683564261e-06	 1.284435337602858e-06	 1.284435337602858e-06	 125.0	 0.01	 
290.0	 130.0	 0.06143123330313414	 0.2375118059110879	 0.05159344239044352	 2.4447500178170016	 0.15649106632602194	 0.13957582167099894	 2.2009701292912354	 0.2838357758511816	 1.6045486974549472	 0.024452544125333674	 0.08028757765165659	 -0.604173617721826	 2.951282810263383	 0.0010087757665786091	 0.9750270367778625	 0.0024241116780870198	 0.02154007577747193	 0.0	 3.802127950689736e-06	 9.136602079675194e-06	 9.136602079675194e-06	 125.0	 0.01	 
300.0	 130.0	 0.06193871863772686	 0.354294142003418	 0.05970494364782326	 1.881969501547611	 0.024292043439612613	 0.09210906879565584	 1.7136548570544312	 0.08087185462669626	 2.052830636216807	 0.3199284251699314	 -0.42490866477026723	 0.1419687706634256	 0.2233288483462753	 8.543099197799782e-05	 0.9843829458474987	 0.001112157373369522	 0.014419465787153913	 0.0	 3.273289631928771e-07	 4.261232504781351e-06	 4.261232504781351e-06	 125.0	 0.01	 
325.0	 130.0	 0.06394583891238506	 0.26286092607206335	 1.0172668649296335	 3.2776515846859997	 0.007376919753689631	 0.07037039273015366	 1.6622866999614043	 0.7382845418990989	 2.8323903167785622	 -2.1493172100690914	 0.1879948195859606	 -0.28725402363844116	 0.21368741771979707	 1.8631867654906644e-05	 0.989507861532207	 0.0003044106971346018	 0.01016909590300348	 0.0	 7.608322883676225e-08	 1.2430610371124538e-06	 1.2430610371124538e-06	 125.0	 0.01	 
350.0	 130.0	 0.06648977679798558	 0.16059720531360522	 1.0607105575709548	 24.975843508044694	 0.10030595054120146	 0.002944372342189393	 1.6579950800581698	 0.7817978245757238	 5.172519625923878	 -3.1449758924794162	 -0.8222987685878115	 -0.6860798614821554	 -0.22995828916863054	 3.877178226193848e-06	 0.9955721380684067	 0.00010395398257173917	 0.0043200307707952955	 0.0	 1.7115336080355623e-08	 4.588923296294689e-07	 4.588923296294689e-07	 125.0	 0.01	 
375.0	 130.0	 0.07016970833432416	 0.11824290725467537	 0.1583661923675808	 22.516660132912815	 0.2676190358543095	 0.016025401607988893	 2.406138411206346	 1.3433963320065188	 5.597367885152517	 -1.496145223494362	 -1.4639630707011786	 3.1668554012865346	 -0.17013911658704306	 0.0002595849215237998	 0.9938716666118882	 0.00012633479135666946	 0.005742413675231354	 0.0	 1.2760447246326904e-06	 6.210254551841117e-07	 6.210254551841117e-07	 125.0	 0.01	 
400.0	 130.0	 0.07043914375545707	 0.4120867026330321	 0.03909549382881859	 23.176467910672752	 0.6327762444169948	 0.4487196145746563	 2.525294440742168	 1.6998616173641348	 5.565490927731531	 -4.500259456982133	 0.7822757313416822	 -4.01491434322151	 -2.3629205268315103	 0.00035964672648475157	 0.9916487605617943	 9.359522054666139e-05	 0.007897997491174381	 0.0	 1.781500109520529e-06	 4.63621335537291e-07	 4.63621335537291e-07	 125.0	 0.01	 
450.0	 130.0	 0.07044540522226392	 0.3986718203133055	 0.2564297794616438	 24.538931529610558	 0.5828584715304895	 0.04770263571408196	 2.506490137280004	 0.6331132758765651	 6.064939577769974	 0.7440758957397768	 0.5128235849540358	 -0.5807125501654723	 -0.6139118411790392	 0.00014497535470444622	 0.9885700567846665	 0.00021726443498463541	 0.011067703425644405	 0.0	 7.182588750671718e-07	 1.0764043928866688e-06	 1.0764043928866688e-06	 125.0	 0.01	 
500.0	 130.0	 0.07032032380033493	 0.8534911248297161	 0.4869645644825944	 24.354297029147478	 0.5443829392623214	 0.07597928182062375	 3.3982422226849	 2.3766811255600127	 6.348682849957772	 -0.5630250241020288	 -0.0557685683734075	 3.8810903452572427	 -2.2736218614815185	 0.000304102277887513	 0.984247346232394	 8.401854491564645e-05	 0.01536453294480285	 0.0	 1.50129287807962e-06	 4.1478296047203685e-07	 4.1478296047203685e-07	 125.0	 0.01	 
550.0	 130.0	 0.07049501756367173	 0.14613242395879955	 0.09430209805300034	 21.759664592221245	 1.1159534458221527	 0.04368660962034998	 4.128939580624228	 3.215824832192276	 6.810298668204015	 3.0760024394500594	 2.6051844724919704	 0.49216126568646285	 -0.053383237740347866	 0.0006992349505217674	 0.979871847015158	 2.4310629757987955e-05	 0.019404607404562315	 0.0	 3.469128918031141e-06	 1.2061283356338607e-07	 1.2061283356338607e-07	 125.0	 0.01	 
600.0	 130.0	 0.07052459859212258	 0.7917556743474959	 0.21033333348463393	 23.58456754266744	 0.10304429547898823	 0.6180745176627613	 4.742081204282987	 3.842460323716746	 7.1151909210995665	 4.221166600359114	 0.5253208051126939	 2.6732622169531286	 0.8239233573842498	 0.0008545938156313221	 0.9744193488055845	 1.9182198455508944e-05	 0.02470687518032874	 0.0	 4.243467228686931e-06	 9.524879425904645e-08	 9.524879425904645e-08	 125.0	 0.01	 
700.0	 130.0	 0.07047309206114395	 0.5542600431850172	 0.07410507623252624	 18.495890473920955	 0.7798098016223909	 0.09452008846166556	 5.819299098553067	 4.940834954540071	 7.365739301355999	 0.6979007377840055	 -0.41635097345685207	 2.000134079768825	 0.9846203366842464	 0.000797987615992366	 0.9584814563823287	 3.417629481994918e-05	 0.04068637970685894	 0.0	 3.956614316471835e-06	 1.6945428056601162e-07	 1.6945428056601162e-07	 125.0	 0.01	 
800.0	 130.0	 0.07025256069279301	 0.041881299914390116	 0.007049573279842112	 23.104542207602364	 0.08899741734385276	 0.3571947983942306	 7.667676624060305	 6.752465282564327	 8.488678366122347	 0.009258615709399393	 -0.8211990865364869	 2.5350280420292157	 1.1211860209382565	 0.001423638340239562	 0.9485147216500801	 3.192272871999042e-05	 0.050029717280960284	 0.0	 7.014704811751575e-06	 1.5729312173390576e-07	 1.5729312173390576e-07	 125.0	 0.01	 
900.0	 130.0	 0.07019207552254621	 1.7486708035964558	 0.04929823742450856	 21.965053251148564	 0.3876967557655208	 0.09717719764624277	 9.221165787120077	 8.13586760647253	 9.760299985601412	 -1.30886037551652	 -0.31316371721443403	 2.405630157915304	 -0.62897135385864	 0.0011441065058627597	 0.9401170732194396	 3.910160726092505e-05	 0.05869971866743668	 0.0	 5.627678265969126e-06	 1.9233459841295975e-07	 1.9233459841295975e-07	 125.0	 0.01	 
1000.0	 130.0	 0.07044564300981515	 0.07269823542352453	 0.24270358882636134	 22.639265459825605	 0.11592714305432845	 0.04247506464632587	 8.633458721331696	 7.951542665644763	 9.54351605219185	 -3.4822364176932843	 0.570163887325866	 -8.68760654596377	 -0.914569300719723	 2.5009718713233988e-05	 0.9102159083845909	 1.3428521768182558e-05	 0.0897456533749276	 0.0	 1.239077740880072e-07	 6.653006619812135e-08	 6.653006619812135e-08	 125.0	 0.01	 
1100.0	 130.0	 0.0700364957395938	 0.21951535571823313	 0.024778931414669064	 18.80231978567607	 0.3214370633921442	 0.07947224844088577	 11.912958615737637	 11.960775585937062	 9.858018195890185	 0.6151390654830454	 -0.2585138712497993	 -0.3131332857800784	 -0.030776968586333515	 0.0009816784277219199	 0.8825827990448537	 2.5830098847787806e-07	 0.11643526422643598	 0.0	 4.807373444508749e-06	 1.2649247224271915e-09	 1.2649247224271915e-09	 125.0	 0.01	 
1200.0	 130.0	 0.07031600295337795	 0.1596789034659205	 0.5741356543218797	 16.058459635293378	 0.08750581277163808	 0.023299823391890996	 14.63478002909982	 14.675223238732581	 10.453741561725094	 -0.6216967088025852	 2.005590849419254	 0.4255758780442773	 0.07833460680851351	 0.0018972723297428955	 0.8561650521014186	 9.435244830361142e-09	 0.14193766613359382	 0.0	 9.365309617889689e-06	 4.6574225413860125e-11	 4.6574225413860125e-11	 125.0	 0.01	 
1500.0	 130.0	 0.07007255693687994	 0.09392608754878087	 0.13788686612247025	 16.225756354023176	 0.027985607215104482	 0.031303385756172385	 15.224064624674218	 14.898452929180463	 11.152775158482177	 -0.044602103673123304	 1.7948766813312345	 1.1330890158870353	 0.21779314040787018	 0.00345046944275831	 0.7404916763560837	 1.9300206080091534e-06	 0.2560559241805499	 0.0	 1.6914656420582174e-05	 9.461215643463567e-09	 9.461215643463567e-09	 125.0	 0.01	 
2000.0	 130.0	 0.07010763706029689	 0.01815351036635896	 0.6920782790092428	 15.940364692926737	 0.27150553530385213	 0.5281521130204522	 14.637911916567985	 14.22061408145748	 12.159866744562073	 -2.4664059880233924	 1.4815744530741086	 -2.6398337199264166	 -1.2555616006961297	 0.04796066233685758	 0.49979913263441916	 2.5318348966729626e-06	 0.4522376731938267	 0.0	 0.00023534457085042825	 1.2423798341995074e-08	 1.2423798341995074e-08	 125.0	 0.01	 
2500.0	 130.0	 0.07011064179309526	 0.11347071223653042	 0.0024230857401817693	 17.0751624360911	 0.026396479141073636	 0.011481965678516	 13.975930282021855	 12.515971788287601	 12.99101259550969	 -6.624306423271292	 0.14628858392765862	 1.2008045151688818	 0.057079898071334366	 0.10747463763985983	 0.30561834030092655	 1.876432934191089e-05	 0.5868882577298716	 0.0	 0.0005274267668510101	 9.208507024787686e-08	 9.208507024787686e-08	 125.0	 0.01	 
3000.0	 130.0	 0.07022648248124808	 0.6966508289902423	 0.1334297977597309	 10.66884722255139	 0.009600311037248255	 0.37754224865177866	 16.734127982211017	 15.758613728371643	 13.56888511984114	 -0.24340409388883155	 -0.8309237609667816	 -0.45214961113830404	 -0.107057936056025	 0.13694701111990468	 0.185738674992204	 2.4477601420723744e-06	 0.6773118661277492	 0.0	 0.0006742800765002922	 1.2051930760327758e-08	 1.2051930760327758e-08	 125.0	 0.01	 
3500.0	 130.0	 0.06983689551032332	 0.25144051055825595	 0.14850329229137743	 10.292866847254329	 0.20865900751727112	 0.0437738786366634	 17.05940603281944	 16.06915637925626	 13.550990383562723	 0.2548947640794408	 0.16759320752257503	 1.4796710787408782	 0.08152326294101739	 0.16755913600270814	 0.1083796381645967	 1.4941744151181256e-06	 0.7240597316582802	 0.0	 0.0008158903605556816	 7.2755358577648604e-09	 7.2755358577648604e-09	 125.0	 0.01	 
4000.0	 130.0	 0.06767702270913115	 0.12103707943897846	 0.04736211447928157	 9.93936174750581	 0.1030374064063133	 0.015456449994853393	 15.650708398139082	 14.369621679497685	 14.022152905142928	 1.2540083309578616	 0.04604458758201612	 -0.9406366231843878	 -1.2049307730096108	 0.19114196794802948	 0.07374463179099859	 1.1513652203148728e-06	 0.7351122488957516	 0.0	 0.0008741287257492048	 5.265413052456583e-09	 5.265413052456583e-09	 125.0	 0.01	 
4500.0	 130.0	 0.06067657470736897	 0.0481064980188147	 0.0351996939643122	 13.004723294142256	 0.2937814642716374	 0.35617630645021475	 14.425928078514387	 12.887674483706602	 14.058699610902345	 -0.10811456116308314	 -5.441021306029619	 2.051342633999427	 3.202972338160352	 0.2058020214239475	 0.05793051365458381	 1.422841493448875e-06	 0.7362660420799753	 0.0	 0.0007567609437279299	 5.2319742240993126e-09	 5.2319742240993126e-09	 125.0	 0.01	 
5000.0	 130.0	 0.05454322166181977	 0.22453556635578018	 0.24702133075830926	 17.08608188763417	 0.3078765161272538	 0.18809433339154089	 12.47044864840613	 11.000367264277955	 13.876389271668291	 4.164889571638201	 0.1239133777912403	 1.221358971863601	 -0.9400306965406297	 0.21744746759646622	 0.04598907461684738	 4.145838139765256e-07	 0.7365630432028724	 0.0	 0.0006462569319211498	 1.2321489259274885e-09	 1.2321489259274885e-09	 125.0	 0.01	 
6000.0	 130.0	 0.04549376812796667	 1.0761870502569917	 0.3057741235929735	 8.658571404995579	 2.1541175276197673	 0.5289928491300826	 17.646545096607618	 12.945346392251105	 14.395228795354889	 -2.0757036285186525	 -2.836961876380254	 -3.7302691163602706	 0.26273699666100686	 0.2222762506103568	 0.03475919478564312	 4.03988982953059e-06	 0.7429605147141705	 0.0	 0.000459724071167964	 8.355524237978659e-09	 8.355524237978659e-09	 125.0	 0.01	 
7000.0	 130.0	 0.03861604545670699	 0.06417324409641095	 0.10928347158499882	 7.4464478507778775	 0.26763482639950276	 0.07401148094642203	 18.219978307460117	 13.491427848228346	 15.111382473570131	 10.510792900468958	 0.6735840688042147	 0.14283707558317132	 0.08881998777588325	 0.22831531254374948	 0.0287689792496848	 9.500970721333592e-07	 0.7429147581094936	 0.0	 0.0003402943588260425	 1.4160796767504106e-09	 1.4160796767504106e-09	 125.0	 0.01	 
8000.0	 130.0	 0.03398997057232502	 0.11522230166666966	 0.20950237930653243	 6.054770882055919	 0.3715383320958772	 0.01426689883818526	 17.662877784611815	 14.010742047177422	 15.093528345956713	 0.27108973056670543	 2.1434272859148353	 0.04644011390768338	 -0.19745244571701429	 0.23345256415585267	 0.021803092317105525	 7.231339070623532e-07	 0.7447436203931347	 0.0	 0.0002696081210364871	 8.351280040372477e-10	 8.351280040372477e-10	 125.0	 0.01	 
9000.0	 130.0	 0.030203702136890467	 0.08815635820215323	 0.4128021870934385	 2.5063405500395968	 0.0010256960287692322	 0.5299099146948937	 20.845616990509296	 15.966442190165402	 15.257386301257739	 1.1891494956798874	 -3.4438414439579623	 -0.8756617950435296	 -0.6690448347610949	 0.23542746715305432	 0.0176877760771206	 7.349065725513476e-07	 0.7468840218632524	 0.0	 0.00021470661249416547	 6.702246878849387e-10	 6.702246878849387e-10	 125.0	 0.01	 
10000.0	 130.0	 0.02719907538899281	 0.7425040820332942	 1.0904382376736192	 7.621450329971537	 0.13509251143830542	 0.016174917327399205	 18.056888086638214	 12.567131924884098	 15.889204479722114	 -0.12842629592323512	 0.7716708082345265	 -1.8603575777181074	 -0.345877440832239	 0.2393273515692604	 0.015495908188361138	 6.603579127917067e-07	 0.7451760798844658	 0.0	 0.00017700825401483085	 4.884055265798183e-10	 4.884055265798183e-10	 125.0	 0.01	 
11000.0	 130.0	 0.024634784251560918	 0.8025556053228566	 0.03354427511767697	 8.11844088532555	 0.041791153807622786	 0.36720866736049496	 18.063590587406804	 13.084152295167634	 15.658110507224228	 -1.5077710710365146	 0.7397517544265902	 4.56129558251083	 -0.62825840741847	 0.24118707970850914	 0.012555441001642086	 5.034953691051943e-07	 0.7462569757944796	 0.0	 0.00014634022208879948	 3.054957347822504e-10	 3.054957347822504e-10	 125.0	 0.01	 
12000.0	 130.0	 0.022666375003724617	 0.001025733012872135	 0.2389120549134462	 3.006869252242925	 0.2273168529426558	 0.32799625355434026	 20.553839699009156	 15.39152779198928	 15.483254724905805	 -2.26205403776873	 0.4455031458156703	 -1.7844095722308433	 -0.05220280226658631	 0.24195833826338323	 0.010264397586493272	 3.4373437144519453e-07	 0.747776920415752	 0.0	 0.00012428833101528762	 1.7656829537739277e-10	 1.7656829537739277e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs7_8e_3c_Benchmarks_ILC_h2toh1h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.061083421728803475	 0.2550203537249639	 0.5038535931975493	 1.532532316112663	 0.26911108733292494	 0.25179176062301745	 2.8964314264801234	 0.13109021662697348	 0.27597535258129463	 -0.13336346432995086	 -1.5412938693705431	 1.5753767414768278	 0.48357970319125493	 0.1668460291529473	 0.0	 0.0	 0.8331539708470528	 0.0	 0.0006217594257635994	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.06051315912557755	 0.37344957918800226	 0.1865487394019501	 2.1479019843228917	 0.22083755157938403	 0.47548251535338676	 1.5115240121704698	 0.6998941889199991	 2.155589925003369	 0.3103430165532779	 4.4812706766011905	 0.05164414552263872	 -1.0275220997475627	 0.04217881625332717	 0.0	 0.0	 0.9578211837466728	 0.0	 0.00015426374440143957	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.06065634098062194	 1.0805548357301624	 0.14259816848897905	 2.0564510539573404	 0.07802594138783701	 0.13468306031680183	 1.540310258750699	 0.8116720199195597	 2.128209756922317	 1.073293033384806	 1.1955513594935718	 0.23976336575944335	 0.5765749165534946	 0.0617302064460729	 0.0	 0.0	 0.9382697935539271	 0.0	 0.00022683886388612972	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.061075403237049096	 0.19357000152067	 0.13183917293069866	 3.898335292759094	 0.20914343127757873	 0.0376159165699191	 1.356870303628867	 0.5435356020038138	 2.538184825818221	 6.617336482724583	 -0.3773376738582555	 -2.6393171965656514	 -0.7608052626205867	 0.004700361637693034	 0.0	 0.0	 0.9952996383623068	 0.0	 1.7511521812836073e-05	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.06102092784447751	 0.4983116462846402	 0.03792307192759392	 1.0886314950371974	 0.024869591341329093	 0.14733257384842346	 1.4249055116070304	 1.151061172397575	 1.2608761868775122	 1.1373908614901878	 -0.04312769148545911	 0.7059186253845758	 1.2820529264707639	 0.0798741947112337	 0.0	 0.0	 0.9201258052887662	 0.0	 0.00029704688332929407	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.06093164579523012	 1.0665076875161825	 0.22650760273041828	 4.952487827257444	 0.28082828308211666	 0.18528209133443937	 1.3587714747439243	 0.28597314623799913	 2.7344043134150957	 4.386432855585057	 -0.6594489648262658	 -6.360042671122309	 0.28806134810390516	 0.009871047765891712	 0.0	 0.0	 0.9901289522341082	 0.0	 3.660256673772588e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.06188387195383963	 0.13976499391228778	 0.04590616880999964	 1.2970901721517194	 0.08734954230316883	 0.012409093031687555	 1.6360001505474029	 0.39612191149696807	 2.354835297576382	 0.7114560039663779	 1.4044088747732975	 1.0160694626039777	 0.23123451673626888	 8.155722934229672e-05	 0.0	 0.0	 0.9999184427706577	 0.0	 3.1193417436096787e-07	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.06365969223282487	 0.0003952256422334132	 0.1039437184796302	 1.2243873911265866	 0.024721101536526433	 0.40066619764430006	 1.9304012081943769	 0.761229437820368	 2.4573300360793726	 3.7770863804237766	 2.1684742097803023	 -1.7032737663339237	 1.328657153884623	 0.018236278284442558	 0.0	 0.0	 0.9817637217155575	 0.0	 7.380376771480483e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.06710104112381302	 0.10197523820722634	 0.09966275644251646	 24.777536055552595	 0.26935952345977715	 0.19535210266521158	 1.8698001388174286	 1.1134707201040472	 5.269678060367249	 0.543184456803067	 -13.61202207849407	 -0.8656437106692005	 0.18166911155376833	 0.00011860055675110962	 0.991914738018661	 0.0	 0.007966661424587759	 0.0	 5.332039233644523e-07	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.07055380515647307	 0.18752190274777708	 0.04173005201058951	 23.124378443849697	 0.02143806733156133	 0.02346488546497206	 1.9292917547282815	 0.7346750766019411	 5.295648750956726	 -0.05433831015764095	 0.42112923769405064	 -2.740950526403841	 0.534496576879713	 1.8186071794864167e-05	 0.990284082272639	 0.0	 0.009697731655566276	 0.0	 9.037723457794276e-08	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.07086198331477246	 0.003729870693152221	 0.1300853162326013	 24.211658904447734	 0.1156262749997466	 0.04134304043981025	 1.8905222741724612	 1.0980684024624003	 5.387870554403238	 4.337963345027001	 -1.0109543963232546	 -16.690750769713055	 -0.3685877675014109	 1.5533468007268378e-05	 0.9885453978860586	 0.0	 0.011439068645934266	 0.0	 7.786960778523647e-08	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.07079932971821902	 0.008054326917217101	 0.14172702778438687	 23.165933103149687	 0.1605708476963866	 0.04279648614392875	 2.3640181504725617	 1.2978521587060186	 5.4260138760460475	 -0.7632190865404153	 -0.42732860131974404	 -1.849469893471468	 -2.607185548849365	 1.8231754399831035e-05	 0.983135641772138	 6.654233798311513e-05	 0.016779584135479083	 0.0	 9.123489834813509e-08	 3.3298953620135543e-07	 3.3298953620135543e-07	 125.0	 0.01	 
500.0	 200.0	 0.07085275897669704	 0.007161456354296087	 0.023868480523830286	 21.49255349227654	 0.5046157445498636	 0.17320398577245116	 2.937729449292447	 2.184548987106429	 5.867503012125397	 0.0956588058287232	 -0.10628565856838909	 -1.8106988885624327	 1.840460543649235	 7.069455551632291e-05	 0.9790955565148346	 2.8175224958899457e-05	 0.02080557370469013	 0.0	 3.5430121614404976e-07	 1.4120629792721964e-07	 1.4120629792721964e-07	 125.0	 0.01	 
550.0	 200.0	 0.07084052696204356	 0.003906558046283292	 0.01956516595231868	 22.642937749511937	 0.13962721007721712	 0.04651662389288362	 3.7571958570734614	 3.2861668031538023	 6.358482815168969	 -0.10749574080394773	 -0.6506652802446219	 0.9149041250664249	 -2.587225855198306	 0.0006204943268962295	 0.9745884341747322	 1.3461692270604609e-05	 0.024777609806100897	 0.0	 3.1086710937075364e-06	 6.744295929882581e-08	 6.744295929882581e-08	 125.0	 0.01	 
600.0	 200.0	 0.07075974820163149	 0.15711985274628107	 0.18581336701428244	 24.58026354869227	 0.07046529572849305	 0.45077504919863626	 4.143338668608938	 3.580998120194577	 6.649897573478983	 -0.5561697159468413	 0.8857945878912546	 0.1264579061359692	 1.111679638420528	 0.0003706443199976947	 0.9688769578083178	 1.863568711024288e-05	 0.030733762184574128	 0.0	 1.8526993817890782e-06	 9.315217885593505e-08	 9.315217885593505e-08	 125.0	 0.01	 
700.0	 200.0	 0.07046134399524052	 0.07421686546333416	 0.04466117305832273	 21.372807170480886	 0.004634312732123956	 0.08398126434059747	 6.507620897054282	 4.616043704956345	 8.866258348044278	 0.4862570200825272	 -0.22106489111615749	 -0.9811938038806556	 0.040034496675169846	 0.0008068175956850255	 0.9690822238178918	 9.677140980304827e-05	 0.030014187176620254	 0.0	 3.999064041459215e-06	 4.796562038983637e-07	 4.796562038983637e-07	 125.0	 0.01	 
800.0	 200.0	 0.07044809166488972	 0.5917317599607066	 0.018200914419859524	 21.072437837416665	 0.107731308752744	 0.5325751104170077	 8.524193345879455	 6.7563611850869005	 9.689198828313783	 -1.6395568968533771	 -0.6052386142862907	 -1.624837762134584	 0.33606061007305127	 0.0018353838709558822	 0.9574655584378126	 8.463284067739175e-05	 0.040614424850554186	 0.0	 9.093829349278237e-06	 4.1933277427354827e-07	 4.1933277427354827e-07	 125.0	 0.01	 
900.0	 200.0	 0.07033756801863592	 0.6299476119804804	 0.09593061550541199	 17.265944389985947	 0.7276999498184388	 0.006283179197124494	 10.119115766179284	 8.656973073952763	 10.067819815559838	 8.144547904528189	 -0.5558452786465045	 -2.7137665539343496	 -1.1407938509525888	 0.002231919451699972	 0.9405573882391667	 1.1802870485119614e-05	 0.057198889438648245	 0.0	 1.1023941239047248e-05	 5.829697419453937e-08	 5.829697419453937e-08	 125.0	 0.01	 
1000.0	 200.0	 0.0702817393706863	 0.1139685288606358	 0.003254503561243004	 18.360930400834263	 0.3449226951658602	 0.6997447147050403	 11.255063045482576	 9.978535292912225	 10.773162050919565	 0.004575374602607515	 -0.07664698755863202	 10.105355867682556	 0.9000238204981901	 0.0013992357818234824	 0.9254798020892893	 4.690226485950556e-05	 0.07307405986402794	 0.0	 6.900184731980059e-06	 2.3129360761278224e-07	 2.3129360761278224e-07	 125.0	 0.01	 
1100.0	 200.0	 0.07015496151762726	 0.14942987698203714	 0.03915891187168273	 17.931563701595227	 0.6180683153985307	 0.15725875183044044	 12.156523379035626	 10.806807080021363	 11.083046167133723	 -0.6612319559269884	 -0.25839931480899686	 0.7070384288478603	 -0.20020571209310434	 0.00042779557215196233	 0.9030139491299973	 3.646135590056124e-05	 0.09652179394195005	 0.0	 2.1020374924829206e-06	 1.7915832261704145e-07	 1.7915832261704145e-07	 125.0	 0.01	 
1200.0	 200.0	 0.0702101461027117	 0.2575983360365614	 0.6479532745325459	 20.034123536833278	 0.31833678950318794	 0.18883720479892874	 12.103781091441258	 10.20350000076746	 11.676052910203664	 -0.7084858707236577	 -1.296279012237964	 -3.719521371642782	 -0.18660285393490056	 0.0002776346615016581	 0.8809884222607403	 5.487214990817608e-05	 0.11867907092784988	 0.0	 1.3663429117956973e-06	 2.7004615589606254e-07	 2.7004615589606254e-07	 125.0	 0.01	 
1500.0	 200.0	 0.0699360327104388	 0.12118373599994399	 0.15018950137935844	 14.215565396281903	 0.13981086756854483	 0.30635108795746185	 15.618129448553614	 14.041176772931275	 12.208489266014437	 -3.0806221854212383	 0.35206633159138223	 -2.915853245678272	 -0.8843369538360902	 0.0034000288773792958	 0.7722514928848035	 3.90544059981456e-05	 0.22430942383181893	 0.0	 1.660261216280657e-05	 1.9070577910378851e-07	 1.9070577910378851e-07	 125.0	 0.01	 
2000.0	 200.0	 0.07001040822837591	 0.09795863679815522	 0.07903515343432226	 12.91290112201362	 0.26406906705186434	 0.0204400002803386	 16.207457456838902	 14.583405835851424	 13.416044788748374	 2.199105147636789	 0.23096667873847773	 1.249167588640628	 -0.011542320987626996	 0.03919517206935161	 0.5504175662591055	 1.6562380343859104e-05	 0.41037069929119896	 0.0	 0.00019179978712581574	 8.104725292768746e-08	 8.104725292768746e-08	 125.0	 0.01	 
2500.0	 200.0	 0.06999154386803697	 0.29032247965273095	 0.11639491196954334	 5.699457942988551	 0.05570621330415417	 0.7452689695973439	 19.605171305598038	 17.40206102684566	 13.230136760282452	 -2.8920962303297695	 0.04334751419831981	 -0.7371640824965577	 -0.6520375118903632	 0.08160560120397951	 0.3220061086715132	 2.676450493983448e-05	 0.5963615256195675	 0.0	 0.00039911846720235684	 1.309004287624282e-07	 1.309004287624282e-07	 125.0	 0.01	 
3000.0	 200.0	 0.07045346444470542	 0.6489462084199069	 0.09402104163892368	 9.179754849684125	 0.9375169892199442	 0.025773047606562145	 17.870833817196463	 15.65379070543017	 13.963275793133212	 0.37753111495218694	 -0.10979250375191957	 2.0169605517321654	 -1.3118631923286723	 0.13363282235177457	 0.19358768321302658	 1.2569177806395729e-05	 0.6727669252573926	 0.0	 0.0006622152253900162	 6.228635126869342e-08	 6.228635126869342e-08	 125.0	 0.01	 
3500.0	 200.0	 0.07010324438743731	 0.17470559176572664	 0.03642593486431604	 12.198741066202002	 0.06518894484044249	 0.5746445375214809	 14.527249509569018	 11.467110802646374	 14.370858144782286	 2.52378749252248	 0.33713159842690865	 0.24799976873575655	 -2.079118451230025	 0.177152638016536	 0.1175877465759197	 1.163137426841301e-05	 0.7052479840332758	 0.0	 0.0008691851562383321	 5.706840143025923e-08	 5.706840143025923e-08	 125.0	 0.01	 
4000.0	 200.0	 0.06802123638827756	 0.5317086889051699	 0.31031833835802364	 7.237195731834003	 0.03722414380930895	 0.06722343661547422	 18.0560160108352	 15.446218316363701	 14.434055508763839	 0.2754521528707153	 0.4634742486713335	 0.7254391420375441	 -0.14789269809129832	 0.1859137577557558	 0.07738909124552273	 5.93150946391653e-06	 0.7366912194892575	 0.0	 0.0008588763778356449	 2.740213217657237e-08	 2.740213217657237e-08	 125.0	 0.01	 
4500.0	 200.0	 0.06013060575801928	 0.7359065081659577	 0.41196886631077734	 11.437301700988156	 0.1526680448769686	 0.12823580454555256	 15.137193033864579	 12.17854261597836	 14.598994767315759	 -0.16285340332077552	 0.943384325091848	 -1.4842570330413805	 -0.1210211963076537	 0.20467344740876847	 0.0631786281718975	 4.647111146197258e-06	 0.7321432773081878	 0.0	 0.0007391442023785032	 1.678227100294139e-08	 1.678227100294139e-08	 125.0	 0.01	 
5000.0	 200.0	 0.05446878944403077	 0.34663981308404107	 0.1682478321816732	 5.819507143009727	 0.10765993766934098	 0.18636425213815155	 17.997101723285482	 14.869603102780053	 15.04358444603218	 2.4945066968277403	 0.8876271950142175	 -0.7795866876208251	 0.4835909672969504	 0.207569984249517	 0.054265027324734746	 2.8917030713238186e-06	 0.738162096722677	 0.0	 0.0006152200222483446	 8.570765345999614e-09	 8.570765345999614e-09	 125.0	 0.01	 
6000.0	 200.0	 0.04548998016109369	 0.6428905735183658	 0.36890993337919353	 9.856857433231067	 0.015610717038983356	 0.1448828306996688	 16.72287549002622	 12.312459483245496	 15.344839792808772	 -1.0785410791894772	 -0.09051608023183043	 0.3714109815195287	 -0.42496620238005145	 0.22218171675470177	 0.03924090219403582	 3.6139074846824657e-06	 0.7385737671437776	 0.0	 0.0004594520831388697	 7.473240131372665e-09	 7.473240131372665e-09	 125.0	 0.01	 
7000.0	 200.0	 0.0386583196105115	 0.2594333944590193	 0.35723066033429524	 11.903726904429927	 0.17665720019833858	 0.1857684719623705	 16.36967784217682	 11.220315693799357	 15.701090143334332	 -1.092800179979338	 -1.3031248835642248	 -1.9338211388788886	 6.452873982410251	 0.2296734510976816	 0.030832435690884397	 2.5553595550041103e-06	 0.739491557851879	 0.0	 0.0003430681368709497	 3.816995117985095e-09	 3.816995117985095e-09	 125.0	 0.01	 
8000.0	 200.0	 0.033869480685585936	 0.02035098642707331	 0.03456631874019032	 4.085754722880094	 0.21768345466808423	 0.15634155657958054	 20.03997548001662	 15.920283447051302	 15.178644825951558	 -0.37760410330719507	 -1.3975827052676704	 2.565780271789343	 -0.11777176508930721	 0.23186910553905532	 0.022235808654217926	 1.0412858295214337e-06	 0.7458940445208972	 0.0	 0.000265885032384746	 1.1940457348141608e-09	 1.1940457348141608e-09	 125.0	 0.01	 
9000.0	 200.0	 0.030223594753262462	 1.857038558635309	 0.619222355603244	 6.862303710146101	 0.09883075560032765	 0.12465686867566682	 18.543251588630678	 13.434889849101587	 16.684436033718093	 0.653460344544229	 0.5376607877692721	 0.2753096705588916	 -1.9312026789275307	 0.23595548778012926	 0.021006809310808106	 8.648346078442874e-07	 0.7430368380744548	 0.0	 0.00021547161941875152	 7.897562173049935e-10	 7.897562173049935e-10	 125.0	 0.01	 
10000.0	 200.0	 0.02727087379753326	 0.08098439714232138	 0.03251805093302526	 10.497550291952829	 1.514276299179961	 0.14572652775040076	 16.512433966018797	 10.692248111394086	 16.775483525351895	 -3.225810188230701	 -2.981151590398205	 6.035616194926403	 -0.12243522174620466	 0.23968988517915873	 0.01713284207222775	 1.0879804892161455e-06	 0.7431761847681243	 0.0	 0.00017821331559218567	 8.089311325669434e-10	 8.089311325669434e-10	 125.0	 0.01	 
11000.0	 200.0	 0.02474655351454032	 0.7231843390814487	 0.12847123644903952	 10.58779159224834	 0.3844178920374125	 0.1254327319942687	 16.77841291413574	 12.025991627475907	 16.52812927280293	 -2.332446655877276	 0.9027715093352715	 0.5344149749785638	 -0.09852880570932161	 0.24130597436021398	 0.013834402889577168	 4.423464466756431e-07	 0.7448591804037621	 0.0	 0.0001477436640350615	 2.7083409342858305e-10	 2.7083409342858305e-10	 125.0	 0.01	 
12000.0	 200.0	 0.022680161238421113	 0.9314906054443431	 0.8213837315348028	 8.658742229913074	 0.18433310442056428	 0.026782508539144063	 18.02725067847838	 12.259054971607197	 16.45248703621525	 -0.27314603901997225	 -0.03865999655191827	 0.0987257605223345	 -0.2300329416259918	 0.2425262489083908	 0.011545216922990821	 3.755157629775173e-07	 0.7459281586528554	 0.0	 0.00012473161867753398	 1.931283280302053e-10	 1.931283280302053e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs7_8e_3c_Benchmarks_ILC_h2toh1h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.060950811737049096	 0.4363334287546271	 0.526941344471448	 1.390675496459879	 0.16822757449150647	 0.3359463396071204	 2.0197548793103572	 0.22592097671907477	 0.3557512972137668	 -0.1535382832708092	 -2.432791832605958	 1.7431324755251643	 0.6719439584339925	 0.03977063380750125	 0.0	 0.0	 0.9602293661924988	 0.9991389151845277	 0.00014756509162284112	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.061312290126525434	 0.4434152941724634	 0.2591411633315873	 2.7296361309396517	 1.3674064287900578	 0.055138820848055735	 1.3817577529995004	 0.8676705228800727	 2.2355363734354126	 -1.9212661501662425	 -1.460163279619938	 -2.4100730762213187	 -0.9836538843555498	 0.04751690041497582	 0.0	 0.0	 0.9524830995850241	 0.9999140327265693	 0.00017840166854021216	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.061110602320196036	 0.42201578164474307	 0.3463774581303813	 2.101807130344415	 0.902310416484338	 0.3592202274189297	 1.5023285824311983	 0.5859733230291019	 2.2417189967851923	 1.1788942528095665	 -0.9704394127554985	 -3.179217519884015	 -0.6091432903447895	 0.023651788773388725	 0.0	 0.0	 0.9763482112266113	 0.9999033197182343	 8.821784161758672e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.06097048728836524	 0.19357212008972702	 0.13183762329771506	 3.89838362106894	 0.20913640937225114	 0.0376184080853579	 1.356834178465379	 0.5435755041932337	 2.5381838461863766	 6.617266314654708	 -0.37731310520519995	 -2.6393442324773533	 -0.7608220840036944	 0.004701264876178635	 0.0	 0.0	 0.9952987351238214	 0.9999103736939602	 1.745483859164071e-05	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.06102298856084787	 0.738889108204802	 0.5572006967200448	 2.039974424641064	 0.801049613201509	 0.12681400306675517	 1.7011019885906116	 1.5977305398350987	 1.9216034042470473	 1.7731126978130887	 -0.8060772401569746	 2.272751558717533	 1.311848452541244	 0.24824910257314972	 0.0	 0.0	 0.7517508974268502	 0.9999458644646099	 0.0009232843846553689	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.061638966829053725	 0.004409836493085194	 0.14302325338748226	 1.9753881968760223	 0.6396854322378578	 0.2676764495654655	 1.596586816084387	 0.6709829329538949	 2.3445165970304394	 0.07026415772527078	 2.3644984657749775	 3.489486848831933	 4.069286620917412	 0.017875025234778054	 0.0	 0.0	 0.982124974765222	 0.9999207428256177	 6.782772975079279e-05	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.061834882971094206	 0.13977297083125667	 0.04590628216212568	 1.2970935099861864	 0.08734778255073583	 0.012408134782027496	 1.6360002739370811	 0.39612466355206943	 2.354788249365374	 0.7114600119587954	 1.4044757319020629	 1.0161035121804785	 0.23124464606518344	 8.161595685763925e-05	 0.0	 0.0	 0.9999183840431424	 0.9999069989395986	 3.1166538948980944e-07	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.06325529023643281	 0.3018821438037855	 0.25979601090690946	 1.4597576280672477	 0.08720323018601513	 0.3760979433348572	 1.1845544491432416	 0.600497677360602	 1.7293805193207008	 3.033546883406193	 1.4255809748985055	 3.8024471524224475	 -0.3143994600475523	 0.02308854899163587	 0.0	 0.0	 0.9769114510083642	 0.9997924354159572	 9.225948606134609e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.06654701097578088	 0.18642093137439153	 0.2277743686780562	 1.719438494647083	 0.5926516344034859	 0.21825896363893324	 2.074433203431933	 1.0591003339634886	 2.6308288368176282	 1.5504605320040452	 0.9119078611258873	 -0.4253660324732674	 -0.15472120273017556	 0.0262251343277799	 0.0	 0.0	 0.97377486567222	 0.9999595265157158	 0.00011596679161756376	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.06940827042157813	 0.28475203439915325	 0.03981820767498242	 0.8828490846473047	 0.5256774351827506	 0.1408552621909877	 2.3894902286758803	 1.1748036884793323	 2.546440673134748	 1.7969792591925824	 1.7810799714601553	 3.8700121772770073	 -1.1476884004263475	 0.0278427698330932	 0.0	 0.0	 0.9721572301669067	 0.9999655136566034	 0.00013391750957706197	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07086170992547723	 0.5427958264806528	 0.3434513553312318	 22.955033986398526	 0.08947859198589096	 0.27676549626592734	 2.444769104946825	 0.55790054975841	 5.831434754235142	 -0.7310271012000341	 1.4061859470438791	 -5.106001806141525	 0.08523016826044386	 4.220689171011884e-05	 0.9628679789959693	 0.0	 0.037089814112320686	 0.9999869806243631	 2.1158242217743542e-07	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.07067654953059625	 0.522301382376665	 0.19643975976429268	 24.225867410357363	 0.5383054785758467	 0.060134967214417606	 2.9924136193916575	 0.6697463083998207	 6.35259669566301	 0.5258224460024423	 0.7052410684974556	 -0.7628734950990729	 -0.30981624706565486	 1.97554503204047e-05	 0.9816590444798265	 0.0	 0.018321200069852956	 0.9999903992075342	 9.851772295629097e-08	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.07073873699097952	 0.18056834105925257	 0.054621229391586465	 23.841702933732805	 0.6328757098049088	 0.038243706343999186	 3.2920089299785458	 1.5669618975132162	 6.633671947631276	 2.3765151393974713	 -0.0575754538149071	 0.2066692207709887	 -3.8683931600522516	 1.3225496160591616e-05	 0.979214808041877	 0.0	 0.020771966461962454	 0.9999930734196703	 6.60696577381203e-08	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.07080940169215784	 0.2242024621821021	 0.0503673674148053	 24.070257484299365	 0.7089929924565361	 0.03626722766940449	 3.840189857106609	 2.5921574536976943	 6.99919584490883	 4.079887365195987	 3.7985331483314164	 0.5907006226115395	 -0.07294375673439282	 0.0002175083628588045	 0.975408476792839	 1.2530639891946725e-05	 0.024361484204410335	 0.9999951711029785	 1.0887592083021025e-06	 6.272333343399266e-08	 6.272333343399266e-08	 125.0	 0.01	 
600.0	 270.0	 0.07075589702432476	 0.7122840488343063	 0.15036050104536067	 24.473194386758994	 0.11842373121989452	 0.7059411778593673	 4.4271658183919085	 3.115683555193631	 7.316178376860544	 4.8184015282290735	 0.5948101424335677	 4.189908576244855	 0.6137533013008435	 0.00025632928296715916	 0.9706738288414021	 2.950061302153727e-05	 0.029040341262609355	 0.9999961594915285	 1.2811460263535196e-06	 1.4744547603005468e-07	 1.4744547603005468e-07	 125.0	 0.01	 
700.0	 270.0	 0.0707479125421934	 0.1478233071047224	 0.1216906215437024	 22.99069707793566	 0.4638817917548394	 0.1437603260223172	 5.264620302428319	 2.6805077445106136	 8.092826007615223	 2.2481732723213015	 0.6004660231725089	 2.8835560417329003	 -0.5533267783534427	 8.085666234310136e-05	 0.9604835075028221	 0.00018111025416623377	 0.03925452558066858	 0.9999967694656859	 4.0403441878107474e-07	 9.049937773444368e-07	 9.049937773444368e-07	 125.0	 0.01	 
800.0	 270.0	 0.07072163091761348	 0.14448120703188008	 0.7214238569985011	 23.227202868938345	 0.002683066498535584	 0.4374871250946051	 6.410729701599838	 5.022709686696863	 8.866635492264106	 0.30930694075914095	 -0.8857457025232448	 -0.1611119560679651	 0.44712109026373	 1.321411443658529e-05	 0.9484287011150233	 4.8928811049644684e-05	 0.05150915595949047	 0.9999980822139581	 6.598092948915005e-08	 2.4431212907588583e-07	 2.4431212907588583e-07	 125.0	 0.01	 
900.0	 270.0	 0.0706356515878956	 0.31475582616689246	 0.09111111486384248	 22.535051303486274	 0.151589418212921	 0.06733582994397164	 9.04491303283381	 7.683952704246107	 9.360423161335323	 -0.7703346163431241	 1.2087666511003294	 0.13408066279400266	 0.11404036637010155	 0.000897782998276134	 0.9298926784481134	 4.955678680008653e-05	 0.06915998176681049	 0.9999988843765301	 4.471949381209273e-06	 2.468474480925777e-07	 2.468474480925777e-07	 125.0	 0.01	 
1000.0	 270.0	 0.07056040974679843	 0.08033668703920382	 0.06127742075288064	 20.332884310863868	 0.39626095371144765	 0.00830722283616045	 10.32351183242684	 9.128843399498924	 10.338320793709379	 3.915189388391469	 0.2333276462520834	 5.635243872697671	 3.2507132286715192	 0.000513338894876148	 0.917208305903617	 2.133445913263125e-05	 0.08225702074237425	 0.9999991582456079	 2.551558258771074e-06	 1.0604323175124474e-07	 1.0604323175124474e-07	 125.0	 0.01	 
1100.0	 270.0	 0.07049311652618064	 0.15188522332187038	 0.13951545720200584	 14.200056296512829	 0.13609065639440313	 0.17193546417187167	 13.657375143524305	 11.702854301337343	 11.124639023773437	 -0.1812177429943834	 0.34657150438931755	 0.06554086825578974	 -0.27480440740412554	 0.0017551310212077036	 0.8989521937669319	 6.724841880322671e-05	 0.0992254267930572	 0.9999994515415102	 8.707299217339297e-06	 3.3362301579612184e-07	 3.3362301579612184e-07	 125.0	 0.01	 
1200.0	 270.0	 0.07063187927595865	 0.3655956181842871	 0.6245684267438021	 17.75779840501817	 0.1317882545115495	 0.039257409145565504	 12.675841368410921	 11.729679805193229	 11.114119848437813	 -0.3684563081336992	 1.1523330260217433	 0.4732218787331385	 0.14742594128180214	 7.878409004312922e-08	 0.86632183270367	 1.660333010207083e-05	 0.13366148518213783	 0.99999941977061	 3.9238980434333035e-10	 8.269407499195294e-08	 8.269407499195294e-08	 125.0	 0.01	 
1500.0	 270.0	 0.07036974634836794	 0.029796467686151747	 0.0059199649276643635	 17.37044302223966	 0.07211573038825204	 0.3571198171591214	 14.312068174393302	 12.643498719907914	 12.239259620076206	 9.633397268902511	 -0.2447103694091081	 0.10783942328475402	 3.254398073954128	 0.006125010300917577	 0.7661604537926695	 9.832584217946139e-06	 0.22770470332219497	 0.9999995276983713	 3.0280414452508044e-05	 4.860966931173906e-08	 4.860966931173906e-08	 125.0	 0.01	 
2000.0	 270.0	 0.07005487412234898	 1.989712170919595	 0.49673821663349516	 11.569723094099958	 0.3518497739643108	 0.08607412254940698	 17.294591360789465	 15.492241002511816	 12.9345774302755	 -5.619945606676795	 -2.1174958418501624	 -0.696533324143407	 1.3543752474954287	 0.0367311270913875	 0.5322142218368376	 3.940265482495174e-05	 0.4310152484169498	 0.9999996577616735	 0.00017997011428692966	 1.9305969768942192e-07	 1.9305969768942192e-07	 125.0	 0.01	 
2500.0	 270.0	 0.0696808671241113	 0.2994721585224639	 0.1302382666262545	 9.99390042293066	 0.32135585897512714	 0.08159018192051842	 18.205908433086435	 16.246746222108744	 13.014065947361514	 -1.6544385123174428	 0.4481018801992816	 1.7582648698027286	 0.0630549382400379	 0.08820719985474335	 0.31364430103536406	 2.08333563627491e-05	 0.5981276657535298	 0.9999996832533283	 0.0004275905714378018	 1.0099115227311249e-07	 1.0099115227311249e-07	 125.0	 0.01	 
3000.0	 270.0	 0.07015677397385017	 1.3467764968185145	 0.09211519725225428	 13.002467956964887	 0.09498679758255749	 0.04004685074134554	 16.028159428921743	 13.626107325109107	 13.769064950154467	 3.09774115186308	 -0.13777318175124822	 -3.4388752927927806	 -0.23269536712457764	 0.1420446522075321	 0.18828631616440872	 1.0439874622282565e-05	 0.6696585917534369	 0.9999996189692607	 0.0006979936368688286	 5.130053080361723e-08	 5.130053080361723e-08	 125.0	 0.01	 
3500.0	 270.0	 0.07018105751476324	 0.5820567275434361	 0.05467902895105274	 11.505791839385811	 0.019918309725034767	 0.024312039067055074	 16.854602064975122	 14.896582135636224	 13.573046938335814	 1.4482087945985296	 0.8198634365860576	 0.16654652156340308	 2.657102998995729	 0.17001461873989462	 0.1069875125398113	 4.929580668593842e-06	 0.7229929391396255	 0.9999996513512395	 0.0008360128309633885	 2.424022546272062e-08	 2.424022546272062e-08	 125.0	 0.01	 
4000.0	 270.0	 0.06832482182008003	 0.10861274592567446	 0.03084982054202333	 13.712039364186586	 0.03377819655346052	 0.017378376568553098	 14.86488784534781	 12.391590375216508	 14.061084046510056	 0.47313516625995267	 1.6368264205560645	 2.0969681996812968	 0.9310582567496277	 0.19499645148445793	 0.07223502703124936	 5.369748238286252e-06	 0.7327631517360544	 0.9999995776174979	 0.0009088826554137288	 2.502851206041457e-08	 2.502851206041457e-08	 125.0	 0.01	 
4500.0	 270.0	 0.060058775224744516	 0.620601630792941	 0.06552036278751718	 7.574803593914249	 0.3202117264293766	 0.4189165060984685	 16.656894836498296	 13.430759518425674	 13.659234516831543	 -1.0386898915946166	 -0.11071296922819211	 -0.07724306119497493	 -0.025470185639093774	 0.20334945644753555	 0.05599602221052772	 6.039404529138981e-06	 0.7406484819374076	 0.9999996259952917	 0.0007326114820653779	 2.1758293236581146e-08	 2.1758293236581146e-08	 125.0	 0.01	 
5000.0	 270.0	 0.05422080205414258	 0.41661413537984604	 0.03041654648321792	 10.810054555010916	 0.3097798825637173	 1.2574697409152962	 15.632317787175161	 12.227930084998567	 13.739420202660252	 1.47674582698897	 -0.3527661664470131	 -0.3217696826290534	 0.20325281024530478	 0.21373806810278215	 0.04576971202400497	 3.7653326098998706e-06	 0.740488454540603	 0.9999995852780976	 0.0006277520209943805	 1.1058840273806712e-08	 1.1058840273806712e-08	 125.0	 0.01	 
6000.0	 270.0	 0.04532153913580535	 1.8592174673355852	 0.06678098388925231	 10.340016300654842	 0.2153319195122387	 0.05911600731699205	 17.12870015150353	 13.098262942399389	 14.577940751202457	 -1.2898881146383463	 0.9068686863468554	 2.4512095648042678	 0.6643719994265553	 0.22225977892303814	 0.03580977843137351	 3.2152900503895226e-06	 0.741927227355538	 0.9999996454228337	 0.00045621840846100004	 6.599819889306787e-09	 6.599819889306787e-09	 125.0	 0.01	 
7000.0	 270.0	 0.03894891413945788	 0.014368027126923972	 0.039603676174614896	 3.6182653195676573	 0.18690882941647158	 0.044805279775683125	 19.394774230528053	 14.85254993947154	 14.317742937106804	 -25.033170024563336	 0.12600162463745349	 -4.244993830587058	 0.6180811036677565	 0.22793969834897854	 0.02548060317652872	 6.100775418775753e-06	 0.746573597699074	 0.9999997009759517	 0.00034561378492577817	 9.250306544834849e-09	 9.250306544834849e-09	 125.0	 0.01	 
8000.0	 270.0	 0.034184274596292044	 0.4381057944893777	 0.23881384776414968	 6.986617017793101	 0.5222127053227278	 0.17264329111613105	 18.39339481732201	 13.285385540109788	 15.136082225804861	 0.043928025587660464	 -0.709704274973997	 1.677179618161663	 0.5036033000054927	 0.23347948997002252	 0.021662375424881048	 1.4957987371419717e-06	 0.7448566388063593	 0.9999996769957994	 0.00027272961484012183	 1.747256744099659e-09	 1.747256744099659e-09	 125.0	 0.01	 
9000.0	 270.0	 0.03012703582438644	 2.0927684278319827	 0.004420003858335707	 2.6795355022860603	 0.10904442965568918	 0.10921448275420667	 20.98739395532136	 15.310590621554653	 16.127970377665577	 0.5448841338751048	 1.5954771907262166	 -0.35552103858346246	 -0.8010060234480442	 0.23506316789646478	 0.019802445682469538	 1.0671327389637764e-06	 0.7451333192883267	 0.9999997447027771	 0.00021328779007514714	 9.682775300240722e-10	 9.682775300240722e-10	 125.0	 0.01	 
10000.0	 270.0	 0.027286890729446022	 0.021914016964210567	 0.15792689558798886	 10.448221892488888	 0.0745364782346318	 0.11015194259055412	 14.732199321354635	 9.333951911846645	 14.87180332678419	 0.041533516980959494	 0.9223333756136869	 -0.012769852692818516	 0.10991450189085103	 0.24128240442600343	 0.013480960698141359	 6.6034320965786e-07	 0.7452359745326456	 0.9999995263661164	 0.00017960811903488627	 4.915526355361772e-10	 4.915526355361772e-10	 125.0	 0.01	 
11000.0	 270.0	 0.024815690770501563	 0.013616812905932257	 0.0717407250322889	 7.374520921583879	 0.12394617499694738	 0.10105309965415014	 18.627081457978598	 13.494500853303338	 15.626918413901215	 -0.09836600784428341	 -2.7074777740954663	 -0.24776132856458344	 0.41411185718757165	 0.2410600665425328	 0.012324302002143394	 4.1066042945051424e-07	 0.7466152207948943	 0.9999996904162971	 0.00014841878052043478	 2.5284038547417124e-10	 2.5284038547417124e-10	 125.0	 0.01	 
12000.0	 270.0	 0.022559338959227244	 0.23695218028196716	 0.25918348053817014	 1.361580907129647	 0.057414882339619035	 0.6392757566263236	 21.599544400329776	 15.119513926616717	 16.126689705989406	 -2.873920777153379	 -0.6471105597818757	 0.020172267028683195	 0.5913772077001874	 0.24160393412616127	 0.011227982356014904	 5.725574565047554e-07	 0.7471675109603673	 0.9999997491619135	 0.00012293712870363872	 2.91338673664964e-10	 2.91338673664964e-10	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs7_8e_3c_Benchmarks_ILC_h2toh3h3_m3_130.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 130.0	 0.06078649082524211	 4.86613797686794	 0.1634223204275847	 15.709150792706364	 0.7262622030947228	 0.23148001606195676	 0.21854903673991807	 0.044303189425340776	 -3.859773470553353e-05	 1539.0758781009934	 -0.09003246400512539	 -0.16802053098897396	 -0.083400699214347	 0.09886791695466403	 0.0	 0.0	 0.9011320830453361	 0.0	 0.00036486697621870346	 0.0	 0.0	 125.0	 0.01	 
260.0	 130.0	 0.06077172444500154	 0.9687409550684684	 1.3733155513469009	 7.383946993485591	 0.8381499724894685	 1.0116764893511403	 0.014102906625893578	 0.380947123432491	 1.6084795989258e-05	 275.07519303788956	 0.039066280427265274	 0.036325752148816656	 0.06631916170622937	 0.159381825053791	 3.12340374267299e-10	 0.0	 0.8406181746338686	 0.0	 0.0005879050677455874	 0.0	 0.0	 125.0	 0.01	 
265.0	 130.0	 0.06139109332996957	 1.8579673012008546	 1.2693279127616446	 12.261270569954016	 5.568788957225012	 0.4010678880731437	 0.08754698608495279	 1.1601804766412656	 2.8715398125746853e-05	 1755.089183937953	 0.001033194264675268	 0.022205436486049404	 0.03738435963194209	 3.668083485627743e-06	 1.5422222696827407e-11	 0.998291316678753	 0.0017050152223390285	 0.0	 1.3807157522516409e-08	 0.003757702221541717	 0.003757702221541717	 125.0	 0.01	 
270.0	 130.0	 0.061517579243822486	 4.094837203778533	 1.2440902319169882	 11.927315270601413	 0.13928574769743585	 3.4053818856304985	 0.029057150495634593	 0.023244831495952845	 -4.087985830665336e-06	 1748.857142321838	 -0.006176095240685236	 0.04938743770578125	 -0.10679610871677903	 0.00038495262521386764	 2.7561071527870555e-12	 0.9982400402444723	 0.001375007127557624	 0.0	 1.454982739984593e-06	 0.003772989021987608	 0.003772989021987608	 125.0	 0.01	 
280.0	 130.0	 0.06165667314550737	 0.5037778566396403	 2.496348503252812	 22.18956073921527	 0.859066504946935	 2.2887328738877453	 0.5252471765798826	 0.046680684265400785	 3.0634537291566847e-06	 2036.1133603268215	 0.08219811476644008	 0.028295078210609798	 -0.03624499211314498	 0.00010412059726582474	 7.743998177350195e-12	 0.9990016589342143	 0.0008942204607758915	 0.0	 3.9531785100759954e-07	 0.0037929401034325918	 0.0037929401034325918	 125.0	 0.01	 
290.0	 130.0	 0.06176263756596825	 5.572606116874706	 0.7003095014044695	 11.820113982379423	 2.0331904354648778	 0.5731515631678645	 0.1654258055345386	 0.09289203208877735	 -7.746712087648794e-06	 1318.972498805251	 -0.049968479753136626	 -0.11706172263171083	 0.04675895376369867	 0.0006029253517137787	 7.552852098792076e-13	 0.9972757233871479	 0.0021213512603831743	 0.0	 2.2970101819748872e-06	 0.0037993965328300175	 0.0037993965328300175	 125.0	 0.01	 
300.0	 130.0	 0.06186265282024921	 0.4250058865370604	 1.8655257241775418	 4.951350301812721	 0.819911751122918	 0.859702063802737	 0.003656238764318959	 0.5668057496210708	 -3.8630528377570824e-05	 1056.4570662848512	 -0.06254082765296154	 0.02738296970660891	 -0.01029716428627073	 0.0006994263501706271	 1.2615235757490403e-11	 0.995869498379398	 0.0034310752578160884	 0.0	 2.6732832995767256e-06	 0.003806321134349648	 0.003806321134349648	 125.0	 0.01	 
325.0	 130.0	 0.06414335015189947	 0.5339624218209035	 5.239400384802664	 7.741478254216954	 1.9166867529705527	 2.6673395905832313	 0.3448286965491117	 0.1645007687174049	 1.8053869179002153e-05	 1433.8453564672316	 0.09845192782039108	 0.14331789462290986	 0.10421352040731763	 0.0005684821891647688	 2.948030443722921e-11	 0.9969401252999038	 0.0024913924814512567	 0.0	 2.335739702772724e-06	 0.004096157586522523	 0.004096157586522523	 125.0	 0.01	 
350.0	 130.0	 0.067112697749867	 1.7280620937841509	 1.007909666249174	 12.89707529455111	 1.7039778364820428	 2.4787465603676337	 0.550713931938789	 0.0035444829306382885	 -2.6316663376987186e-05	 1795.0328710092099	 -0.025635733110261127	 -0.278984053611372	 0.025000502550723818	 0.00047541933222595295	 7.314055070183886e-12	 0.9972717794241104	 0.0022528012363496903	 0.0	 2.1381299439126647e-06	 0.004485086131904157	 0.004485086131904157	 125.0	 0.01	 
375.0	 130.0	 0.0705160066784096	 0.6958368649713301	 2.1943452981413505	 15.952623418659503	 3.851641783129489	 2.771920801252361	 0.43127416961743625	 0.11653935893715134	 -1.9925672280714687e-06	 1471.6575915531523	 0.03160512628157073	 -0.028650453292874467	 -0.0997724429615532	 0.0011351424253368341	 4.86171856006112e-14	 0.9937483268380108	 0.005116530736603788	 0.0	 5.635154302557195e-06	 0.00493323571971909	 0.00493323571971909	 125.0	 0.01	 
400.0	 130.0	 0.07083800944500965	 0.9010213367021493	 0.3145804049482752	 8.85078991655778	 0.7104632467809269	 1.8294433382071342	 0.18904802550298197	 0.3647766248461132	 3.376593371041597e-05	 2033.5433059808638	 0.042134077343149556	 -0.0033430972782599283	 -0.022846038739799998	 0.0007161417257580028	 5.585258032628402e-12	 0.9956607689257883	 0.003623089342868404	 0.0	 3.5876091382477526e-06	 0.004987897708951536	 0.004987897708951536	 125.0	 0.01	 
450.0	 130.0	 0.07081769672419118	 1.672176338647726	 4.502621257514845	 18.019705516419133	 5.620340208810386	 1.0158352595391782	 0.2697706353119713	 0.2845967598556178	 1.854037095200916e-05	 2208.0669933699482	 0.14369338427230025	 0.1313205786788267	 0.021938589074847446	 0.0010236073308908082	 2.304883742888245e-11	 0.9938715034880123	 0.005104889158048022	 0.0	 5.124964302427752e-06	 0.004976083917007048	 0.004976083917007048	 125.0	 0.01	 
500.0	 130.0	 0.07080654462186259	 4.6436024287013336	 1.4146002393861157	 21.026664344759897	 0.6686092500079881	 0.26998974122749714	 0.197688187406099	 0.3532285250531667	 -3.6067837703891615e-07	 2184.515445186516	 0.011533731068359174	 -0.006216318539336643	 0.02824157642962907	 0.0016891637506651195	 9.949844764219629e-13	 0.9903751971254564	 0.007935639122883382	 0.0	 8.454591835664117e-06	 0.004957019739835238	 0.004957019739835238	 125.0	 0.01	 
550.0	 130.0	 0.07071839956312843	 0.7765290780284179	 1.503450023967018	 10.148743226696068	 3.496272008291464	 0.7717798722301477	 0.011169334261257984	 1.8223090509438848	 -0.00013751257832127475	 2086.500673816321	 -0.07439480089480106	 -0.10017037515632174	 0.05742959040688065	 0.0014336458351499797	 1.7547688468638895e-10	 0.9862829632874733	 0.012283390701899804	 0.0	 7.157850468947225e-06	 0.004924274739404769	 0.004924274739404769	 125.0	 0.01	 
600.0	 130.0	 0.07079151155142273	 0.576173663393444	 1.5423512111151076	 10.787481899578852	 7.103465954739627	 2.600904820378271	 0.6884260239783214	 1.5871068110094024	 3.9587442790251255e-05	 2633.9439796556276	 0.11088780590432819	 -0.15071573776270258	 0.009906962882928886	 0.0011486390076350613	 4.379223146489377e-13	 0.9879170292226527	 0.010934331769274294	 0.0	 5.746723881804703e-06	 0.004942620220398371	 0.004942620220398371	 125.0	 0.01	 
700.0	 130.0	 0.07059407153471998	 4.07771513488465	 2.7365608348116477	 10.375232983619803	 9.417024863885871	 3.317853031317228	 1.63721428868268	 2.8759005642304185	 -2.4014584522402076e-05	 2629.236941561253	 -0.0984805408847449	 -0.22745287315045828	 0.06040471589022161	 0.0010803874806931235	 5.351584620722796e-13	 0.9795639574251871	 0.019355655093584723	 0.0	 5.375197742466927e-06	 0.004873575514940108	 0.004873575514940108	 125.0	 0.01	 
800.0	 130.0	 0.0706316580925078	 1.743684824155774	 0.6861487365052658	 10.621928965124122	 0.43123730818211464	 0.10076937496295399	 4.984330997887771	 6.753674903001334	 0.0023578102845355224	 3599.0684121638405	 0.016874795520869772	 -0.10102213619855534	 -0.10179765613283619	 8.210719840834583e-05	 2.504317643788664e-08	 0.982709102547647	 0.017208765210768313	 0.0	 4.0893822668661706e-07	 0.0048944224810352766	 0.0048944224810352766	 125.0	 0.01	 
900.0	 130.0	 0.07072206650471734	 0.692524009433377	 0.8972500460617233	 10.079906868102364	 0.9405557080508556	 1.227051664339874	 5.873686642658717	 7.143552227059951	 -2.33227675192806e-05	 3656.7631568135466	 -0.052622954272036775	 -0.25215170958106836	 0.03058511051820959	 1.2913197996859704e-06	 1.5301297018356766e-13	 0.9739527826787612	 0.026045926001286007	 0.0	 6.447918161084834e-09	 0.004863216561072392	 0.004863216561072392	 125.0	 0.01	 
1000.0	 130.0	 0.07075716031175437	 2.9503603131858673	 1.5295204792468624	 7.583510475525797	 1.6477845669173303	 0.9304216797795297	 5.918690664841847	 7.469091954140681	 -7.878658951083236e-05	 4074.932309394394	 -0.22999537846622237	 -0.07132941869704473	 0.060696544771502374	 0.0002845820547965058	 1.7451041219383527e-13	 0.9684643156494932	 0.0312511022955359	 0.0	 1.42240543794689e-06	 0.004840603565191021	 0.004840603565191021	 125.0	 0.01	 
1100.0	 130.0	 0.07080843251957185	 6.5482941377500765	 0.8368017033883214	 20.340796198197005	 1.5885060632461268	 9.787832767278898	 6.733614205076724	 7.22166722692013	 5.0712067090039255e-06	 4918.331453251928	 0.017889705497601216	 -0.08169961458807792	 0.01980562598395485	 0.0007531107512688893	 5.873947162708146e-14	 0.968015775256993	 0.031231113991679306	 0.0	 3.769665895300649e-06	 0.004845364440689597	 0.004845364440689597	 125.0	 0.01	 
1200.0	 130.0	 0.07070224311413932	 2.658956536300971	 2.7840142777472376	 15.525402391761158	 0.30647273971217165	 2.200051579495165	 8.697171148854984	 9.041851640394283	 6.961356188553499e-05	 5279.717380741305	 0.17595664341483494	 -0.08383540554391111	 0.03336045923243485	 0.0006370931912707636	 9.88646866941803e-14	 0.9617170798967826	 0.03764582691184778	 0.0	 3.179402978230964e-06	 0.004799433096970431	 0.004799433096970431	 125.0	 0.01	 
1500.0	 130.0	 0.0708112161153716	 0.2362598854088277	 3.0706609657448256	 18.591951071299107	 3.195130292818984	 1.9856729957709691	 9.404469063042317	 11.122917602429874	 -0.00010874086553360153	 6585.7279345671595	 -0.23938195517594388	 0.03445147363339669	 0.0047323998192987295	 0.003277670420299257	 1.6354278166804662e-13	 0.9402782309599477	 0.05644409861958941	 0.0	 1.6407536635136922e-05	 0.004706894697572584	 0.004706894697572584	 125.0	 0.01	 
2000.0	 130.0	 0.07063892816718362	 2.830962718411921	 0.6403829920080706	 12.368082103041166	 0.5996703733014841	 1.047453554630748	 13.392664965713642	 16.373272562947303	 5.198351477987595e-05	 8505.812583760708	 0.1236429105113458	 -0.12177337774642785	 -0.04421127661310813	 0.009087384791564918	 4.057305820479279e-14	 0.8918979682287407	 0.09901464697965388	 0.0	 4.526939012163033e-05	 0.0044430469269787914	 0.0044430469269787914	 125.0	 0.01	 
2500.0	 130.0	 0.07075539211636257	 1.6253880852160323	 4.202544710122353	 12.525385634682154	 1.274132264285021	 2.8418472890390216	 10.520544724657835	 12.811991957503169	 3.1175037823988976e-05	 10167.311358852188	 0.054921208943678516	 -0.2504825546247993	 0.030603625168391716	 0.029100734500491103	 9.512833855135282e-15	 0.8163068413129196	 0.15459242418657967	 0.0	 0.0001454447917203984	 0.00407988253742153	 0.00407988253742153	 125.0	 0.01	 
3000.0	 130.0	 0.07036538913914815	 2.3547013687393816	 1.56767688948801	 13.703333615769267	 0.48761597207933316	 3.4128746413984787	 13.947825376315537	 18.09481942552054	 -9.154008860239481e-05	 11586.418789785916	 -0.07186060550430529	 -0.3327885713180987	 -0.030530353928811763	 0.042864963371660195	 1.098229050927143e-12	 0.7380645607573725	 0.2190704758698691	 0.0	 0.00021188672763902333	 0.0036483428950882086	 0.0036483428950882086	 125.0	 0.01	 
3500.0	 130.0	 0.06966878792786026	 5.107451365864275	 1.9262774834333458	 10.525555399694628	 0.9033104349901477	 1.9380376732263043	 10.526050416006722	 15.790410992253134	 -5.307121359008773e-05	 12549.917023578866	 -0.23708258239817515	 -0.17859648209226384	 0.04421957058652966	 0.0709440587693782	 3.1937824991877545e-13	 0.637380244615563	 0.2916756966147395	 0.0	 0.00034378725826153555	 0.0030886759309721374	 0.0030886759309721374	 125.0	 0.01	 
4000.0	 130.0	 0.06763455530835222	 1.893091807325174	 2.5031352908514237	 19.803922328277725	 0.14973684716875987	 0.627546298701854	 5.0222584127688945	 10.771248109883995	 2.2442565788553975e-06	 13187.088730653299	 -0.0067287341400422765	 -0.10560759106523623	 0.044637741677216715	 0.10265067294126529	 1.6327264811820917e-16	 0.5389203672492138	 0.35842895980952083	 0.0	 0.0004688530662778	 0.0024614983947443517	 0.0024614983947443517	 125.0	 0.01	 
4500.0	 130.0	 0.0604238656308156	 3.220795773013993	 4.047119704588908	 20.221381347464686	 0.4784691768863949	 0.9127467367673285	 4.091269954080941	 7.6700561318302345	 2.5560650808684544e-05	 14730.173792074873	 0.1872889667155553	 -0.09506306071921589	 -0.029653830374192048	 0.10975184049259527	 1.9190683076836682e-13	 0.5287137552135335	 0.36153440429367933	 0.0	 0.00040022131696521186	 0.0019280088102345708	 0.0019280088102345708	 125.0	 0.01	 
5000.0	 130.0	 0.05402091188715921	 5.0295962247574	 0.7831058685375155	 11.055025338265553	 2.718266234982512	 1.9790221544588644	 7.331890767352376	 12.019857513572456	 4.092443685806499e-05	 16493.007997341956	 0.1302460312492166	 -0.24329100621040672	 -0.027815711228832654	 0.10610363462406035	 1.2132304470783853e-15	 0.5373684508304613	 0.35652791454547716	 0.0	 0.00030933679431135693	 0.0015666554169696714	 0.0015666554169696714	 125.0	 0.01	 
6000.0	 130.0	 0.04553633879409696	 0.42035223572593233	 0.8826387883884454	 17.782033957723517	 1.7426313325703515	 1.2284531332935673	 3.5941087056841248	 9.945790449571044	 7.890306080104607e-06	 19498.443235228737	 0.03883069041655894	 -0.1099987260785253	 -0.03775718421208791	 0.1145873427716973	 8.217531979912369e-17	 0.5213073129279645	 0.3641053443003382	 0.0	 0.00023743933574006646	 0.001080214089130862	 0.001080214089130862	 125.0	 0.01	 
7000.0	 130.0	 0.03871886177040057	 1.0249203914693208	 0.8104106351817045	 19.476465112174836	 2.1346386577467835	 1.666299825072474	 4.16440782670281	 5.735924835278221	 6.9889255285293325e-06	 22892.853543754532	 0.031227891787461565	 -0.46550788259691805	 -0.0544189565766077	 0.11560392478320163	 1.0008771236084499e-15	 0.52615845966685	 0.3582376155499473	 0.0	 0.00017322106609681063	 0.0007883964968340875	 0.0007883964968340875	 125.0	 0.01	 
8000.0	 130.0	 0.03415365781746423	 1.6497032292489815	 4.59939312488273	 14.820168058727827	 0.1997650888762991	 3.416675356062391	 5.357379839665173	 10.07070256014933	 2.3927366407375085e-06	 25929.03746563499	 -0.004504543696533777	 -0.3179539845886732	 0.03880869379564962	 0.11730470210327672	 2.5034908810035246e-17	 0.5182559757098469	 0.3644393221868763	 0.0	 0.00013677949505104477	 0.0006042962421265062	 0.0006042962421265062	 125.0	 0.01	 
9000.0	 130.0	 0.030255696397941956	 7.5894303888444	 1.1710804520406008	 12.89561550735974	 1.4242848826861287	 0.1148992810141441	 3.8846009342116963	 11.270347211726664	 -1.5057355191016108e-08	 29216.612616220802	 -0.0024758243999103775	 -0.2543683266829068	 0.019710918746347377	 0.11748918227120199	 1.9456026251487277e-17	 0.5204799839344435	 0.36203083379435447	 0.0	 0.00010751762572956286	 0.0004763057417764413	 0.0004763057417764413	 125.0	 0.01	 
10000.0	 130.0	 0.02715044261354334	 5.952292143372915	 4.254021758752673	 11.620207719741211	 2.498085120679151	 1.5986547347709752	 7.207898884307945	 10.9964533032585	 8.596795653096424e-06	 32606.635729236583	 0.022280310045851428	 -0.9194222680973461	 0.13223182819922022	 0.11684532991935648	 9.315870793399533e-17	 0.5237302664977976	 0.3594244035828458	 0.0	 8.611096805680319e-05	 0.00038597109768870476	 0.00038597109768870476	 125.0	 0.01	 
11000.0	 130.0	 0.02480478790101702	 6.204334275734199	 6.293404288852628	 13.249437420857713	 0.25119784459039074	 0.3746941173781182	 2.7700378656495417	 6.461195305194539	 -3.3912790424787448e-06	 35651.32069585572	 -0.014518809471248659	 -0.3510406505703387	 -0.019365517922312236	 0.11962855679401187	 3.890793568193242e-18	 0.5173987829609168	 0.36297266024507135	 0.0	 7.358966514362784e-05	 0.00031827854656289175	 0.00031827854656289175	 125.0	 0.01	 
12000.0	 130.0	 0.022737785104134052	 1.2588115878102069	 6.158867087538881	 18.62945621046936	 1.0390165303047703	 1.2391736489221898	 3.2620087540067635	 9.844460592593757	 8.356773568186896e-06	 38875.78961743461	 0.04630704346910984	 -1.5023844873623553	 0.09799724735389913	 0.11951916245902176	 8.04436059022215e-17	 0.5174150506302336	 0.36306578691074454	 0.0	 6.17815799921305e-05	 0.0002674610387317943	 0.0002674610387317943	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs7_8e_3c_Benchmarks_ILC_h2toh3h3_m3_200.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 200.0	 0.06099466391440609	 4.40476598643664	 0.13597814658641327	 16.068689208253964	 5.0400324218033825	 2.589174493479788	 0.10941796059221906	 0.08846545262868441	 1.8352399259350885e-05	 1978.883312143	 0.02653942826581581	 0.2574827569067114	 0.11973711295953053	 0.09662608278136038	 0.0	 0.0	 0.9033739172186396	 0.0	 0.00035903717360724375	 0.0	 0.0	 125.0	 0.01	 
260.0	 200.0	 0.06107082983057273	 0.9318932282560066	 0.1933529225890448	 3.89975022410116	 0.11524127553283219	 0.4863702267715975	 0.15010856897345948	 0.026340138591121418	 7.362910055363556e-05	 375.423761644213	 0.01796335881382393	 -0.09319121642678493	 0.0657574393860848	 0.20555132865659329	 0.0	 0.0	 0.7944486713434067	 0.0	 0.0007656811263223073	 0.0	 0.0	 125.0	 0.01	 
265.0	 200.0	 0.061293289001033424	 1.109142999238907	 0.8132801629246581	 12.170520284362642	 1.2743411151881476	 3.0676526999859357	 -0.3972591338889849	 1.3409291082947083	 4.253286596321695e-05	 2698.387030985226	 0.04450872891743005	 -0.2492549633144628	 0.028168767641987297	 0.009702467709586321	 0.0	 0.0	 0.9902975322904137	 0.0	 3.640525925551624e-05	 0.0	 0.0	 125.0	 0.01	 
270.0	 200.0	 0.06108286769556066	 0.7483683776839819	 7.5524427968334	 13.097495588261543	 3.0129846324974943	 5.009334800015986	 0.10126329777742449	 1.194842498761731	 -1.0608867945987459e-05	 2329.303081264968	 -0.019774757812326182	 -0.13054924687392125	 0.012977616614312116	 4.850855273919492e-05	 0.0	 0.0	 0.9999514914472608	 0.0	 1.8076608482235782e-07	 0.0	 0.0	 125.0	 0.01	 
280.0	 200.0	 0.06091669298958508	 4.253537602755837	 0.5937748508645493	 13.506335094876102	 1.3233883039855858	 1.0066084411065737	 -0.09068377715504834	 1.4815869346025936	 -1.4059576525092731e-06	 2054.5092139966887	 0.02394563517813442	 -0.07417690443417639	 -0.1492415738173251	 0.0006049055335808803	 0.0	 0.0	 0.999395094466419	 0.0	 2.2419345427740935e-06	 0.0	 0.0	 125.0	 0.01	 
290.0	 200.0	 0.06161425285493969	 3.5656562322725245	 0.9894706779176023	 10.473938361625363	 2.183945688948318	 0.4393602356653732	 -0.029275425999251575	 1.1090885510453343	 -0.0002618122228507922	 1935.6030155711114	 0.0035958109822752916	 0.11095700617592073	 0.07653978464032161	 0.032375280687688496	 0.0	 0.0	 0.9676247193123115	 0.0	 0.0001227513487730052	 0.0	 0.0	 125.0	 0.01	 
300.0	 200.0	 0.061538377024922764	 4.083819779191749	 1.2974852852909549	 15.788521841949526	 6.354735104485154	 4.6933296151405015	 0.48727988475247197	 1.3151234203882698	 -7.728742373768437e-06	 1906.4479722532606	 -0.021906154019612874	 0.0750771274474883	 0.016358309403280785	 0.002318503534675713	 0.0	 0.0	 0.9976814964653243	 0.0	 8.769029867344768e-06	 0.0	 0.0	 125.0	 0.01	 
325.0	 200.0	 0.06345247400889562	 2.4541761828342112	 0.7457275303485804	 14.746395389197398	 2.7415608009700883	 2.387399025302902	 0.13651980556258458	 1.988321717932752	 4.531895044141955e-05	 1864.345511543947	 0.2624775601084625	 0.038097042537105184	 0.10927043230894748	 0.004071375172272335	 0.0	 0.0	 0.9959286248277276	 0.0	 1.6370249965519692e-05	 0.0	 0.0	 125.0	 0.01	 
350.0	 200.0	 0.06676959310596332	 2.4999750825002938	 2.5764729820516985	 12.985915756619857	 2.878518025946972	 4.437903453619165	 0.009881121762277102	 2.2336599152812977	 -4.359958511251969e-06	 1897.4681956437928	 -0.018743917344246828	 -0.015368485408973672	 -0.006498347615512262	 0.0003069096100154863	 6.234037828039348e-11	 0.0	 0.9996930903276441	 0.0	 1.3662257399818453e-06	 0.0	 0.0	 125.0	 0.01	 
375.0	 200.0	 0.07000182288458273	 3.376318545282248	 4.264541769548372	 10.078705812979132	 0.2881549414396537	 2.56441728543926	 0.1832172331139448	 2.5498813111695635	 2.0767792249846e-05	 1163.8952776353458	 0.09829235172971174	 0.0503471315801725	 -0.061736117198235	 0.0008130609285260191	 4.242841559571053e-10	 0.0	 0.9991869386471898	 0.0	 3.977702423818146e-06	 0.0	 0.0	 125.0	 0.01	 
400.0	 200.0	 0.07003678275227584	 1.456608826463754	 1.4960294489893167	 15.587169299894063	 0.7068274595880939	 1.2475761881206562	 0.4008337188295522	 2.186112346749012	 -1.3774202411075554e-06	 2047.4555436870774	 -0.07569464919921398	 0.10580912939443435	 0.09244128746645636	 0.0011431406147585377	 8.606052065859824e-10	 0.0	 0.9988568585246362	 0.0	 5.598115072717557e-06	 0.0	 0.0	 125.0	 0.01	 
450.0	 200.0	 0.07085556350156917	 3.9682987170522175	 2.758408851295977	 14.214384259839962	 2.391776894832263	 1.6351398827985808	 0.6096128497990358	 2.242503778426622	 0.000168623859060576	 2216.690328415993	 0.054553755557054794	 0.044941405366324245	 -0.00022281891921827925	 6.93796553197584e-05	 3.761170263130912e-10	 0.9910824257259987	 0.008848194242564604	 0.0	 3.477387874056942e-07	 0.004967418753418116	 0.004967418753418116	 125.0	 0.01	 
500.0	 200.0	 0.0708252818267736	 1.5469409943665577	 2.450273965337901	 20.20845755619477	 1.8612811648301255	 0.8204768164522241	 0.13992134697724598	 0.14547916164203212	 2.234520368901903e-05	 2795.0423357594686	 0.05576353825950136	 0.18338464121063414	 0.0038364455937366483	 0.0015892276740193591	 1.0185695256722823e-14	 0.9914863227055468	 0.006924449620423578	 0.0	 7.958595792028515e-06	 0.004965203541781559	 0.004965203541781559	 125.0	 0.01	 
550.0	 200.0	 0.07085913269405296	 3.4196187406048555	 1.9817866424213606	 16.415159993790432	 3.5006293053859756	 1.0844147553305301	 1.5804306172169407	 2.2208052031246135	 -6.720385784125307e-06	 2627.9067848657505	 -0.0006143619549296725	 -0.062080950723694135	 -0.023867335431989246	 0.00015730385889596454	 1.0160561666920964e-13	 0.9896724721849618	 0.01017022395604071	 0.0	 7.885042763016979e-07	 0.004960850814041504	 0.004960850814041504	 125.0	 0.01	 
600.0	 200.0	 0.07084913428139968	 1.1638854963769765	 1.3275412176563648	 10.742767924626477	 2.6479938171894486	 1.4227274457093035	 2.3968663515603827	 3.64081169029562	 -4.191553695575564e-06	 2820.57541771604	 -0.0023856969421460145	 -0.06761529606471069	 -0.029517169141655607	 1.5905539971844412e-06	 5.527782686637369e-15	 0.9884718997861409	 0.011526509659856365	 0.0	 7.97059477329496e-09	 0.004953436960914905	 0.004953436960914905	 125.0	 0.01	 
700.0	 200.0	 0.07084814701969366	 4.2346229959834085	 0.0036296262655123378	 20.90192509512913	 6.8038558784046765	 1.071251053340436	 2.963505568848233	 5.02000146269927	 4.295325200472102e-05	 3232.857940048375	 -0.025955071036313712	 -0.030054407495605187	 0.10632599473592248	 5.679754980342663e-09	 9.059148994592706e-12	 0.9853832930086552	 0.014616701302530666	 0.0	 2.8461634049423503e-11	 0.0049378219273705694	 0.0049378219273705694	 125.0	 0.01	 
800.0	 200.0	 0.07082332891251175	 0.2827208291572618	 0.8361916841865867	 18.577777335377636	 0.9010583241550911	 2.9921899025308925	 4.126531350365205	 4.838411388703731	 -6.274702208767192e-06	 3674.0116699621703	 -0.004122014799696297	 -0.2281292207796665	 -0.05247360853156654	 9.390845869387799e-05	 3.0271181266258354e-14	 0.9816616056986026	 0.01824448584267324	 0.0	 4.702525194470664e-07	 0.004915732296587195	 0.004915732296587195	 125.0	 0.01	 
900.0	 200.0	 0.07085310350579802	 1.5260564869474436	 0.35991375996838926	 16.037529988003524	 3.160317640744996	 2.9491900016041463	 5.375939803407269	 6.549083596437838	 8.842504673765519e-06	 4081.87220257522	 0.012678522161175128	 -0.2214040069426467	 0.009177960910525806	 5.19257313787676e-05	 2.0553453020651828e-14	 0.9774125850472775	 0.022535489221323177	 0.0	 2.602396784502902e-07	 0.004898564355127767	 0.004898564355127767	 125.0	 0.01	 
1000.0	 200.0	 0.07079416017596452	 7.789621256516572	 0.6859601289380229	 17.861387379819774	 2.903609735802474	 2.3829597834101404	 6.932409414095003	 8.301527402224874	 0.00011214369299426156	 4507.106342197565	 -0.0188503759229829	 0.0382799955618979	 -0.012489586102193893	 2.598002251550342e-05	 4.3091350483797184e-11	 0.9728585323445432	 0.027115487589849933	 0.0	 1.299896384658092e-07	 0.004867645084694588	 0.004867645084694588	 125.0	 0.01	 
1100.0	 200.0	 0.07076555516187817	 0.2525727407361892	 1.6073178746272918	 8.04986808983319	 2.1361889109995578	 0.7047963366495847	 8.562971640276116	 10.122164302490752	 0.0001127697027424576	 4835.113426412556	 0.06092695404079325	 0.06423861592408152	 0.14498702386007448	 2.034537384123177e-05	 1.1575761291058208e-11	 0.9665477013785319	 0.03343195323605111	 0.0	 1.0171486836731599e-07	 0.004832168383026236	 0.004832168383026236	 125.0	 0.01	 
1200.0	 200.0	 0.07075533605986452	 0.49627304233638686	 1.252093497574057	 12.58061244975138	 0.3760376665337606	 1.122383625986184	 7.383317711714795	 9.556574517481675	 -2.7884042240142237e-05	 5322.81825550313	 -0.04699768628563914	 -0.24864130973470214	 -0.13382407024419837	 0.0008402099312822282	 1.8910951801046324e-13	 0.9610976711197786	 0.038062118948750084	 0.0	 4.199342980283127e-06	 0.004803536126291764	 0.004803536126291764	 125.0	 0.01	 
1500.0	 200.0	 0.07076960046706962	 0.3609935466568021	 1.5525792832563727	 12.010163440029192	 2.2741289731939385	 5.050115172010532	 15.501115441268768	 18.45951346310546	 1.5803556066617605e-05	 6569.171589928117	 0.028530564233174467	 -0.025050729492003446	 -0.00885875894843841	 8.199230528582491e-05	 3.6955804108699415e-14	 0.9421697851211035	 0.05774822257357382	 0.0	 4.099599511379373e-07	 0.004710830824007395	 0.004710830824007395	 125.0	 0.01	 
2000.0	 200.0	 0.07070714080221217	 2.905036931160011	 1.5916169466500103	 12.6981993780322	 0.6722232190604264	 0.19575514356697102	 13.71470139114498	 15.563848472416712	 -3.3101869822873327e-06	 8512.418094905272	 0.01507970601530238	 -0.047241508313731785	 -0.08129221210236903	 0.009466313849387844	 1.8944982383555124e-15	 0.8901637825581048	 0.10036990359250554	 0.0	 4.724801621340513e-05	 0.004442962012463928	 0.004442962012463928	 125.0	 0.01	 
2500.0	 200.0	 0.07069703656974824	 1.6253657599729447	 4.202573810739846	 12.525359267643998	 1.2740747526138843	 2.841831777961016	 10.521198057620492	 12.81172478065394	 3.117490763186172e-05	 10166.871038237687	 0.05492165450575386	 -0.25048690952513747	 0.03060517693298218	 0.029244168127734758	 9.63191640585693e-15	 0.8154092449021141	 0.15534658697014153	 0.0	 0.00014592107687234183	 0.0040686879718399484	 0.0040686879718399484	 125.0	 0.01	 
3000.0	 200.0	 0.0705258201660398	 2.834302230737091	 0.538786693813104	 15.492863711766942	 1.3677941917285317	 2.953353915255747	 12.350139824274281	 15.145068955394956	 1.4303757546576745e-05	 11618.25832531893	 0.01893168850538235	 -0.08145790904498552	 0.03560442713050209	 0.04638873464847497	 9.704292299089515e-16	 0.7341418353237582	 0.21946943002776587	 0.0	 0.00023035023159758444	 0.0036454915848381066	 0.0036454915848381066	 125.0	 0.01	 
3500.0	 200.0	 0.07018440093525603	 5.107056506269058	 1.9262494103168923	 10.525194350441657	 0.9033298199305818	 1.9380144727413142	 10.526769091153763	 15.790935911354415	 -5.307058116178477e-05	 12549.839205403065	 -0.23707930816500028	 -0.17859164934500923	 0.044219501813295724	 0.07176038519554032	 3.295290631804085e-13	 0.6331008388553993	 0.2951387759487309	 0.0	 0.00035290088615235995	 0.00311344269469944	 0.00311344269469944	 125.0	 0.01	 
4000.0	 200.0	 0.06789866062101305	 1.893032225887683	 2.5031914089901437	 19.804806695700663	 0.14974809662113767	 0.6275575655071265	 5.022637111865108	 10.771125558698692	 2.2442749483142005e-06	 13187.074788235203	 -0.00672865523527894	 -0.10560991666325414	 0.04463807982361781	 0.10322810404798141	 1.670755577798915e-16	 0.5362715416046668	 0.36050035434735156	 0.0	 0.0004751742131549063	 0.0024685371311374883	 0.0024685371311374883	 125.0	 0.01	 
4500.0	 200.0	 0.06030697026487988	 2.3308728702002104	 4.564882616934934	 12.685174524993815	 0.5234158592161473	 1.0057058682946458	 4.776873397883573	 10.551666939084159	 1.7696524182374194e-05	 14773.757146042919	 0.16414544935563766	 -0.03263028446285	 -0.024435322209850903	 0.10698782726225033	 1.9485899841384267e-13	 0.5326319644628507	 0.36038020827470424	 0.0	 0.0003886358194075283	 0.0019347982405910533	 0.0019347982405910533	 125.0	 0.01	 
5000.0	 200.0	 0.05412348317135565	 5.029351519431975	 0.7830313915538064	 11.054852204276914	 2.718207996901868	 1.9789272079636753	 7.332347152089615	 12.019727561469537	 4.092155139890236e-05	 16492.432394798274	 0.1302406347987133	 -0.24329690678382052	 -0.027814267609752617	 0.10642517501949603	 1.1563043457174117e-15	 0.5359493947119526	 0.3576254302685503	 0.0	 0.0003114524425526528	 0.0015684517130187935	 0.0015684517130187935	 125.0	 0.01	 
6000.0	 200.0	 0.045147284785699994	 1.387136151235368	 0.2675859468309329	 13.37597041393754	 0.7558909445396457	 0.6987885509737478	 4.150456751033707	 9.962303134535208	 -3.3128508827914837e-06	 19674.04230883016	 0.00951692531433593	 -0.2362413054443527	 -0.07007358531334829	 0.11240828875181044	 6.861057492998798e-18	 0.5297274799291949	 0.35786423131899475	 0.0	 0.0002289636387041109	 0.0010789981119091975	 0.0010789981119091975	 125.0	 0.01	 
7000.0	 200.0	 0.038933881125652235	 0.5149374167071644	 0.0519793586762698	 17.248429280111036	 1.6388495736783244	 0.405851725720982	 1.8724618302309464	 8.734078553806581	 -5.028346757969194e-05	 22754.189789935044	 -0.15378281689764878	 -0.2779463179173812	 0.0026604472987551437	 0.11669817363832206	 1.5448490940226315e-14	 0.5210218931420557	 0.3622799332196067	 0.0	 0.00017680722336417271	 0.0007893905394260643	 0.0007893905394260643	 125.0	 0.01	 
8000.0	 200.0	 0.034190817757678536	 1.649722109165916	 4.599590128779803	 14.819831393575647	 0.19975966924462019	 3.416376760390339	 5.357244768531123	 10.070710172360181	 2.392660649839238e-06	 25928.098618945023	 -0.004504469148241903	 -0.31796306118267953	 0.03880943214876616	 0.11748421573208492	 2.4877215217959664e-17	 0.5175151208597929	 0.3650006634081221	 0.0	 0.00013728695101783208	 0.0006047456895016971	 0.0006047456895016971	 125.0	 0.01	 
9000.0	 200.0	 0.030420556208984185	 6.8002878885856495	 0.5029190977147052	 14.074103746875114	 1.0184757936030437	 1.2301227961929506	 -0.28825346193463136	 7.256496464691911	 -6.9200470307813866e-06	 29080.72980446568	 -0.009603745447257289	 -0.2565461950759353	 -0.16066712165600552	 0.12005045572558044	 6.275318994428352e-16	 0.5145577122085915	 0.36539183206582737	 0.0	 0.00011106165551334044	 0.00047603010775465216	 0.00047603010775465216	 125.0	 0.01	 
10000.0	 200.0	 0.027257990623575604	 0.5551267335230587	 0.44985980233053363	 22.39952298164368	 2.7511460099927825	 1.8784253066155072	 1.446995456505996	 7.875029629259653	 -1.2467297695915744e-05	 32449.14253815097	 -0.06713886523380634	 -0.4532641440334006	 -0.07061289260768439	 0.11903572490108671	 9.157305220393951e-17	 0.518750264758974	 0.36221401033993916	 0.0	 8.842140958635513e-05	 0.0003853349880584014	 0.0003853349880584014	 125.0	 0.01	 
11000.0	 200.0	 0.024770721833049313	 3.219044796729427	 0.8992631687694632	 11.040408125652588	 4.778352504198831	 1.411211861004121	 1.254775925958063	 4.122982853542631	 1.0479901828728344e-05	 35697.1314712052	 0.0540498868652299	 -0.5056044821064948	 -0.06545438948969305	 0.1197431770591737	 8.509028276677124e-16	 0.5183415234889832	 0.3619152994518423	 0.0	 7.345802938960911e-05	 0.00031798343589541	 0.00031798343589541	 125.0	 0.01	 
12000.0	 200.0	 0.022762044786464167	 6.489220092064109	 1.359838885484843	 12.475452546849233	 0.017438301919399657	 1.8788900241920032	 0.39783556352747024	 7.017850729611288	 4.823191666242069e-06	 38844.592344155244	 0.02503352096601957	 -0.4991251928374337	 -0.0003955519173785684	 0.12027807475915794	 5.039076633715423e-17	 0.5161017559032159	 0.36362016933762603	 0.0	 6.230659376093537e-05	 0.0002673516558088964	 0.0002673516558088964	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs7_8e_3c_Benchmarks_ILC_h2toh3h3_m3_270.0_all.dat <==
m2	 m3	 theta1	  d1r	 d1i	 d2	 d3r	 d3i	 delta2	 delta3r	 delta3i	 e1r	 e1i	 e2r	 e2i	 BR2to11	 BR2to13	 BR2to33	 BR2toSM	 BR3to11	 rate211	 rate2to11	 rate2to13	 rate2to33	 m1	 theta2
255.0	 270.0	 0.060807523284555735	 1.554791060893023	 6.61353802533442	 8.684713112147323	 5.371388496163613	 4.27865116238655	 0.0799626193246425	 0.2893166437498734	 4.266214747581147e-05	 579.9873566726726	 0.03089672232632792	 -0.03389352078983663	 0.14224397550923149	 0.10938755926845518	 0.0	 0.0	 0.8906124407315449	 0.9998615456006562	 0.00040396823779814103	 0.0	 0.0	 125.0	 0.01	 
260.0	 270.0	 0.06054222060339867	 3.5277486281413997	 0.7082543340601475	 5.144005938838767	 1.4575600574111303	 0.3124643909197156	 0.1431549205251317	 0.07443478082318332	 9.687582753164797e-05	 690.1372616019045	 0.039484089810838605	 0.017628161503081576	 -0.02247695674597483	 0.18335053416517005	 0.0	 0.0	 0.8166494658348299	 0.9998937725650103	 0.0006712251055787264	 0.0	 0.0	 125.0	 0.01	 
265.0	 270.0	 0.061143807280259754	 4.829817865380609	 1.806743625053392	 14.71267496047714	 6.0363531225487685	 4.061203874786521	 -0.16670551190811936	 1.6749004438628896	 3.378784916683351e-05	 1680.3413747422405	 0.030617003438145614	 -0.20154336459657402	 -0.10739937150410075	 0.002248339158655159	 0.0	 0.0	 0.9977516608413448	 0.999903977819626	 8.395092771769405e-06	 0.0	 0.0	 125.0	 0.01	 
270.0	 270.0	 0.060887265596421096	 4.280624736939482	 1.2675155229770236	 15.757035377829832	 6.838958911139665	 2.4891331879819867	 0.007583796163127335	 1.3620082689517374	 -1.722992969466356e-05	 2330.2390420933957	 -0.012121756909986237	 -0.06111852790329881	 -0.03528904049213136	 0.0004473015720990902	 0.0	 0.0	 0.999552698427901	 0.9999515577959064	 1.6562146382190165e-06	 0.0	 0.0	 125.0	 0.01	 
280.0	 270.0	 0.06140491340964488	 3.8729833938989	 1.2334224789615242	 13.263139828594312	 2.6334473222916706	 2.149331427628133	 0.5861035128781201	 0.9517286670441751	 1.6945776448120226e-06	 2070.2547312847855	 -0.006905046095574221	 0.09678302786133194	 0.0461269693295959	 0.0011874055237863306	 0.0	 0.0	 0.9988125944762136	 0.99993351633533	 4.47156345286202e-06	 0.0	 0.0	 125.0	 0.01	 
290.0	 270.0	 0.06126344108089156	 3.5656504135325893	 0.9895375250859848	 10.473396793175265	 2.1839355167516805	 0.43936438067088573	 -0.029273456938143125	 1.109060455915251	 -0.00026181362400607295	 1935.5488870917839	 0.003595737300085595	 0.11095112706897711	 0.07653950814555248	 0.032633101577491865	 0.0	 0.0	 0.9673668984225081	 0.9999434224391455	 0.00012232570455944657	 0.0	 0.0	 125.0	 0.01	 
300.0	 270.0	 0.06120639184225009	 4.0840654228539925	 1.2974939270237644	 15.789064827009426	 6.354627979016317	 4.693507961640939	 0.4872769406619955	 1.3151575958251598	 -7.728458423894138e-06	 1906.5156931108186	 -0.02190718332562158	 0.0750765038007697	 0.016357951144653875	 0.002258363621477346	 0.0	 0.0	 0.9977416363785228	 0.9999061775913377	 8.44977290482674e-06	 0.0	 0.0	 125.0	 0.01	 
325.0	 270.0	 0.06356601817749818	 3.6258536930814533	 3.976231494755817	 10.60920643479143	 4.102943330326148	 2.8793010041277856	 0.22257699625416846	 0.19217112953693957	 4.046925232075724e-07	 1883.8501818921538	 -0.02092003136348152	 0.17268263908020517	 0.07568860210052236	 0.18874290050654538	 0.0	 0.0	 0.8112570994934546	 0.9999588163809822	 0.0007616152284045011	 0.0	 0.0	 125.0	 0.01	 
350.0	 270.0	 0.06637250891686314	 1.423794567957557	 0.45308630027218755	 15.215358269843204	 9.969921428531794	 0.44042714513722947	 0.33281602100442415	 1.4442133475255887	 1.5148962358780542e-05	 1897.3005979067461	 0.04488212715481496	 -0.1908764297937739	 -0.06360752950162324	 0.012700076736051476	 0.0	 0.0	 0.9872999232639484	 0.9999067965925759	 5.586566676203855e-05	 0.0	 0.0	 125.0	 0.01	 
375.0	 270.0	 0.06971488826708468	 0.8624052012329463	 2.3424098759370113	 18.457729017627845	 5.639251380880644	 1.5030290884590907	 0.15868636534027947	 2.2713046043611524	 -4.16926103477559e-05	 1960.2781061991586	 -0.0843901227873556	 0.09099902037814646	 -0.0536030776143458	 2.851871178930937e-05	 0.0	 0.0	 0.9999714812882107	 0.9998501618528582	 1.3838125994357542e-07	 0.0	 0.0	 125.0	 0.01	 
400.0	 270.0	 0.07033787999151395	 4.827313919201018	 0.5677389204493858	 10.069844605566926	 2.1852081463270316	 1.176679876892085	 0.033285905651685384	 2.4868638624187134	 -4.0287398488567606e-05	 2024.2518655698495	 -0.04081154629027702	 -0.123495618233048	 0.0263273654981254	 0.002293805598992117	 5.741963976562022e-10	 0.0	 0.9977061938268116	 0.9998502949465314	 1.1329710873089778e-05	 0.0	 0.0	 125.0	 0.01	 
450.0	 270.0	 0.06989729792398348	 0.7184008725776799	 2.8546461256338502	 12.072605791184255	 1.3728429655610013	 1.0010725847091608	 0.6039138714994764	 2.535931916890302	 0.0002959751653142325	 2214.4478361458446	 -0.010916116350098407	 0.08842164837499276	 -0.08308607948757137	 0.0019858679806264664	 1.315992020108032e-07	 0.0	 0.9980140004201715	 0.9997854967737978	 9.686430459487501e-06	 0.0	 0.0	 125.0	 0.01	 
500.0	 270.0	 0.06965836617009286	 2.8614864719412907	 0.7001547058306999	 20.453452925827825	 0.2859845742449976	 2.0210422266318213	 0.5466226058898748	 3.916259594284453	 -4.9843557114579205e-05	 2390.394280604506	 -0.0802870814464111	 0.06444266935083726	 -0.015882057212850027	 0.0012846466294909706	 2.6002780129780327e-10	 0.0	 0.9987153531104812	 0.9986044576686266	 6.223399710333127e-06	 0.0	 0.0	 125.0	 0.01	 
550.0	 270.0	 0.07080505672001793	 0.9779697880172925	 1.8558574804810761	 14.438540344374733	 0.5131846694983366	 2.328190294388954	 1.162851974801209	 3.3575502631392085	 1.8610030467230792e-05	 2948.508426902963	 0.06676835299813262	 -0.14913337551532974	 -0.00244744139814697	 5.090079288065214e-05	 1.6385889933672545e-12	 0.9716637940704638	 0.028285305135016942	 0.9996757335375173	 2.5475764083934994e-07	 0.004863161492332962	 0.004863161492332962	 125.0	 0.01	 
600.0	 270.0	 0.07085145725185531	 4.308204096185803	 2.638702751954378	 10.798457759289036	 1.2622111630618005	 2.6019434666370667	 1.3316463673751437	 3.3036557197034453	 3.603478686621372e-05	 3092.3453961815517	 0.11881991652460815	 -0.00607291404478162	 -0.048998382472866774	 0.00018683081104016891	 3.630365939421224e-13	 0.9835738958040103	 0.016239273384586455	 0.9997135009104052	 9.363090961520722e-07	 0.004929214727762564	 0.004929214727762564	 125.0	 0.01	 
700.0	 270.0	 0.07081216622874971	 4.709057206300643	 0.7792465266025389	 12.75390956440946	 0.07296185461642188	 1.412976036931567	 5.046471606561449	 3.3314987441184316	 5.796329557958051e-06	 3476.9991571816577	 0.019727960134964632	 0.15489810923447386	 -0.019069282668679383	 1.4912574505021573e-05	 6.230724884824406e-16	 0.9832803041211893	 0.01670478330430519	 0.999761028640661	 7.465215722818338e-08	 0.004922288625475994	 0.004922288625475994	 125.0	 0.01	 
800.0	 270.0	 0.07086223412627375	 3.966867039605474	 1.9184434753064419	 16.720249620312195	 5.644272434840957	 0.3284139074363308	 4.606968195428188	 6.490226022976443	 3.548289895792049e-05	 3820.9129178200565	 0.08099286683044368	 -0.5355612805721421	 -0.0034995441922844386	 2.951302249223189e-05	 3.4510450226661666e-14	 0.9803220678100002	 0.019648419167473057	 0.9999561760158433	 1.4795045936794624e-07	 0.004914410250566513	 0.004914410250566513	 125.0	 0.01	 
900.0	 270.0	 0.07082199465524415	 4.367318071261649	 3.578096498669091	 15.574084915190642	 1.7220057669101119	 0.666454569271179	 2.6116081076770086	 4.461969442768686	 -1.0343551671750356e-05	 4210.823134781206	 -0.04234910778726545	 -0.027318029124063017	 0.07532038925861055	 0.001411862810661923	 3.8579313416399417e-14	 0.9750413696212941	 0.023546767568005497	 0.998598669654618	 7.06972597775393e-06	 0.004882397388854419	 0.004882397388854419	 125.0	 0.01	 
1000.0	 270.0	 0.070835558770306	 4.679628651455842	 0.2864349078355766	 13.032629557096303	 4.996043045954374	 1.110939997674294	 6.720546979732444	 7.261647379630646	 -4.552397234498849e-05	 4638.284830830191	 -0.08700222126588206	 -0.12254623123465669	 0.0168378516099894	 0.00014422122531136778	 4.285283957647345e-13	 0.9718438157744895	 0.0280119629997706	 0.9999788562643716	 7.224458898495357e-07	 0.004868247158253953	 0.004868247158253953	 125.0	 0.01	 
1100.0	 270.0	 0.07080239927687816	 6.972700960513815	 0.8236586977749003	 16.44706302907515	 0.884032487176607	 6.607380125159493	 6.310602678355572	 8.93829216317063	 2.5682083317044178e-05	 5001.922067793095	 0.025171279444800874	 -0.06941531958508203	 0.020007405281832223	 0.0004706853199516379	 3.8525104949232936e-13	 0.9662682665685395	 0.03326104811112367	 0.9999835267212768	 2.355595840127e-06	 0.004835794558898603	 0.004835794558898603	 125.0	 0.01	 
1200.0	 270.0	 0.07082249178280971	 2.3082948599350197	 2.6836616460872964	 14.157303614145707	 0.17042586072869093	 2.7621251341474844	 8.572922302909692	 11.072850857865676	 6.594389058174166e-06	 5441.848649828012	 0.027612835020669562	 -0.16036800741720894	 0.02361132889859493	 0.0002755857734872355	 1.2690964814388083e-13	 0.9612481824555076	 0.038476231770878284	 0.999993507070935	 1.3799805431213529e-06	 0.004813397194325074	 0.004813397194325074	 125.0	 0.01	 
1500.0	 270.0	 0.07074032834013558	 0.8369633497295821	 0.5246070432796202	 13.93992290881441	 5.4421707674363065	 0.7605895099421314	 11.314387544806975	 14.04813609165503	 7.2804581844725e-06	 6625.952711327834	 0.01854401192444985	 -0.2549690787670597	 0.0010509079336907606	 0.0016447335567552858	 2.6921872523479325e-16	 0.9398558790462938	 0.058499387396950715	 0.9999966740740001	 8.216845925448639e-06	 0.004695381156742286	 0.004695381156742286	 125.0	 0.01	 
2000.0	 270.0	 0.07073159484399241	 3.0838927783571206	 1.8325767155386106	 13.939451812110695	 0.7725297627471112	 0.2944724249994037	 12.473584288523677	 16.04140849573494	 -1.8231021002198396e-05	 8489.876694183235	 0.016950836445669568	 -0.06539358867871944	 -0.09448220459686581	 0.01003608913274715	 1.112539516329354e-13	 0.8879766745428178	 0.1019872363243238	 0.9999968889397318	 5.012646028237958e-05	 0.004435106834883814	 0.004435106834883814	 125.0	 0.01	 
2500.0	 270.0	 0.07070566762157565	 3.886805727979303	 1.5457552245388229	 13.700857847249251	 1.351652139543282	 1.2218979176060158	 14.070053547329678	 15.69874682481389	 5.392455692820408e-07	 10267.328450378658	 -0.0136993479058162	 -0.6438521619469547	 0.046076761016278216	 0.024614355083598806	 9.12378693185332e-18	 0.820198616160446	 0.15518702875595525	 0.9999962556678609	 0.0001228494096642664	 0.004093583417503336	 0.004093583417503336	 125.0	 0.01	 
3000.0	 270.0	 0.07052751726221755	 2.51302065245083	 0.5400096331669211	 11.886497116370782	 1.64343715029842	 0.1596736363252106	 11.365108175849674	 13.89528601267306	 -3.7156536334952275e-05	 11559.355235081472	 -0.12358287183619378	 -0.2568729110613544	 0.0006745495974775187	 0.04870627628263722	 5.6703413304043936e-14	 0.729269192961098	 0.22202453075620807	 0.9999862913526252	 0.0002418699535192429	 0.0036214697420298447	 0.0036214697420298447	 125.0	 0.01	 
3500.0	 270.0	 0.07077314021332053	 2.2372558111876284	 0.5685767072023107	 16.533960728058474	 2.6707076997131196	 0.004485480597162871	 0.24319604129640526	 5.767569903089819	 -1.953536406507793e-05	 12349.783045021915	 -0.05422255553142044	 -0.15852673713199186	 -0.04000245774988067	 0.09082468558310618	 1.5668866015758453e-14	 0.6094276249012333	 0.29974768951564496	 0.9999963076789252	 0.00045416703661057287	 0.0030474307359616734	 0.0030474307359616734	 125.0	 0.01	 
4000.0	 270.0	 0.06824524546808639	 0.38013876717568257	 1.1124518872755695	 17.840937446959373	 1.9921885148387464	 5.668305878033302	 5.386901001583037	 9.8237751940985	 2.2433625948312182e-05	 13167.464349577469	 0.024667948692007054	 -0.05395477248982292	 0.018828534494590658	 0.10474239045167931	 1.9000080681766764e-14	 0.5311279518579023	 0.36412965769039946	 0.999977176542435	 0.00048707175661089904	 0.0024698445718204427	 0.0024698445718204427	 125.0	 0.01	 
4500.0	 270.0	 0.060819201820679646	 4.563980990465963	 1.0605973991947228	 16.189326781607186	 0.04909670987287103	 0.39354522425908023	 0.2892385564644759	 7.899131096397648	 -6.945100076427777e-07	 14637.911542123507	 0.00549407188183485	 -0.023426145729333287	 -0.07191027428353128	 0.11341822317062157	 4.85238668353218e-15	 0.5211034285452947	 0.3654783482840789	 0.9999968651219092	 0.00041901418375094957	 0.0019251732363436151	 0.0019251732363436151	 125.0	 0.01	 
5000.0	 270.0	 0.05460756094273606	 3.349336444733222	 0.0016427046380287505	 17.51182022406114	 2.787754846269702	 1.7854577193491896	 3.269893368953398	 10.549845108511148	 -1.0236705585281132e-05	 16323.272874612743	 -0.03893484078866001	 -0.10351564457257706	 -0.025826837337175605	 0.11132847921252809	 2.6474274868080074e-15	 0.5248700845520952	 0.36380143623537414	 0.9999948508972551	 0.0003316500790636008	 0.0015635999545768723	 0.0015635999545768723	 125.0	 0.01	 
6000.0	 270.0	 0.045666475451413835	 0.5971411038603608	 0.3125949901149939	 20.186300747099555	 0.41297994147775524	 7.8046486595524645	 0.09028524896315122	 6.814318982443998	 7.728951377697007e-06	 19425.286804762567	 0.009310952007009736	 -0.25223313527308083	 0.05351952131003933	 0.11788848694575559	 2.7666743246372674e-17	 0.5159380085799744	 0.36617350447427005	 0.9999987218007542	 0.0002456769796054317	 0.0010752033120069917	 0.0010752033120069917	 125.0	 0.01	 
7000.0	 270.0	 0.038961133304532665	 5.3164813698450715	 0.375288997146179	 21.212228203629817	 2.8923030572751918	 8.59440719014887	 0.6513469158141753	 6.564248371697253	 1.006394390249112e-06	 22743.08007432626	 0.013137187017857536	 -0.5953490530470555	 -0.050305306239258045	 0.11783675813380291	 2.002149155442553e-16	 0.5194371225816128	 0.3627261192845841	 0.9999991086040804	 0.00017878216349562808	 0.0007880910341205723	 0.0007880910341205723	 125.0	 0.01	 
8000.0	 270.0	 0.03417900862497807	 2.4295290789379553	 0.2743488180194107	 20.789219490864767	 0.260868417353693	 3.444204652077191	 0.25123005217837024	 8.23399533381962	 3.868226295087924e-05	 25904.392851890138	 0.27446170586774543	 -0.471952409697187	 0.00791557777923527	 0.11891166496373498	 1.1629278033931026e-14	 0.5165358377934607	 0.36455249724279254	 0.9999992909076443	 0.00013885907306821868	 0.0006031846216634021	 0.0006031846216634021	 125.0	 0.01	 
9000.0	 270.0	 0.030197279194195924	 5.861744697906632	 0.6239925100386013	 14.01597479194652	 1.6969233629044898	 0.09509896270231812	 4.3111438787493865	 9.272604461550452	 1.2898596864741307e-07	 29314.72951972952	 -0.0014300681244998588	 -0.33378079669925387	 0.012234185942189163	 0.11722709685144038	 4.0215943764016846e-18	 0.5224073811467576	 0.3603655220018021	 0.9999992823065248	 0.00010686404940234506	 0.0004762258017680394	 0.0004762258017680394	 125.0	 0.01	 
10000.0	 270.0	 0.027363560642149898	 3.9017005979710118	 1.4560984889722237	 23.716445217376567	 0.28419193209674415	 0.7616658648552229	 0.4561895454429243	 6.077850718612021	 -9.104163188769174e-06	 32335.869528252602	 -0.09040739447253156	 -0.5589710209830429	 0.03764935581771275	 0.12035733954803508	 2.9563955475755113e-16	 0.5146432174601174	 0.3649994429918472	 0.999999621479184	 9.009680680923403e-05	 0.0003852503778606812	 0.0003852503778606812	 125.0	 0.01	 
11000.0	 270.0	 0.024805520403933173	 5.154864199329465	 4.36825005902876	 12.212090152894278	 0.1580720922524618	 0.3244497487871355	 2.024509642243083	 5.957406639221424	 -5.239540661827789e-06	 35649.3533299818	 -0.022888755909993657	 -0.5715002818449194	 -0.02653245422934646	 0.1198249404249233	 1.2404301661857996e-17	 0.517062875925818	 0.3631121836492588	 0.9999996753838197	 7.371482341017207e-05	 0.00031809069510623785	 0.00031809069510623785	 125.0	 0.01	 
12000.0	 270.0	 0.022733094666957596	 0.3730762565498754	 5.007384169471587	 18.65090952842184	 1.0508529897780605	 1.0822411137839227	 0.5107461604568572	 6.609051317197803	 9.024502193866164e-06	 38898.38080248574	 0.0645215412331323	 -0.15561460129378574	 -0.037165354185528604	 0.1200104325650259	 1.0049121962091056e-16	 0.5172699332405348	 0.3627196341944391	 0.9999997427111557	 6.200993944186985e-05	 0.000267275740531689	 0.000267275740531689	 125.0	 0.01	 


==> Benchmarks_Figs_data/Figs9a.dat <==
# (1) m2 (GeV) (2) xsect (pb)

#ATLAS-Conf-2021-052
250 3.6475
260 8.2464
280 7.6004
300 3.3618
350 0.3885
400 0.1619
500 0.0856
600 0.0265
700 0.022
800 0.0121
900 0.0121
1000 0.0065285
1100 0.0129
1200 0.0091825
1300 0.0060619
1400 0.0077426
1500 0.007351
1600 0.0051494
1800 0.0032515
2000 0.0027826
2250 0.0023117
2500 0.0019637
2750 0.0014815
3000 0.0011428

#ATLAS-Conf-2021-052 Combination
249.9761 0.3942
259.6217 0.5713
269.6395 0.584
280.0438 0.2381
289.8502 0.2417
300 0.2721
312.65 0.3885
325.2732 0.1743
337.2433 0.2565
349.654 0.1492
374.5707 0.1417
399.8843 0.0582
425.4419 0.0491
450.302 0.0426
474.9773 0.0414
499.2832 0.0402
549.7946 0.0229
599.1971 0.0133
650.7949 0.0141
700.7799 0.0149
750.7183 0.0144
800.0741 0.0141
849.745 0.0152
899.3989 0.0161
998.9478 0.0105
1100.0091 0.0143
1200.9167 0.0101
1299.8479 0.006107
1399.6842 0.0077426
1499.4274 0.007351
1600.7593 0.0051494
1799.4847 0.0032515
2002.101 0.0027826
2499.7612 0.0019637
3000 0.0011428

#arXiv:2202.07288
250 3.7400146
260 8.4136662
280 7.7417876
300 3.4794374
350 0.38969599
400 0.16267506
500 0.085197406
600 0.025975147
700 0.022124646
800 0.012007223
900 0.01219944
1000 0.0064527123
1100 0.01317046
1200 0.0093151533
1300 0.0060534788
1400 0.0077531545
1500 0.007399145
1600 0.005159865
1800 0.0032639736
2000 0.0028000841
2250 0.0028237092
2500 0.001968046
2750 0.00096090693
3000 0.0011458324
3500 0.0010877528
4000 0.0027082377
4500 0.0020445152
5000 0.0014447149



==> Benchmarks_Figs_data/Figs9b.dat <==
# (1) m2 (GeV) (2) xsect (pb)

#ATLAS-CONF-2021-052
250 0.6291
260 0.9115
280 0.4889
300 0.5226
325 0.3325
350 0.2261
375 0.1287
400 0.0801
450 0.0487
500 0.0466
550 0.0252
600 0.022
700 0.0259
800 0.0314
900 0.0317
1000 0.0319
1100 0.0286
1200 0.0252
1400 0.0267
1600 0.0339

#ATLAS-CONF-2021-052 Combination
249.9761 0.3942
259.6217 0.5713
269.6395 0.584
280.0438 0.2381
289.8502 0.2417
300 0.2721
312.65 0.3885
325.2732 0.1743
337.2433 0.2565
349.654 0.1492
374.5707 0.1417
399.8843 0.0582
425.4419 0.0491
450.302 0.0426
474.9773 0.0414
499.2832 0.0402
549.7946 0.0229
599.1971 0.0133
650.7949 0.0141
700.7799 0.0149
750.7183 0.0144
800.0741 0.0141
849.745 0.0152
899.3989 0.0161
998.9478 0.0105
1100.0091 0.0143
1200.9167 0.0101
1299.8479 0.006107
1399.6842 0.0077426
1499.4274 0.007351
1600.7593 0.0051494
1799.4847 0.0032515
2002.101 0.0027826
2499.7612 0.0019637
3000 0.0011428

#arXiv:2209.10910
250 0.63843947
260 0.89694114
280 0.48664936
300 0.53685573
325 0.33520379
350 0.2259556
375 0.12847843
400 0.079740112
450 0.047487655
500 0.046443591
550 0.025460026
600 0.021061631
700 0.025438956
800 0.030810427
900 0.030585852
1000 0.030462079
1100 0.027986994
1200 0.02459259
1400 0.027352079
1600 0.033882982



==> Benchmarks_Figs_data/Figs9c.dat <==
# (1) m2 (GeV) (2) xsect (pb)

#ATLAS-CONF-2021-052
250 0.3743
260 0.6291
270 0.584
280 0.33
290 0.249
300 0.3528
312.5 0.3914
325 0.2527
337.5 0.2584
350 0.3476
375 0.4062
400 0.2038
425 0.181
450 0.1335
475 0.1428
500 0.1706
550 0.0869
600 0.0732
650 0.0591
700 0.0493
750 0.0594
800 0.0716
850 0.0743
900 0.0766
1000 0.0509

#ATLAS-CONF-2021-052 Combination
249.9761 0.3942
259.6217 0.5713
269.6395 0.584
280.0438 0.2381
289.8502 0.2417
300 0.2721
312.65 0.3885
325.2732 0.1743
337.2433 0.2565
349.654 0.1492
374.5707 0.1417
399.8843 0.0582
425.4419 0.0491
450.302 0.0426
474.9773 0.0414
499.2832 0.0402
549.7946 0.0229
599.1971 0.0133
650.7949 0.0141
700.7799 0.0149
750.7183 0.0144
800.0741 0.0141
849.745 0.0152
899.3989 0.0161
998.9478 0.0105
1100.0091 0.0143
1200.9167 0.0101
1299.8479 0.006107
1399.6842 0.0077426
1499.4274 0.007351
1600.7593 0.0051494
1799.4847 0.0032515
2002.101 0.0027826
2499.7612 0.0019637
3000 0.0011428

#arXiv:2112.11876
250 0.388084
260 0.639573
270 0.595337
280 0.346985
290 0.243617
300 0.363312
312.5 0.404646
325 0.251503
337.5 0.262119
350 0.347905
375 0.414069
400 0.204934
425 0.182217
450 0.133674
475 0.142856
500 0.173434
550 0.0874755
600 0.073635
650 0.149297
700 0.0493917
750 0.0444765
800 0.0710234
850 0.0867464
900 0.0771504
1000 0.0514985


